Hybrid Quantum-Classical Eigensolver Without Variation or Parametric Gates

The use of near-term quantum devices that lack quantum error correction, for addressing quantum chemistry and physics problems, requires hybrid quantum-classical algorithms and techniques. Here we present a process for obtaining the eigenenergy spectrum of electronic quantum systems. This is achieved by projecting the Hamiltonian of a quantum system onto a limited effective Hilbert space specified by a set of computational bases. From this projection an effective Hamiltonian is obtained. Furthermore, a process for preparing short depth quantum circuits to measure the corresponding diagonal and off-diagonal terms of the effective Hamiltonian is given, whereby quantum entanglement and ancilla qubits are used. The effective Hamiltonian is then diagonalized on a classical computer using numerical algorithms to obtain the eigenvalues. The use case of this approach is demonstrated for ground sate and excited states of BeH$_2$ and LiH molecules, and the density of states, which agrees well with exact solutions. Additionally, hardware demonstration is presented using IBM quantum devices for H$_2$ molecule.

==> Archive/outline.txt <==

% Document Layout
%% Introduction
%%% History and background
%%% What to expect in this paper
%%% Sections

%% Definitions
%%% Pauli , Pauli String ,... 
%%% How VQA works, optimizations, different type (UCC), ...
%%% Other areas ... (?). %%%



%% Using Ancilla for Measurement
%%% Motivation by an example + Figures
%%% generalization: Theory + figures
%%% Report numerical + a table 
%%% Pros and cons: Faster simulation, parallel, can be used with grouping, 



%% Using Ancilla for variational approach
%%% Motivation with an Example: How to do, what are the advantages and what is the limitation, ...
%%% Generalization: theory
%%% A numerical example
%%% Discuss pros and cons

%% Conclusion
%%% What else in History, where to go, ...

%% Acknowledgment
%%% ...

==> Figures/Figure-IndirectMeasurementCoreCircuit.tikz <==
\begin{quantikz}
        \lstick{$\ket{0}$}  
        &\gate{H}
        &\qw
        & \qw
        & \ctrl{2} \qw
        & \gate{H}
        & \qw
        \\
        \lstick{$\ket{0}$}  
        &\gate{H}
        &\octrl{1}\qw
        &\ctrl{1}
        & \qw
        & \gate{H}
        & \qw
        \\
        \lstick{$\ket{0}^{\otimes N}$} 
        &\qwbundle[alternate]{}
        & \gate{n^\prime} \qwbundle[alternate]{} 
        & \gate{n} \qwbundle[alternate]{} 
        & \gate{h} \qwbundle[alternate]{}
        & \qwbundle[alternate]{}
        & \qwbundle[alternate]{}
\end{quantikz} 

==> Results/FinalV1_molecule_BeH2_numConfigs_1588_numQubits_14_Rmin_0.9_Rmax_4.7_numR_20_exact_df.csv <==
,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204
0.9451795841209829,-13.692972874354014,-13.499563185030569,-13.499563185030564,-13.499563185030556,-13.499563185030556,-13.499563185030555,-13.499563185030551,-13.415830884105725,-13.415830884105718,-13.415830884105715,-13.415830884105715,-13.415830884105711,-13.415830884105706,-13.383055510862036,-13.383055510862027,-13.344350253924102,-13.3443502539241,-13.332073423357263,-13.33207342335726,-13.332073423357254,-13.332073423357254,-13.332073423357249,-13.249490333507753,-13.249490333507747,-13.249490333507747,-13.199870281232174,-13.19987028123217,-13.187681958946808,-13.187681958946806,-13.187681958946806,-13.187681958946802,-13.1876819589468,-13.1876819589468,-13.180861110876256,-13.18086111087625,-13.18086111087625,-13.145846325647721,-13.145846325647714,-13.14584632564771,-13.143583977710286,-13.05086467359914,-12.964638591587901,-12.964638591587896,-12.964638591587896,-12.950800379242118,-12.950800379242116,-12.92493135566659,-12.92493135566658,-12.924931355666574,-12.904423789899147,-12.873948743142934,-12.873948743142929,-12.845798924489149,-12.806981819850748,-12.80698181985074,-12.80698181985074,-12.806981819850739,-12.806981819850733,-12.806981819850728,-12.788463271157594,-12.78846327115758,-12.788463271157578,-12.768798020812499,-12.768798020812497,-12.768798020812484,-12.766652670964834,-12.766652670964831,-12.713821703610886,-12.713821703610884,-12.713821703610881,-12.713821703610881,-12.713821703610876,-12.71382170361087,-12.67668230015567,-12.676682300155667,-12.676682300155667,-12.676682300155667,-12.676682300155667,-12.676682300155662,-12.676682300155662,-12.67668230015566,-12.67668230015566,-12.676682300155655,-12.628943293743895,-12.56574461677211,-12.565744616772102,-12.560104450464088,-12.56010445046408,-12.560104450464074,-12.560104450464074,-12.56010445046407,-12.56010445046407,-12.530458387573836,-12.530458387573836,-12.530458387573832,-12.530458387573832,-12.53045838757383,-12.53045838757383,-12.51135452907518,-12.511354529075176,-12.510740089457341,-12.412143199235707,-12.412143199235706,-12.412143199235704,-12.394710384392537,-12.394710384392535,-12.39471038439253,-12.394710384392528,-12.394710384392527,-12.394710384392525,-12.38533488652593,-12.385334886525929,-12.385334886525913,-12.376942433177126,-12.37694243317712,-12.361422913619565,-12.321938245422645,-12.32193824542264,-12.32193824542264,-12.321938245422636,-12.321938245422633,-12.321938245422631,-12.312559074971082,-12.312559074971082,-12.31255907497108,-12.312559074971078,-12.312559074971077,-12.312559074971077,-12.312559074971077,-12.312559074971075,-12.312559074971075,-12.312559074971073,-12.296463572633257,-12.296463572633254,-12.296463572633254,-12.296463572633252,-12.296463572633247,-12.296463572633247,-12.295816067751288,-12.295816067751284,-12.29581606775128,-12.29581606775128,-12.295816067751279,-12.290590954826648,-12.253926268053876,-12.253926268053874,-12.227859668600765,-12.226375251262818,-12.226375251262816,-12.226375251262812,-12.226375251262812,-12.226375251262809,-12.217410275509407,-12.217410275509407,-12.200748355519218,-12.200748355519217,-12.200748355519215,-12.200748355519215,-12.200748355519213,-12.20074835551921,-12.199309249259606,-12.199309249259603,-12.199309249259603,-12.189231351186262,-12.18923135118626,-12.189231351186256,-12.189231351186256,-12.189231351186255,-12.189231351186253,-12.164917834906996,-12.164917834906994,-12.164917834906994,-12.164917834906992,-12.16491783490699,-12.16491783490699,-12.152059287228793,-12.131391465876872,-12.131391465876868,-12.130841159487439,-12.130841159487437,-12.130841159487435,-12.09156718738654,-12.09156718738654,-12.09156718738654,-12.08143725139471,-12.081437251394703,-12.081437251394696,-12.081437251394695,-12.081437251394693,-12.081437251394693,-12.081427459839697,-12.081427459839691,-12.081427459839686,-12.070777055437242,-12.070777055437242,-12.07077705543724,-12.070777055437238,-12.070777055437238,-12.07077705543723,-12.029727692421014,-12.029727692421012,-12.029211798225347,-12.029211798225347,-12.029211798225342,-12.010102329089243
1.1441647597254003,-14.406437297858412,-14.171478269322108,-14.171478269322105,-14.1714782693221,-14.1714782693221,-14.171478269322096,-14.171478269322096,-14.123097512715212,-14.123097512715203,-14.123097512715203,-14.123097512715203,-14.1230975127152,-14.123097512715198,-14.096136065324636,-14.096136065324634,-14.035423943617495,-14.035423943617491,-13.994635556752682,-13.994635556752682,-13.994635556752673,-13.994635556752671,-13.994635556752671,-13.911242501181677,-13.911242501181674,-13.911242501181665,-13.860890308477174,-13.860890308477169,-13.860890308477165,-13.86089030847716,-13.86089030847716,-13.86089030847715,-13.860481673409172,-13.860481673409172,-13.852343446081049,-13.852343446081047,-13.852343446081044,-13.832274510392285,-13.832274510392285,-13.83227451039228,-13.819777322261938,-13.750411057876331,-13.612519534203363,-13.612519534203354,-13.612519534203354,-13.609916490366292,-13.609916490366283,-13.60991649036628,-13.598945105436458,-13.598945105436455,-13.598945105436451,-13.593675790977171,-13.593675790977167,-13.593675790977167,-13.580420963454577,-13.580420963454568,-13.545633337687132,-13.545633337687132,-13.539411909389017,-13.52819163681231,-13.501321631560753,-13.501321631560751,-13.501321631560751,-13.501321631560751,-13.501321631560744,-13.501321631560742,-13.501321631560742,-13.501321631560742,-13.501321631560742,-13.501321631560739,-13.4368370469457,-13.425391846583967,-13.425391846583963,-13.425391846583963,-13.425391846583963,-13.42539184658396,-13.425391846583954,-13.388829446992617,-13.388829446992611,-13.388829446992608,-13.388829446992608,-13.388829446992606,-13.388829446992602,-13.384546683956811,-13.384546683956806,-13.380111563156294,-13.360869940623745,-13.360869940623742,-13.36086994062374,-13.36086994062374,-13.360869940623736,-13.360869940623733,-13.34435503439042,-13.34435503439041,-13.344355034390402,-13.344355034390402,-13.344355034390398,-13.344355034390398,-13.316367896331531,-13.316367896331531,-13.243411621928317,-13.243411621928312,-13.199794791171339,-13.199794791171339,-13.199794791171337,-13.199794791171337,-13.199794791171335,-13.199794791171334,-13.144976289745,-13.144976289745,-13.097367312788922,-13.09736731278892,-13.097367312788919,-13.097367312788919,-13.097367312788913,-13.09736731278891,-13.08623372727875,-13.08623372727875,-13.086233727278746,-13.086233727278746,-13.08623372727874,-13.086233727278739,-13.075088493556956,-13.075088493556954,-13.075088493556947,-13.075088493556947,-13.075088493556944,-13.036624228520685,-13.036624228520676,-13.036624228520672,-13.036624228520669,-13.036624228520663,-13.024303570340566,-13.024303570340564,-13.00476680240247,-13.00476680240247,-12.969921539588846,-12.969921539588842,-12.969921539588842,-12.96992153958884,-12.969921539588837,-12.969921539588833,-12.9545087217,-12.954508721699995,-12.954508721699991,-12.924753575685065,-12.923717120557301,-12.9237171205573,-12.9237171205573,-12.896076098930275,-12.886727550235253,-12.886727550235246,-12.886727550235245,-12.886727550235245,-12.886727550235243,-12.88672755023524,-12.872887699860572,-12.872887699860566,-12.872887699860565,-12.83946777685288,-12.839467776852878,-12.839467776852876,-12.827747270871301,-12.827747270871297,-12.827747270871297,-12.826363632932273,-12.82636363293227,-12.826363632932265,-12.792697740142314,-12.781014002728034,-12.781014002728032,-12.76749103708102,-12.767491037081014,-12.767491037081012,-12.75692159412378,-12.756921594123778,-12.744259958385332,-12.735890891741146,-12.73589089174114,-12.735890891741139,-12.733454721501369,-12.688213669422494,-12.682983582146678,-12.628621036925454,-12.628621036925448,-12.628621036925448,-12.628621036925448,-12.628621036925447,-12.628621036925443,-12.628621036925443,-12.62862103692544,-12.62862103692544,-12.62862103692544,-12.592382333975435,-12.592382333975433,-12.592382333975422,-12.586352438560313,-12.551027601243408,-12.551027601243405,-12.551027601243401,-12.5510276012434,-12.5510276012434,-12.551027601243394,-12.533790479130996,-12.533790479130994,-12.533790479130994
1.3431499353298177,-14.914617132453202,-14.648387056673933,-14.648387056673933,-14.648387056673933,-14.648387056673931,-14.648387056673927,-14.648387056673927,-14.625893847746665,-14.625893847746662,-14.625893847746658,-14.625893847746658,-14.625893847746658,-14.625893847746658,-14.603123826596066,-14.603123826596057,-14.527567218979959,-14.527567218979959,-14.462929365104907,-14.462929365104905,-14.462929365104902,-14.462929365104902,-14.462929365104895,-14.38643318418379,-14.38643318418379,-14.386433184183787,-14.337893792566955,-14.337893792566948,-14.337893792566945,-14.337893792566945,-14.33789379256694,-14.337893792566936,-14.33445767338479,-14.334457673384783,-14.332339898012346,-14.332339898012332,-14.332339898012325,-14.326538355526505,-14.326538355526498,-14.326538355526498,-14.305358307537198,-14.247717233454633,-14.154257549845287,-14.154257549845287,-14.154257549845287,-14.136710989057297,-14.13671098905729,-14.13671098905729,-14.072124047273277,-14.072124047273272,-14.072124047273272,-14.067546171454577,-14.067546171454575,-14.067546171454568,-14.044236495209393,-14.044236495209384,-14.044236495209384,-14.044236495209384,-14.044236495209384,-14.04423649520938,-14.044236495209379,-14.044236495209379,-14.044236495209379,-14.044236495209375,-14.03655281628693,-14.029942955774828,-14.029942955774828,-14.012506744924712,-14.012506744924707,-14.012382262577756,-13.937848494096356,-13.937386591500326,-13.924354418716263,-13.92435441871625,-13.924354418716248,-13.924354418716241,-13.924354418716241,-13.924354418716241,-13.892338381316925,-13.892338381316916,-13.892338381316913,-13.892338381316913,-13.892338381316907,-13.892338381316907,-13.86132211810443,-13.86132211810443,-13.861322118104427,-13.861322118104423,-13.861322118104418,-13.861322118104418,-13.848653898327287,-13.848653898327283,-13.835728127600724,-13.835728127600717,-13.835728127600717,-13.835728127600715,-13.83572812760071,-13.835728127600708,-13.830385913837562,-13.830385913837555,-13.741834214871036,-13.741834214871032,-13.74183421487103,-13.74183421487103,-13.741834214871027,-13.741834214871027,-13.724910159580375,-13.724910159580372,-13.678409007076594,-13.67840900707659,-13.619933804082095,-13.619933804082093,-13.61993380408209,-13.61993380408209,-13.619933804082088,-13.619933804082086,-13.619759733978471,-13.619759733978464,-13.619759733978464,-13.619759733978464,-13.619759733978462,-13.619759733978462,-13.588431913638173,-13.588431913638164,-13.588431913638164,-13.588431913638162,-13.588431913638157,-13.576712074084096,-13.576712074084092,-13.576712074084087,-13.576712074084083,-13.576712074084083,-13.542360891754996,-13.542360891754992,-13.534269463465828,-13.534269463465822,-13.474807201367101,-13.474807201367101,-13.474807201367096,-13.474807201367092,-13.474807201367092,-13.474807201367089,-13.45144848557573,-13.45144848557573,-13.451448485575728,-13.443290017862173,-13.443290017862171,-13.44329001786217,-13.425414483531688,-13.425414483531675,-13.425414483531675,-13.425414483531672,-13.425414483531668,-13.425414483531663,-13.395771134695465,-13.392241076816529,-13.392241076816527,-13.392241076816527,-13.381421494233894,-13.376926668808183,-13.376926668808181,-13.376926668808178,-13.350325998741766,-13.34714046989967,-13.347140469899669,-13.347140469899665,-13.33702842732682,-13.337028427326818,-13.337028427326818,-13.321872562416186,-13.321872562416184,-13.32187256241618,-13.295097970012716,-13.295097970012714,-13.294277649849633,-13.294277649849631,-13.269554901309574,-13.269122766145628,-13.224715627705452,-13.09199406565661,-13.08530355243205,-13.045620857751253,-13.045620857751253,-13.045620857751251,-13.045620857751247,-13.045620857751247,-13.045620857751244,-13.0334958670559,-13.033495867055898,-13.033495867055889,-13.001462302332154,-13.001462302332152,-13.001462302332152,-13.001462302332152,-13.001462302332149,-13.001462302332149,-12.976179621322036,-12.976179621322036,-12.976179621322029,-12.976179621322027,-12.976179621322027,-12.97617962132202,-12.950989908831266,-12.950989908831263,-12.950989908831259,-12.942982729609952
1.5421351109342352,-15.192039115772676,-14.902985679446218,-14.902985679446218,-14.902985679446207,-14.902985679446203,-14.902985679446202,-14.902985679446198,-14.900334840809128,-14.900334840809105,-14.900334840809094,-14.900334840809094,-14.90033484080909,-14.900334840809089,-14.881058635740706,-14.8810586357407,-14.794228924283697,-14.794228924283695,-14.710918462618146,-14.71091846261814,-14.710918462618135,-14.71091846261813,-14.710918462618128,-14.643229366909267,-14.643229366909264,-14.643229366909264,-14.601172304725049,-14.601172304725038,-14.601172304725033,-14.593250326845762,-14.593250326845759,-14.593250326845759,-14.593250326845759,-14.593250326845752,-14.593250326845752,-14.592123937328278,-14.592123937328278,-14.592123937328276,-14.590176554213265,-14.590176554213265,-14.570123792802939,-14.519488784754996,-14.453564156956338,-14.453564156956338,-14.45356415695633,-14.430064108826727,-14.430064108826727,-14.430064108826716,-14.342317409337287,-14.342317409337287,-14.342317409337287,-14.342317409337285,-14.342317409337282,-14.342317409337277,-14.342317409337277,-14.342317409337277,-14.342317409337275,-14.342317409337275,-14.323970783394012,-14.316238007738487,-14.316238007738487,-14.316238007738486,-14.314796075969006,-14.314796075968998,-14.314796075968998,-14.309365449935411,-14.267889266606286,-14.267889266606277,-14.258363925505167,-14.258363925505158,-14.227779592557958,-14.227779592557955,-14.227779592557953,-14.22777959255795,-14.22777959255795,-14.227779592557942,-14.203980403887634,-14.190741627112976,-14.183213934962215,-14.18321393496221,-14.18321393496221,-14.183213934962206,-14.1832139349622,-14.183213934962195,-14.141673316875549,-14.141673316875544,-14.118521432267512,-14.118521432267505,-14.118521432267496,-14.118521432267494,-14.118521432267494,-14.118521432267485,-14.082427402965205,-14.082427402965205,-14.082427402965202,-14.082427402965202,-14.082427402965198,-14.082427402965198,-14.078190487557277,-14.078190487557269,-14.023568746343775,-14.023568746343768,-14.023568746343768,-14.023568746343763,-14.023568746343763,-14.02356874634376,-13.984718333168722,-13.98471833316872,-13.967182280790727,-13.967182280790716,-13.915207371229634,-13.915207371229632,-13.915207371229632,-13.915207371229624,-13.915207371229624,-13.91520737122962,-13.909426694321114,-13.909426694321114,-13.90942669432111,-13.909426694321109,-13.909426694321105,-13.9094266943211,-13.876330270728003,-13.876330270727992,-13.876330270727987,-13.876330270727987,-13.876330270727987,-13.867513711810362,-13.867513711810359,-13.867513711810359,-13.867513711810359,-13.867513711810359,-13.825395161234187,-13.825395161234184,-13.822100162727518,-13.822100162727509,-13.748370393244548,-13.748370393244546,-13.748370393244537,-13.747504367240259,-13.747504367240253,-13.74750436724025,-13.747504367240248,-13.747504367240248,-13.747504367240248,-13.723920727335221,-13.723920727335218,-13.723920727335207,-13.723920727335207,-13.723920727335207,-13.723920727335207,-13.722835242873066,-13.722835242873066,-13.722835242873062,-13.718871385362261,-13.675668616964982,-13.675668616964979,-13.675668616964973,-13.67518366571582,-13.675183665715817,-13.675183665715815,-13.652802265076865,-13.652802265076865,-13.652802265076861,-13.640082269531423,-13.634211333773969,-13.634211333773969,-13.634211333773964,-13.621699536107856,-13.617133696548402,-13.617133696548397,-13.617133696548397,-13.592780448000974,-13.59278044800097,-13.583088940610702,-13.583088940610699,-13.57225070563972,-13.565450115407303,-13.505442177435153,-13.401794480041774,-13.398092378237912,-13.359985949277139,-13.359985949277135,-13.359985949277135,-13.35998594927713,-13.35998594927713,-13.359985949277126,-13.326389137153566,-13.32638913715356,-13.326389137153559,-13.3189647346869,-13.318964734686894,-13.318964734686888,-13.318964734686888,-13.318964734686888,-13.318964734686887,-13.274991651715025,-13.27499165171502,-13.274991651715018,-13.274991651715014,-13.274991651715007,-13.274991651715007,-13.257046425413616,-13.257046425413614,-13.238463622124298,-13.238463622124293
1.7411202865386528,-15.399875316273187,-15.108901947371054,-15.108901947371054,-15.10890194737105,-15.108901947371047,-15.108901947371043,-15.108901947371042,-15.099492896195637,-15.099492896195624,-15.099492896195624,-15.09949289619562,-15.09949289619562,-15.099492896195617,-15.092437533136001,-15.092437533136001,-14.998716764318182,-14.998716764318178,-14.904263800613858,-14.904263800613851,-14.904263800613846,-14.904263800613839,-14.904263800613831,-14.843724943682442,-14.843724943682439,-14.843724943682435,-14.819663550613017,-14.81966355061301,-14.819663550613004,-14.794997739569656,-14.794997739569645,-14.794997739569641,-14.792028441086416,-14.792028441086416,-14.792028441086412,-14.792028441086408,-14.792028441086407,-14.7920284410864,-14.789946825173175,-14.789946825173171,-14.777070921569079,-14.730068834490869,-14.69016210697386,-14.69016210697385,-14.69016210697385,-14.655864575880695,-14.655864575880688,-14.655864575880686,-14.578390824385995,-14.578390824385993,-14.578390824385986,-14.578390824385986,-14.578390824385982,-14.578390824385982,-14.578390824385982,-14.578390824385979,-14.578390824385979,-14.578390824385979,-14.553914539227433,-14.548724509420083,-14.509736896571443,-14.509736896571441,-14.509736896571438,-14.508724261593008,-14.508724261592997,-14.508724261592995,-14.46907026603638,-14.46907026603638,-14.469070266036377,-14.469070266036377,-14.469070266036374,-14.46907026603637,-14.457814293400245,-14.457814293400236,-14.451189307068498,-14.451189307068498,-14.419596139912525,-14.419596139912521,-14.41959613991252,-14.419596139912516,-14.419596139912512,-14.419596139912505,-14.401427774771516,-14.387913332848987,-14.376188379414124,-14.37618837941412,-14.338268010938052,-14.338268010938052,-14.338268010938052,-14.338268010938044,-14.338268010938041,-14.33826801093804,-14.293999821153532,-14.293999821153525,-14.278461452931131,-14.278461452931126,-14.278461452931126,-14.278461452931124,-14.278461452931115,-14.27846145293111,-14.234420602125011,-14.234420602125002,-14.234420602125002,-14.234420602125,-14.234420602125,-14.234420602125,-14.190801079271369,-14.190801079271365,-14.185247258037586,-14.185247258037585,-14.152604311743994,-14.152604311743993,-14.152604311743993,-14.152604311743987,-14.152604311743985,-14.152604311743984,-14.142347661248948,-14.142347661248941,-14.142347661248936,-14.142347661248934,-14.142347661248932,-14.142347661248932,-14.116009078375791,-14.11600907837579,-14.116009078375786,-14.116009078375782,-14.116009078375782,-14.094469804379528,-14.094469804379528,-14.094469804379527,-14.094469804379525,-14.094469804379518,-14.055232256091383,-14.055232256091374,-14.054789329605088,-14.054789329605084,-14.015164754672352,-14.015164754672346,-14.015164754672341,-13.997315759982438,-13.971072976395416,-13.971072976395416,-13.971072976395414,-13.97107297639541,-13.97107297639541,-13.97107297639541,-13.96338450671117,-13.963384506711165,-13.963384506711161,-13.963384506711158,-13.963384506711158,-13.963384506711156,-13.949944017391406,-13.949944017391406,-13.949944017391404,-13.915695049875978,-13.915695049875975,-13.915695049875966,-13.907169907717492,-13.90716990771749,-13.907169907717488,-13.893093103925388,-13.893093103925384,-13.893093103925384,-13.881979765859638,-13.881979765859636,-13.881979765859635,-13.856368819550628,-13.848158156902269,-13.847485598142898,-13.84748559814289,-13.847485598142887,-13.833816348843332,-13.833816348843326,-13.82824659429461,-13.82210428945961,-13.82210428945961,-13.804613522719473,-13.735512250399683,-13.710146294972038,-13.71014629497202,-13.71014629497202,-13.685715433119633,-13.65231500383802,-13.63935561249362,-13.639355612493619,-13.639355612493615,-13.639355612493613,-13.639355612493613,-13.63935561249361,-13.608980607651949,-13.608980607651949,-13.608980607651944,-13.601166108820086,-13.601166108820083,-13.601166108820081,-13.601166108820081,-13.601166108820076,-13.601166108820074,-13.55940694134776,-13.559406941347758,-13.559406941347758,-13.559406941347758,-13.559406941347756,-13.559406941347754,-13.559406941347753
1.94010546214307,-15.49226740728586,-15.205563495812843,-15.205563495812843,-15.20556349581284,-15.205563495812834,-15.205563495812834,-15.205563495812823,-15.192215553258576,-15.19221555325857,-15.1871926287334,-15.187192628733394,-15.18719262873339,-15.187192628733383,-15.187192628733383,-15.187192628733378,-15.093327895185054,-15.09332789518505,-14.990913550986276,-14.990913550986276,-14.990913550986276,-14.99091355098626,-14.99091355098626,-14.940116601284931,-14.94011660128492,-14.940116601284918,-14.937350683255131,-14.937350683255122,-14.937350683255115,-14.891597980841093,-14.891597980841084,-14.89159798084108,-14.884094661504037,-14.884094661504033,-14.884094661504033,-14.884094661504024,-14.884094661504024,-14.884094661504024,-14.882982252502432,-14.882982252502416,-14.879350699832612,-14.833695636800162,-14.829413333665201,-14.829413333665197,-14.829413333665189,-14.774533002176275,-14.774533002176268,-14.774533002176263,-14.717703021861317,-14.717703021861317,-14.717703021861306,-14.717703021861304,-14.717703021861304,-14.717703021861304,-14.7177030218613,-14.7177030218613,-14.7177030218613,-14.71770302186129,-14.698461331996297,-14.670900148539209,-14.613862817290416,-14.613862817290409,-14.613862817290407,-14.613862817290407,-14.613862817290403,-14.613862817290403,-14.598962931344634,-14.598962931344625,-14.598962931344612,-14.597477567403413,-14.59747756740341,-14.597477567403404,-14.56173181491193,-14.561731814911923,-14.561731814911921,-14.561731814911917,-14.561731814911917,-14.56173181491191,-14.543877526991997,-14.543877526991992,-14.538620008272082,-14.538620008272073,-14.515930108723477,-14.515930108723477,-14.493063306386519,-14.480860268584614,-14.470626631751182,-14.47062663175117,-14.47062663175117,-14.47062663175117,-14.47062663175117,-14.470626631751163,-14.426606439943013,-14.42660643994301,-14.376101299564017,-14.376101299564013,-14.37610129956401,-14.37610129956401,-14.376101299564008,-14.376101299563997,-14.347666333066462,-14.347666333066458,-14.347666333066456,-14.347666333066453,-14.34766633306645,-14.34766633306645,-14.297728028727096,-14.297728028727096,-14.295701423584415,-14.295701423584406,-14.290954506443718,-14.290954506443715,-14.290954506443715,-14.290954506443713,-14.29095450644371,-14.290954506443706,-14.27096055393356,-14.27096055393356,-14.270960553933559,-14.270960553933552,-14.270960553933548,-14.270960553933547,-14.260049749710653,-14.260049749710653,-14.260049749710644,-14.26004974971064,-14.26004974971064,-14.22900966477099,-14.22900966477099,-14.229009664770986,-14.229009664770985,-14.229009664770981,-14.212812096718437,-14.212812096718437,-14.212812096718434,-14.19702456298975,-14.192167702576011,-14.192167702576008,-14.189593099102208,-14.1895930991022,-14.108144333168388,-14.108144333168386,-14.108144333168385,-14.108144333168385,-14.108144333168378,-14.108144333168369,-14.103743644279302,-14.103743644279302,-14.103743644279298,-14.103743644279298,-14.103743644279298,-14.103743644279295,-14.089381326210201,-14.089381326210201,-14.0893813262102,-14.066060148232557,-14.066060148232555,-14.066060148232545,-14.053070779466431,-14.05307077946643,-14.053070779466427,-14.039697402419227,-14.039697402419225,-14.03969740241922,-14.037695209797903,-14.0376952097979,-14.037695209797896,-14.028841437808433,-14.028841437808433,-14.028841437808428,-14.017043899701452,-14.002714140002524,-13.987292249479685,-13.987292249479683,-13.987292249479674,-13.985065864063563,-13.981885676642582,-13.981885676642575,-13.972162080161171,-13.972162080161164,-13.951063593995878,-13.920858219572583,-13.920858219572578,-13.920858219572573,-13.913974570894034,-13.912169420410743,-13.891735952676683,-13.891735952676683,-13.891735952676681,-13.891735952676681,-13.89173595267668,-13.891735952676678,-13.89173595267667,-13.89173595267667,-13.891735952676669,-13.891735952676651,-13.85119646165094,-13.851196461650934,-13.851196461650932,-13.851196461650932,-13.85119646165093,-13.851196461650929,-13.834768650684785,-13.834768650684781,-13.834768650684778,-13.834768650684778
2.1390906377474876,-15.56974524999725,-15.28946487068062,-15.289464870680609,-15.289464870680609,-15.289464870680609,-15.289464870680606,-15.289464870680602,-15.279095598921884,-15.27909559892187,-15.265681997995083,-15.26568199799508,-15.26568199799508,-15.26568199799508,-15.26568199799507,-15.265681997995063,-15.177002830729647,-15.177002830729634,-15.06992003909105,-15.069920039091045,-15.069920039091041,-15.06992003909103,-15.06992003909103,-15.056718463146765,-15.056718463146762,-15.056718463146762,-15.022126203341278,-15.022126203341278,-15.022126203341271,-14.979546673794616,-14.979546673794609,-14.979546673794603,-14.974962932103905,-14.96786856891745,-14.967868568917444,-14.967868568917444,-14.96786856891744,-14.967868568917437,-14.967868568917433,-14.967375627943953,-14.967375627943943,-14.959830473647486,-14.95983047364748,-14.959830473647477,-14.927467773163823,-14.878303749754263,-14.878303749754261,-14.878303749754258,-14.848709253334219,-14.848709253334219,-14.848709253334212,-14.848709253334212,-14.848709253334208,-14.848709253334208,-14.848709253334206,-14.848709253334206,-14.848709253334206,-14.8487092533342,-14.829851244255506,-14.782347843779279,-14.749397186580666,-14.749397186580666,-14.749397186580666,-14.749397186580662,-14.749397186580659,-14.749397186580659,-14.696425093721473,-14.696425093721471,-14.696425093721468,-14.696425093721464,-14.696425093721464,-14.69642509372146,-14.681864219904131,-14.681864219904124,-14.681864219904115,-14.679702411525149,-14.67970241152514,-14.67970241152514,-14.648553121480845,-14.648553121480843,-14.62400397752377,-14.624003977523767,-14.619357237289842,-14.619357237289835,-14.600236774745854,-14.600236774745849,-14.600236774745847,-14.600236774745845,-14.600236774745841,-14.60023677474584,-14.578149328377714,-14.567626359465935,-14.558818264741817,-14.558818264741811,-14.482671186549425,-14.482671186549414,-14.482671186549412,-14.482671186549412,-14.482671186549412,-14.48267118654941,-14.469829394881945,-14.469829394881941,-14.46982939488194,-14.46982939488194,-14.469829394881934,-14.46982939488193,-14.411701095687587,-14.411701095687583,-14.411701095687581,-14.40676224981471,-14.406762249814692,-14.40676224981469,-14.40676224981469,-14.40676224981469,-14.406762249814687,-14.406521881000128,-14.406521881000128,-14.404205967769224,-14.404205967769219,-14.395166085467842,-14.39516608546784,-14.39516608546784,-14.395166085467839,-14.395166085467837,-14.389298975008064,-14.375363902875094,-14.375363902875087,-14.375363902875085,-14.375363902875083,-14.375363902875081,-14.375363902875076,-14.358744122621996,-14.358744122621996,-14.358744122621989,-14.358744122621989,-14.35874412262198,-14.32617401398309,-14.326174013983085,-14.326174013983074,-14.314909968359252,-14.31490996835925,-14.310105032841033,-14.31010503284103,-14.244604990529723,-14.244604990529723,-14.244604990529721,-14.244604990529721,-14.24460499052972,-14.244604990529716,-14.232846556609218,-14.232846556609216,-14.232846556609216,-14.232846556609214,-14.232846556609214,-14.232846556609209,-14.232432361474588,-14.225649667734706,-14.225649667734698,-14.225649667734698,-14.196427722950311,-14.196427722950311,-14.19642772295031,-14.196185220393053,-14.196185220393051,-14.196185220393042,-14.189941668810405,-14.1899416688104,-14.189941668810398,-14.182354613225838,-14.17365084328593,-14.173650843285925,-14.173650843285925,-14.173650843285923,-14.173650843285923,-14.173650843285921,-14.173650843285918,-14.173650843285916,-14.17365084328591,-14.173650843285905,-14.162733726726039,-14.16273372672603,-14.162733726726028,-14.159908284188214,-14.159908284188209,-14.159908284188209,-14.122190521659006,-14.122190521659004,-14.122190521658997,-14.122158736628094,-14.122158736628089,-14.116304577424833,-14.11630457742483,-14.112904272315545,-14.112894840941347,-14.10348259238062,-14.090581485202089,-14.088330352737035,-14.088330352737035,-14.088330352737033,-14.088330352737028,-14.088330352737026,-14.088330352737024,-14.079646307056713,-14.079646307056713,-14.079646307056711,-14.07964630705671
2.338075813351905,-15.582539304643065,-15.311472641571893,-15.311472641571891,-15.31147264157188,-15.311472641571875,-15.311472641571875,-15.311472641571871,-15.3045264988922,-15.304526498892189,-15.28395408879016,-15.28395408879016,-15.28395408879016,-15.283954088790157,-15.283954088790153,-15.283954088790145,-15.200021256490698,-15.200021256490697,-15.122665959262005,-15.122665959262005,-15.122665959261992,-15.089751212256838,-15.089751212256834,-15.089751212256834,-15.089751212256829,-15.089751212256825,-15.04782059592816,-15.047820595928155,-15.047820595928146,-15.036603861155923,-15.036603861155918,-15.03660386115591,-15.017160758809657,-15.009191459397861,-15.009191459397861,-15.009191459397856,-14.99290844226668,-14.99290844226668,-14.992908442266675,-14.992908442266675,-14.992908442266671,-14.992908442266659,-14.99280840799014,-14.992808407990127,-14.963212034293194,-14.926779779008442,-14.926779779008438,-14.926779779008434,-14.926779779008434,-14.926779779008434,-14.926779779008434,-14.926779779008433,-14.92677977900843,-14.92677977900843,-14.926779779008424,-14.920976290609817,-14.920976290609808,-14.9209762906098,-14.904024218795913,-14.834899881836742,-14.83166379282711,-14.831663792827106,-14.831663792827104,-14.831663792827104,-14.831663792827097,-14.831663792827097,-14.778989905639854,-14.77898990563985,-14.778989905639847,-14.778989905639845,-14.778989905639845,-14.778989905639845,-14.72902522272218,-14.729025222722171,-14.707444465197735,-14.707444465197728,-14.707444465197725,-14.704519592160635,-14.70451959216063,-14.70451959216063,-14.679785637472689,-14.679785637472685,-14.679785637472682,-14.679785637472682,-14.679785637472678,-14.679785637472678,-14.64625743979142,-14.646257439791416,-14.64204068590644,-14.64204068590643,-14.641877039370561,-14.641877039370556,-14.607816182313666,-14.601955449342372,-14.564230033158154,-14.56423003315815,-14.564230033158148,-14.555986510056425,-14.555986510056417,-14.555986510056414,-14.555986510056412,-14.555986510056405,-14.555986510056401,-14.55006980982963,-14.55006980982963,-14.550069809829623,-14.55006980982962,-14.55006980982962,-14.550069809829617,-14.527302112180934,-14.523355395311729,-14.523355395311725,-14.523355395311716,-14.477016704842914,-14.477016704842907,-14.477016704842901,-14.477016704842898,-14.477016704842894,-14.476108081714663,-14.476108081714663,-14.474336163815693,-14.474336163815689,-14.44783911425526,-14.447839114255258,-14.447839114255254,-14.447839114255254,-14.447839114255242,-14.447839114255238,-14.437676310977235,-14.437676310977231,-14.437676310977222,-14.437676310977222,-14.437676310977219,-14.41532057482037,-14.41532057482037,-14.415320574820367,-14.415320574820365,-14.415320574820358,-14.415320574820353,-14.405770780094272,-14.377112650137123,-14.377112650137104,-14.377112650137104,-14.377112650137102,-14.377112650137102,-14.377112650137102,-14.377112650137102,-14.377112650137102,-14.377112650137102,-14.377112650137098,-14.369396517976487,-14.369396517976474,-14.363717240317756,-14.363717240317744,-14.35692645567564,-14.356926455675637,-14.356926455675625,-14.338376620013081,-14.328403992125512,-14.328403992125512,-14.328403992125507,-14.328403992125503,-14.3284039921255,-14.328403992125496,-14.311972034827406,-14.311972034827406,-14.311972034827406,-14.311719863028841,-14.311719863028841,-14.311719863028838,-14.311719863028838,-14.311719863028836,-14.311719863028836,-14.295752305918475,-14.295752305918471,-14.295752305918468,-14.295752305918462,-14.295752305918462,-14.295752305918459,-14.28828896800173,-14.288288968001721,-14.288288968001721,-14.28143649411263,-14.28143649411263,-14.28143649411262,-14.261247965519647,-14.261247965519647,-14.261247965519646,-14.261247965519646,-14.261247965519642,-14.261247965519638,-14.253585583145362,-14.25358558314536,-14.253585583145357,-14.248977064137254,-14.242772583383806,-14.2427725833838,-14.2427725833838,-14.2392826909736,-14.229431519277956,-14.229431519277954,-14.223779103861615,-14.223779103861611,-14.223779103861611,-14.223779103861606,-14.223779103861606
2.5370609889563225,-15.601248685654697,-15.340087865479724,-15.340087865479724,-15.34008786547972,-15.34008786547972,-15.340087865479717,-15.340087865479717,-15.3363075992021,-15.336307599202087,-15.310664416465887,-15.310664416465887,-15.310664416465887,-15.310664416465885,-15.310664416465881,-15.310664416465873,-15.230216089002848,-15.230216089002845,-15.193803945586739,-15.193803945586739,-15.193803945586735,-15.11845288597733,-15.118452885977323,-15.118452885977318,-15.118452885977318,-15.118452885977304,-15.114493160552652,-15.114493160552652,-15.114493160552646,-15.081489480623548,-15.081489480623548,-15.081489480623548,-15.07047917731627,-15.04672899370941,-15.046728993709399,-15.046728993709397,-15.026384609567788,-15.02638460956778,-15.026330000686164,-15.026330000686164,-15.026330000686158,-15.026330000686151,-15.026330000686151,-15.026330000686142,-15.006627243429941,-15.006627243429941,-15.006627243429937,-15.006627243429932,-15.006627243429932,-15.006627243429932,-15.006627243429932,-15.006627243429932,-15.006627243429929,-15.006627243429929,-15.006094892537511,-14.977092093277745,-14.968744679104944,-14.968744679104942,-14.968744679104926,-14.914412433440893,-14.914412433440889,-14.914412433440885,-14.914412433440884,-14.91441243344088,-14.914412433440877,-14.888513443862669,-14.86284625470195,-14.862846254701942,-14.862846254701939,-14.862846254701937,-14.862846254701934,-14.86284625470193,-14.811159982436322,-14.811159982436315,-14.762778827609745,-14.762778827609742,-14.76277882760974,-14.76277882760974,-14.76277882760974,-14.762778827609736,-14.742615950878678,-14.742615950878674,-14.74261595087867,-14.73901697535121,-14.73901697535121,-14.739016975351209,-14.727911583035976,-14.727911583035967,-14.699809170277971,-14.699809170277966,-14.699809170277966,-14.680073404401739,-14.678196044375921,-14.678196044375916,-14.678196044375916,-14.677901688108308,-14.677901688108307,-14.673979520183629,-14.67397952018362,-14.653515453308295,-14.639497237408516,-14.639497237408516,-14.639497237408516,-14.639497237408516,-14.639497237408513,-14.639497237408504,-14.634769730192867,-14.63476973019286,-14.634769730192856,-14.63476973019285,-14.63476973019284,-14.63476973019284,-14.617752808043422,-14.55944087604049,-14.559440876040489,-14.559440876040474,-14.559440876040473,-14.559440876040469,-14.559024006573175,-14.559024006573175,-14.558507503895239,-14.558507503895239,-14.545052388601107,-14.539545158324264,-14.539545158324263,-14.539545158324259,-14.539545158324259,-14.539545158324259,-14.539545158324255,-14.539545158324255,-14.539545158324255,-14.539545158324248,-14.539545158324247,-14.519650940890704,-14.519650940890696,-14.519650940890692,-14.519650940890688,-14.519650940890688,-14.503052757447717,-14.50305275744771,-14.503052757447696,-14.492529762120256,-14.49252976212024,-14.49252976212024,-14.492529762120238,-14.492529762120238,-14.492529762120231,-14.481474149808845,-14.47280207560801,-14.472802075608001,-14.472802075608001,-14.472802075608001,-14.472802075608001,-14.47280207560799,-14.46252372091753,-14.462523720917526,-14.462523720917526,-14.462523720917526,-14.462523720917522,-14.462523720917515,-14.43517178955413,-14.435171789554122,-14.435171789554122,-14.43517178955412,-14.435171789554108,-14.425277998953478,-14.425277998953478,-14.415425255914537,-14.415425255914533,-14.412790797418372,-14.412790797418365,-14.412790797418365,-14.412790797418365,-14.412790797418364,-14.412790797418356,-14.399376571554688,-14.39937657155468,-14.399376571554676,-14.39535134574987,-14.395351345749866,-14.395351345749866,-14.39535134574986,-14.39535134574986,-14.39535134574986,-14.393875685838108,-14.393875685838104,-14.3938756858381,-14.3938756858381,-14.393875685838095,-14.393875685838085,-14.379435014335323,-14.379435014335318,-14.37943501433531,-14.377759303299992,-14.370387621411243,-14.370387621411238,-14.369861397240994,-14.366896451404237,-14.36689645140423,-14.366896451404228,-14.34195156662552,-14.34195156662552,-14.341951566625513,-14.339871412871465,-14.339871412871464,-14.339871412871464
2.73604616456074,-15.57983992920055,-15.3309399011879,-15.3309399011879,-15.330939901187897,-15.33093990118789,-15.330939901187886,-15.330939901187886,-15.330579322890252,-15.330579322890248,-15.300569495810805,-15.300569495810805,-15.300569495810805,-15.300569495810798,-15.300569495810798,-15.300569495810795,-15.23015317406156,-15.230153174061543,-15.230153174061543,-15.222968454875078,-15.222968454875078,-15.155931369771935,-15.155931369771928,-15.155931369771928,-15.110976224179783,-15.110976224179783,-15.11097622417978,-15.110976224179776,-15.110976224179767,-15.094300497072343,-15.079132574739019,-15.079132574739013,-15.079132574739006,-15.05133427056423,-15.051334270564224,-15.05133427056422,-15.051334270564217,-15.051334270564217,-15.051334270564213,-15.05133427056421,-15.05133427056421,-15.051334270564206,-15.051334270564205,-15.048741920934686,-15.048741920934678,-15.048741920934674,-15.024089076496685,-15.024089076496685,-15.023997805194488,-15.023997805194485,-15.023997805194476,-15.023997805194472,-15.023997805194472,-15.023997805194472,-15.013760419141718,-15.011614538900458,-14.984124011038643,-14.984124011038642,-14.984124011038642,-14.961150683857625,-14.961150683857625,-14.961150683857623,-14.961150683857623,-14.96115068385762,-14.96115068385762,-14.911495519384992,-14.911495519384989,-14.911495519384982,-14.911495519384982,-14.911495519384982,-14.911495519384978,-14.902532534513732,-14.85820596697,-14.858205966969987,-14.812272669218894,-14.812272669218883,-14.812272669218883,-14.812272669218876,-14.812272669218876,-14.812272669218874,-14.788311951195896,-14.788311951195896,-14.788311951195896,-14.78026972959735,-14.780269729597343,-14.779061754386884,-14.779061754386879,-14.779061754386875,-14.759243334907634,-14.743562864024065,-14.743562864024058,-14.74356286402405,-14.739211145485957,-14.739211145485942,-14.73921114548594,-14.694125370109491,-14.689395927900797,-14.68939592790079,-14.689395927900787,-14.689395927900787,-14.689395927900787,-14.689395927900787,-14.684401295371586,-14.684401295371577,-14.684401295371575,-14.684401295371574,-14.684401295371572,-14.684401295371568,-14.674165752824345,-14.674165752824344,-14.670469597840317,-14.670469597840315,-14.649954533952982,-14.649954533952977,-14.649954533952977,-14.649954533952977,-14.649954533952975,-14.649954533952975,-14.649954533952968,-14.649954533952966,-14.649954533952966,-14.649954533952966,-14.637071837463434,-14.612407004185156,-14.612407004185155,-14.611653601651902,-14.6116536016519,-14.606207516783174,-14.606019829798818,-14.606019829798814,-14.606019829798813,-14.60601982979881,-14.606019829798804,-14.605891382121579,-14.605891382121577,-14.605891382121577,-14.595626664512254,-14.595626664512253,-14.595626664512247,-14.595626664512247,-14.595626664512242,-14.577893543001304,-14.577893543001297,-14.577893543001295,-14.577893543001293,-14.577893543001293,-14.577893543001291,-14.575358225423768,-14.567539127901732,-14.56753912790173,-14.567539127901723,-14.567539127901723,-14.567539127901712,-14.53565933187786,-14.535659331877856,-14.535659331877856,-14.535659331877852,-14.53565933187785,-14.535659331877849,-14.515971215321063,-14.515971215321063,-14.515971215321063,-14.515971215321061,-14.515971215321061,-14.515971215321061,-14.482117666186223,-14.482117666186223,-14.471137689550881,-14.465371961790538,-14.461537021208743,-14.46153702120874,-14.46153702120874,-14.461537021208738,-14.461537021208734,-14.461537021208732,-14.45063369479943,-14.450633694799423,-14.450633694799421,-14.441958739810211,-14.441958739810207,-14.441958739810207,-14.441958739810206,-14.441958739810202,-14.441958739810197,-14.440129405592316,-14.440129405592314,-14.44012940559231,-14.440129405592304,-14.440129405592298,-14.440129405592296,-14.434648745371323,-14.434648745371323,-14.433938381267643,-14.43393838126764,-14.43393838126764,-14.42209901150947,-14.42209901150947,-14.42209901150947,-14.420488126907426,-14.420488126907426,-14.417208026407753,-14.417208026407748,-14.417208026407744,-14.41001322982807,-14.410013229828065,-14.410013229828063
2.9350313401651573,-15.571883128783274,-15.337753795716806,-15.337753795716798,-15.335180424699189,-15.335180424699178,-15.335180424699177,-15.335180424699173,-15.335180424699166,-15.335180424699162,-15.304675637231444,-15.304675637231437,-15.304675637231437,-15.304675637231433,-15.30467563723143,-15.30467563723143,-15.272418451678709,-15.272418451678705,-15.272418451678702,-15.228617326279783,-15.228617326279783,-15.201240234277575,-15.201240234277575,-15.201240234277567,-15.132184380728768,-15.11770565870065,-15.11770565870065,-15.117705658700638,-15.117705658700638,-15.117705658700638,-15.100781980990593,-15.10078198099059,-15.100781980990588,-15.100781980990584,-15.100781980990577,-15.100781980990577,-15.100781980990577,-15.100781980990574,-15.10078198099057,-15.100781980990568,-15.090221865577396,-15.090221865577396,-15.090221865577396,-15.063756062065842,-15.063756062065842,-15.063756062065831,-15.04999898184999,-15.03538291803157,-15.035382918031551,-15.035313104059094,-15.035313104059094,-15.035313104059087,-15.035313104059083,-15.035313104059082,-15.035313104059082,-15.033660444012414,-15.01739635916766,-15.017396359167654,-15.017396359167645,-15.011261178024387,-15.011261178024384,-15.011261178024384,-15.01126117802438,-15.011261178024377,-15.011261178024375,-14.9638494272414,-14.96384942724138,-14.963849427241376,-14.963849427241376,-14.963849427241376,-14.96384942724137,-14.924182063703453,-14.909512480164464,-14.909512480164452,-14.866765821303868,-14.86676582130386,-14.866765821303856,-14.866765821303856,-14.866765821303849,-14.866765821303849,-14.863118095182253,-14.863118095182253,-14.863118095182244,-14.8608648825134,-14.8608648825134,-14.860864882513393,-14.836805561336192,-14.836805561336188,-14.834060612878798,-14.764614615167137,-14.7590938617349,-14.7590938617349,-14.7590938617349,-14.75403375312529,-14.754033753125286,-14.75403375312528,-14.743069052519328,-14.743069052519324,-14.74306905251932,-14.74306905251932,-14.74306905251932,-14.743069052519314,-14.743069052519314,-14.743069052519314,-14.743069052519312,-14.743069052519312,-14.74260811881633,-14.742608118816317,-14.742608118816317,-14.742608118816317,-14.742608118816314,-14.74260811881631,-14.736906956859162,-14.736906956859148,-14.736906956859148,-14.736906956859146,-14.736906956859146,-14.736906956859135,-14.729752353448175,-14.729752353448175,-14.729752353448175,-14.729752353448172,-14.729752353448164,-14.697463713420394,-14.697463713420392,-14.697463713420385,-14.693162250442732,-14.684534633066013,-14.68453463306601,-14.68092685429567,-14.680926854295656,-14.675409344352257,-14.675409344352252,-14.675409344352252,-14.675409344352248,-14.675409344352248,-14.675409344352238,-14.670682826778863,-14.67068282677886,-14.669104252271822,-14.669104252271811,-14.656349662746901,-14.656349662746901,-14.656349662746893,-14.656349662746882,-14.656349662746882,-14.64086553516032,-14.632914572865465,-14.620213085870613,-14.62021308587061,-14.62021308587061,-14.620213085870606,-14.620213085870596,-14.610945103904854,-14.610945103904854,-14.610945103904854,-14.610945103904852,-14.61094510390485,-14.610945103904841,-14.570771962639016,-14.57077196263901,-14.570771962639009,-14.570771962639009,-14.570771962639007,-14.570771962639002,-14.555885243727536,-14.555885243727525,-14.554902562606623,-14.55022230264384,-14.538491352322097,-14.538491352322097,-14.538491352322092,-14.513727495466114,-14.513727495466112,-14.513727495466108,-14.513727495466107,-14.513727495466101,-14.513727495466098,-14.503362862979445,-14.503362862979442,-14.503362862979436,-14.494666315950912,-14.49466631595091,-14.494666315950907,-14.494666315950907,-14.494666315950907,-14.494666315950907,-14.489350581759254,-14.489350581759252,-14.489350581759249,-14.481360535040537,-14.481360535040535,-14.481360535040535,-14.481360535040531,-14.481360535040526,-14.481360535040526,-14.478849248155658,-14.478849248155656,-14.471544289294414,-14.471544289294403,-14.4715442892944,-14.455977524560035,-14.455977524560032,-14.455977524560028,-14.455977524560026,-14.455977524560023
3.1340165157695745,-15.537139071426559,-15.320307645288604,-15.320307645288601,-15.314838629254371,-15.314838629254371,-15.314838629254371,-15.314838629254368,-15.314838629254368,-15.314838629254355,-15.289014757505308,-15.289014757505297,-15.289014757505294,-15.284786305738043,-15.284786305738043,-15.28478630573804,-15.28478630573804,-15.28478630573804,-15.28478630573804,-15.219737853645935,-15.219737853645931,-15.219737853645924,-15.20901121635684,-15.209011216356835,-15.150929962979287,-15.125147189645482,-15.12514718964548,-15.125147189645476,-15.125147189645476,-15.12514718964547,-15.125147189645462,-15.125147189645462,-15.125147189645462,-15.125147189645462,-15.125147189645459,-15.100737679265011,-15.10073767926501,-15.100737679265002,-15.100737679265002,-15.100737679264995,-15.077712916124122,-15.077712916124119,-15.077712916124115,-15.060886450565707,-15.055378621164046,-15.055378621164046,-15.055378621164042,-15.038895742545455,-15.038895742545451,-15.038895742545447,-15.034852928480046,-15.034852928480046,-15.034852928480039,-15.034852928480035,-15.034852928480035,-15.034852928480028,-15.030308427912558,-15.023254441982042,-15.023254441982042,-15.023221543394772,-15.023221543394767,-15.023221543394767,-15.023221543394763,-15.02322154339476,-15.023221543394753,-14.99043659049274,-14.990436590492736,-14.990436590492736,-14.990436590492733,-14.99043659049273,-14.99043659049273,-14.935601515338545,-14.935601515338542,-14.919826114514638,-14.913419224590754,-14.913419224590745,-14.913419224590742,-14.896902087544683,-14.896902087544678,-14.896902087544678,-14.896902087544674,-14.896902087544674,-14.896902087544674,-14.893132720296842,-14.893132720296842,-14.893132720296835,-14.876806453823189,-14.868486316275947,-14.868486316275943,-14.829638518408219,-14.829638518408215,-14.829638518408215,-14.829638518408212,-14.829638518408206,-14.810876327369854,-14.803224982216502,-14.8032249822165,-14.8032249822165,-14.803224982216499,-14.803224982216497,-14.803224982216493,-14.803224982216493,-14.803224982216493,-14.80322498221649,-14.803224982216488,-14.769456942321712,-14.769456942321712,-14.76945694232171,-14.76945694232171,-14.769456942321709,-14.769456942321705,-14.762738956504737,-14.762738956504732,-14.762738956504728,-14.762738956504723,-14.762738956504721,-14.762738956504714,-14.757531126102263,-14.757531126102252,-14.75753112610225,-14.752960315966956,-14.75296031596695,-14.752960315966945,-14.747153785121341,-14.74715378512134,-14.747153785121334,-14.744538246068991,-14.740046668556964,-14.740046668556964,-14.74004666855696,-14.74004666855696,-14.740046668556959,-14.740046668556959,-14.70357590996402,-14.703575909964012,-14.701573273493668,-14.701573273493667,-14.680851393008567,-14.68085139300856,-14.680851393008552,-14.680851393008552,-14.680851393008545,-14.671658046409902,-14.6716580464099,-14.66799518496545,-14.667995184965449,-14.662906891272584,-14.659724341261168,-14.656313933545341,-14.656313933545333,-14.65631393354533,-14.65631393354533,-14.65631393354533,-14.656313933545325,-14.64812492845021,-14.648124928450207,-14.648124928450207,-14.6481249284502,-14.6481249284502,-14.621957519634961,-14.62195751963496,-14.62195751963496,-14.612426699316037,-14.61242669931603,-14.612426699316025,-14.612426699316025,-14.612426699316023,-14.612426699316021,-14.598556444527986,-14.598556444527985,-14.591861214190901,-14.586734374240496,-14.540078277900788,-14.540078277900781,-14.54007827790078,-14.540078277900777,-14.540078277900776,-14.540078277900774,-14.531846027679869,-14.531846027679865,-14.531846027679864,-14.527698005615989,-14.527698005615987,-14.527698005615985,-14.52238028113143,-14.52238028113143,-14.522380281131422,-14.52238028113142,-14.52238028113142,-14.522380281131412,-14.520893478907858,-14.520893478907857,-14.520893478907844,-14.520893478907844,-14.520893478907842,-14.52089347890784,-14.516576055336817,-14.516576055336806,-14.516576055336804,-14.515352995480201,-14.515352995480196,-14.501905201396994,-14.501905201396987,-14.501905201396987,-14.485087516628735,-14.485087516628733
3.333001691373992,-15.518148434120356,-15.317358157820099,-15.317358157820097,-15.312618051727123,-15.312618051727117,-15.312618051727114,-15.309684028290636,-15.309684028290635,-15.309684028290635,-15.309684028290635,-15.309684028290631,-15.309684028290627,-15.280552990232806,-15.280552990232794,-15.280552990232794,-15.280552990232794,-15.280552990232794,-15.280552990232787,-15.243876324658897,-15.24387632465889,-15.243876324658885,-15.203449254830943,-15.20344925483094,-15.181459040850019,-15.155718725914584,-15.155718725914577,-15.155718725914571,-15.155718725914568,-15.155718725914568,-15.155718725914564,-15.155718725914564,-15.15571872591456,-15.155718725914554,-15.155718725914552,-15.098888946978864,-15.098888946978848,-15.098888946978844,-15.098888946978844,-15.098888946978839,-15.079581122285292,-15.079581122285289,-15.079581122285278,-15.078557749321662,-15.077501879131402,-15.077501879131402,-15.077501879131399,-15.063116331970534,-15.06311633197053,-15.06311633197053,-15.063116331970528,-15.063116331970528,-15.063116331970521,-15.060749404553428,-15.060749404553423,-15.060749404553423,-15.039866262035869,-15.025591758159534,-15.02559175815953,-15.025585806959027,-15.025585806959027,-15.025585806959025,-15.025585806959022,-15.025585806959022,-15.025585806959018,-15.021977216543933,-15.021977216543933,-15.021977216543933,-15.02197721654393,-15.021977216543926,-15.021977216543926,-14.967466150862712,-14.9674661508627,-14.960022955140486,-14.960022955140479,-14.960022955140468,-14.932538524168457,-14.932538524168447,-14.932538524168441,-14.932538524168441,-14.932538524168441,-14.932538524168438,-14.92714351455768,-14.92044914708092,-14.92044914708091,-14.92044914708091,-14.916540786957496,-14.916064893716516,-14.916064893716515,-14.916064893716515,-14.916064893716515,-14.916064893716504,-14.904836612516931,-14.904836612516926,-14.858422124898851,-14.858422124898848,-14.858422124898848,-14.858422124898848,-14.858422124898848,-14.858422124898848,-14.858422124898848,-14.858422124898846,-14.858422124898846,-14.858422124898839,-14.855775121300749,-14.811413250954834,-14.811413250954827,-14.811413250954827,-14.803676936228014,-14.803676936228012,-14.803676936228008,-14.803676936228005,-14.803676936228001,-14.803676936228001,-14.795823014728828,-14.795823014728825,-14.795823014728821,-14.795823014728818,-14.795823014728818,-14.795823014728809,-14.795387278448203,-14.79291252122061,-14.79291252122061,-14.792912521220606,-14.792912521220606,-14.792912521220604,-14.7929125212206,-14.76175741528928,-14.761757415289273,-14.761757415289265,-14.755429855653567,-14.75542985565356,-14.755429855653556,-14.74035115775492,-14.74035115775492,-14.738369112344113,-14.73836911234411,-14.71140458069278,-14.710832238267894,-14.710832238267889,-14.710832238267885,-14.710832238267882,-14.710832238267878,-14.709674768244259,-14.69974368161535,-14.699743681615347,-14.699743681615347,-14.699743681615347,-14.699743681615342,-14.699743681615342,-14.693701076473022,-14.693701076473019,-14.693701076473015,-14.681663563661619,-14.681663563661619,-14.681663563661616,-14.681663563661612,-14.68166356366161,-14.673516677387427,-14.673516677387427,-14.66967366902998,-14.66967366902998,-14.659020568380155,-14.659020568380155,-14.659020568380155,-14.659020568380155,-14.659020568380152,-14.659020568380152,-14.639857193680541,-14.63985719368054,-14.61153345158362,-14.611533451583613,-14.611533451583613,-14.610825192281876,-14.60519805184467,-14.576270360002072,-14.576270360002072,-14.576270360002072,-14.576270360002066,-14.576270360002063,-14.576270360002063,-14.571528141568391,-14.571528141568391,-14.571528141568391,-14.571528141568388,-14.571528141568386,-14.571528141568384,-14.55795965646207,-14.557959656462067,-14.55551268519012,-14.555512685190116,-14.555512685190115,-14.555512685190115,-14.555512685190115,-14.555512685190099,-14.554754869576772,-14.55475486957677,-14.554754869576769,-14.546154273904106,-14.546154273904104,-14.546154273904103,-14.541366626078618,-14.541366626078613,-14.541366626078613,-14.537090502713149,-14.537090502713147
3.53198686697841,-15.480628069907729,-15.317281651561494,-15.317281651561494,-15.31728165156149,-15.297474958454071,-15.297474958454071,-15.287982021115036,-15.287982021115033,-15.287982021115033,-15.287982021115033,-15.287982021115027,-15.287982021115024,-15.260497833494606,-15.260497833494602,-15.2604978334946,-15.2604978334946,-15.260497833494597,-15.260497833494597,-15.24789457641006,-15.247894576410056,-15.247894576410038,-15.197191123227205,-15.179824801058842,-15.179824801058839,-15.16780382222477,-15.16780382222477,-15.167803822224762,-15.167803822224762,-15.167803822224762,-15.167803822224759,-15.167803822224759,-15.167803822224759,-15.167803822224759,-15.167803822224753,-15.103449863126833,-15.103449863126832,-15.103449863126816,-15.080725853110142,-15.080725853110136,-15.08072585311013,-15.080725853110124,-15.080725853110117,-15.076323145311644,-15.070599680747929,-15.070599680747925,-15.070599680747925,-15.070599680747925,-15.070599680747923,-15.070599680747913,-15.065096664382267,-15.065096664382256,-15.065096664382256,-15.049771889593424,-15.049771889593421,-15.049771889593421,-15.033837169258158,-15.033837169258154,-15.033837169258154,-15.033837169258147,-15.033837169258145,-15.033837169258145,-15.033012547557668,-15.011735672187207,-15.011735672187195,-15.011735672187195,-15.011735672187191,-15.011735672187191,-15.01173567218718,-15.011724633649738,-15.011724633649731,-14.98405883400854,-14.98405883400854,-14.984058834008527,-14.980713864532527,-14.98071386453252,-14.978242351620528,-14.978242351620523,-14.97824235162052,-14.97824235162052,-14.978242351620516,-14.949714676834594,-14.94971467683459,-14.949714676834583,-14.949714676834583,-14.949714676834581,-14.94971467683457,-14.933838618684112,-14.925982858009046,-14.925982858009046,-14.925982858009043,-14.922006893018532,-14.922006893018523,-14.9159538423473,-14.891360313618687,-14.891360313618687,-14.891360313618687,-14.891360313618684,-14.891360313618684,-14.89136031361868,-14.89136031361868,-14.89136031361868,-14.891360313618675,-14.891360313618675,-14.877926873665656,-14.839569616599611,-14.839569616599608,-14.839569616599608,-14.837517970922592,-14.83751797092258,-14.83751797092258,-14.83751797092258,-14.837517970922573,-14.837517970922573,-14.822735704054042,-14.809312337606498,-14.809312337606498,-14.809312337606492,-14.809312337606492,-14.809312337606492,-14.809312337606485,-14.80279169076056,-14.80279169076056,-14.802791690760557,-14.802791690760554,-14.80279169076055,-14.80279169076055,-14.757593907055131,-14.757593907055128,-14.755915709250747,-14.75591570925074,-14.75560902303677,-14.755609023036767,-14.755609023036763,-14.749051439401232,-14.749051439401226,-14.749051439401223,-14.746570518477563,-14.74551131556104,-14.740165717055993,-14.740165717055993,-14.740165717055989,-14.72151843395484,-14.721518433954833,-14.72151843395483,-14.721518433954827,-14.721518433954824,-14.721110990794479,-14.721110990794479,-14.721110990794475,-14.721110990794475,-14.721110990794472,-14.721110990794463,-14.696491083200893,-14.696491083200886,-14.696491083200886,-14.696491083200879,-14.696491083200879,-14.686460708469346,-14.686460708469342,-14.686460708469337,-14.686460708469333,-14.686460708469333,-14.68646070846933,-14.666929730033495,-14.666929730033493,-14.66692973003349,-14.659893664011422,-14.659893664011417,-14.65934275738044,-14.65934275738044,-14.655218099065074,-14.655218099065067,-14.61504000146715,-14.615040001467147,-14.615040001467147,-14.615040001467145,-14.615040001467145,-14.615040001467133,-14.605369547500793,-14.599394608786953,-14.584605913376127,-14.584605913376127,-14.58460591337612,-14.583587582598916,-14.583587582598916,-14.583587582598913,-14.58358758259891,-14.58358758259891,-14.58358758259891,-14.580169260128937,-14.580169260128933,-14.576065993034803,-14.576065993034799,-14.576065993034796,-14.573424729587629,-14.57342472958762,-14.57342472958762,-14.573424729587613,-14.57342472958761,-14.57342472958761,-14.569676031140451,-14.569676031140451,-14.569676031140451,-14.569676031140448,-14.569676031140444
3.7309720425828274,-15.459183581548587,-15.329943298918563,-15.32994329891856,-15.329943298918556,-15.291681862288366,-15.291681862288364,-15.281181618006414,-15.28118161800641,-15.281181618006407,-15.281181618006404,-15.281181618006404,-15.281181618006404,-15.258909982758343,-15.25890998275834,-15.258909982758334,-15.25585008167046,-15.25585008167045,-15.255850081670447,-15.255850081670447,-15.255850081670447,-15.25585008167044,-15.2211928061633,-15.186794961842747,-15.18679496184274,-15.186794961842736,-15.186794961842736,-15.186794961842732,-15.186794961842729,-15.186794961842729,-15.186794961842725,-15.186794961842725,-15.186794961842725,-15.169787777315836,-15.169787777315825,-15.135640251155126,-15.135640251155126,-15.135640251155126,-15.083354434337913,-15.083354434337913,-15.08335443433791,-15.083354434337908,-15.083354434337904,-15.0833544343379,-15.08267125202933,-15.076772719406268,-15.07677271940626,-15.07677271940626,-15.076772719406256,-15.076772719406252,-15.064087718927889,-15.064087718927889,-15.064087718927881,-15.05159725434119,-15.05159725434119,-15.051597254341186,-15.051403501565588,-15.051403501565584,-15.051403501565577,-15.051403501565577,-15.051403501565574,-15.051403501565565,-15.038111802794441,-15.034305251938623,-15.034305251938614,-15.034305251938614,-15.03430525193861,-15.034305251938603,-15.011346158427813,-15.011346158427806,-15.011346158427802,-15.011346158427799,-15.011346158427793,-15.01134615842779,-15.011329295759205,-15.011329295759195,-15.010286687420177,-15.010286687420173,-15.01028668742017,-15.000568408745929,-15.000568408745922,-14.972775910879752,-14.97277591087975,-14.972775910879747,-14.972775910879744,-14.972775910879744,-14.972775910879733,-14.953505770049103,-14.944349489597649,-14.94434948959764,-14.94095205146414,-14.940952051464137,-14.940952051464137,-14.925130063217694,-14.925130063217694,-14.92513006321769,-14.92513006321769,-14.925130063217688,-14.925130063217688,-14.925130063217685,-14.925130063217681,-14.925130063217681,-14.925130063217678,-14.917419218495313,-14.90174536178636,-14.87439497998698,-14.87439497998698,-14.87439497998698,-14.87439497998698,-14.874394979986976,-14.874394979986976,-14.865258507206917,-14.86525850720691,-14.865258507206907,-14.849795256097641,-14.825282962440117,-14.825282962440115,-14.825282962440113,-14.825282962440111,-14.82528296244011,-14.8252829624401,-14.818374482252372,-14.81837448225237,-14.818374482252363,-14.818374482252361,-14.818374482252361,-14.818374482252356,-14.783861136418597,-14.783205061139709,-14.782558465220893,-14.782558465220893,-14.782558465220891,-14.779960301136118,-14.779960301136116,-14.778657204943745,-14.778657204943741,-14.762145908104898,-14.762145908104895,-14.762145908104895,-14.75576840605876,-14.755768406058756,-14.75576840605875,-14.745508470235771,-14.745508470235768,-14.745508470235762,-14.745508470235762,-14.745508470235759,-14.745508470235746,-14.738591641562465,-14.73859164156246,-14.738591641562454,-14.738591641562454,-14.738591641562454,-14.717485766957559,-14.717485766957557,-14.717485766957553,-14.717328013254923,-14.717328013254921,-14.71732801325492,-14.71732801325492,-14.717328013254916,-14.716967609981916,-14.716967609981912,-14.716967609981909,-14.716967609981907,-14.716967609981907,-14.716967609981902,-14.684374453723027,-14.684374453723022,-14.658833048999993,-14.658833048999991,-14.654723652701588,-14.654723652701584,-14.65472365270158,-14.654723652701579,-14.654723652701577,-14.654723652701566,-14.654474290400966,-14.654474290400962,-14.63946908013143,-14.63946908013143,-14.639469080131422,-14.627922350946838,-14.627922350946834,-14.627922350946832,-14.61120451105554,-14.611204511055536,-14.611204511055536,-14.611204511055533,-14.611204511055528,-14.611204511055526,-14.610811262177354,-14.606975083411232,-14.606975083411225,-14.604323470038096,-14.601695393926706,-14.6016953939267,-14.601695393926695,-14.601695393926692,-14.60169539392669,-14.601695393926686,-14.594827085203715,-14.5948270852037,-14.594827085203699,-14.59482708520369,-14.59482708520369
3.929957218187244,-15.425075487951414,-15.328710734538431,-15.328710734538427,-15.328710734538419,-15.273843719946415,-15.273843719946404,-15.262988592001767,-15.262988592001767,-15.262988592001756,-15.262988592001753,-15.26298859200175,-15.26298859200175,-15.254800308868584,-15.254800308868571,-15.25480030886857,-15.240717993324807,-15.240717993324807,-15.240717993324804,-15.2407179933248,-15.2407179933248,-15.240717993324798,-15.23198233374051,-15.191829315242686,-15.191829315242673,-15.191829315242673,-15.191829315242673,-15.19182931524267,-15.191829315242666,-15.19182931524266,-15.19182931524266,-15.191829315242657,-15.191829315242648,-15.15375580839944,-15.153755808399437,-15.153755808399426,-15.146396242092983,-15.146396242092978,-15.079344843098083,-15.07934484309808,-15.07934484309808,-15.079344843098077,-15.079344843098077,-15.079344843098067,-15.074721393934755,-15.072466665551469,-15.072466665551461,-15.072466665551461,-15.072466665551458,-15.072466665551453,-15.061069971481126,-15.06106997148112,-15.06106997148112,-15.06106997148112,-15.06106997148112,-15.053600564714904,-15.0536005647149,-15.0536005647149,-15.053600564714896,-15.053600564714896,-15.053600564714891,-15.051169518866425,-15.051169518866422,-15.051169518866413,-15.041382918787267,-15.041382918787267,-15.04138291878726,-15.030960982727226,-15.020482797656395,-15.020482797656387,-15.020482797656387,-15.006383296185026,-15.006383296185023,-14.99911135097581,-14.999111350975797,-14.999111350975797,-14.999111350975792,-14.999111350975792,-14.999111350975788,-14.999094580778634,-14.999094580778634,-14.981634092901444,-14.981634092901434,-14.981634092901432,-14.981634092901432,-14.981634092901425,-14.981634092901425,-14.957501460555267,-14.951694550553949,-14.95169455055393,-14.944816794798312,-14.94481679479831,-14.944816794798307,-14.943004711284496,-14.94300471128449,-14.943004711284473,-14.94300471128447,-14.943004711284468,-14.943004711284468,-14.943004711284464,-14.943004711284464,-14.943004711284464,-14.943004711284452,-14.908206172252513,-14.905925006834844,-14.895330495096017,-14.895330495096017,-14.895330495096017,-14.895330495096012,-14.895330495096008,-14.895330495095992,-14.871195115202596,-14.87119511520259,-14.871195115202587,-14.858461380586407,-14.825394142746397,-14.825394142746397,-14.825394142746394,-14.825394142746394,-14.825394142746392,-14.825394142746388,-14.818436464949302,-14.818436464949302,-14.818436464949299,-14.818436464949299,-14.818436464949293,-14.818436464949286,-14.806486263824864,-14.806486263824864,-14.806486263824855,-14.805000166550773,-14.804887701276083,-14.787475113764453,-14.787475113764453,-14.786571769084171,-14.786571769084167,-14.756689935167248,-14.75668993516724,-14.756689935167227,-14.75415070084689,-14.754150700846884,-14.754150700846884,-14.754150700846875,-14.754150700846871,-14.754150700846871,-14.750887989017283,-14.75088798901728,-14.75088798901727,-14.7504395234485,-14.750439523448495,-14.750439523448495,-14.74085791967646,-14.740857919676456,-14.740857919676452,-14.740857919676452,-14.740857919676452,-14.731888876942834,-14.731888876942834,-14.731888876942831,-14.731888876942824,-14.731888876942822,-14.731888876942818,-14.723532843493665,-14.723532843493665,-14.723532843493663,-14.72353284349366,-14.72353284349366,-14.6948048153055,-14.694804815305494,-14.679737140531454,-14.679737140531445,-14.679737140531442,-14.678006919447972,-14.678006919447968,-14.678006919447968,-14.678006919447965,-14.678006919447965,-14.678006919447958,-14.669323876494001,-14.669323876493994,-14.669323876493992,-14.646504364064036,-14.646504364064027,-14.642040585234602,-14.642040585234602,-14.633544661873584,-14.63354466187358,-14.633544661873575,-14.633544661873572,-14.633544661873568,-14.633544661873565,-14.630484580103293,-14.630484580103285,-14.630484580103284,-14.63048458010328,-14.630484580103277,-14.630484580103273,-14.630484580103273,-14.630484580103273,-14.63048458010327,-14.630484580103264,-14.624389145335421,-14.624389145335416,-14.624389145335405,-14.624389145335405,-14.624389145335401
4.128942393791662,-15.406620231536067,-15.335872074929146,-15.33587207492913,-15.335872074929123,-15.26874897608,-15.268748976079996,-15.258513911406677,-15.258513911406673,-15.258513911406666,-15.258209850737487,-15.25820985073747,-15.258209850737469,-15.258209850737469,-15.258209850737469,-15.258209850737465,-15.2483772882703,-15.239147364358894,-15.239147364358892,-15.239147364358885,-15.239147364358882,-15.239147364358882,-15.239147364358878,-15.203884629580669,-15.203884629580669,-15.203884629580665,-15.203884629580662,-15.203884629580658,-15.203884629580658,-15.203884629580658,-15.203884629580658,-15.203884629580656,-15.203884629580653,-15.175694744185838,-15.175694744185838,-15.175694744185835,-15.135581818001727,-15.135581818001727,-15.10886650177452,-15.108866501774516,-15.108866501774509,-15.108866501774504,-15.1088665017745,-15.081606172738212,-15.081606172738208,-15.081606172738203,-15.0816061727382,-15.081606172738192,-15.081606172738189,-15.076176078580875,-15.062120227621959,-15.062120227621955,-15.062120227621952,-15.062120227621948,-15.062120227621945,-15.062120227621943,-15.05787744087279,-15.057877440872787,-15.057877440872778,-15.057877440872774,-15.05787744087277,-15.050100915821266,-15.050100915821263,-15.050100915821258,-15.042392331272257,-15.042392331272252,-15.042392331272252,-15.035412739265755,-15.035412739265754,-15.035412739265754,-15.03427807806518,-15.019020424353304,-15.0190204243533,-14.998629560520346,-14.998629560520346,-14.998629560520342,-14.998629560520333,-14.998629560520326,-14.998629560520326,-14.99861557646651,-14.998615576466502,-14.996583517315672,-14.99658351731567,-14.996583517315667,-14.996583517315663,-14.99658351731566,-14.99658351731566,-14.96798899481886,-14.96472529701058,-14.96472529701058,-14.964360459348224,-14.964360459348212,-14.964360459348212,-14.964360459348212,-14.964360459348208,-14.964360459348208,-14.964360459348205,-14.964360459348203,-14.9643604593482,-14.964360459348196,-14.957565136511771,-14.957565136511763,-14.957565136511752,-14.918990325085687,-14.918990325085685,-14.918990325085682,-14.918990325085682,-14.918990325085682,-14.918990325085655,-14.918726405826426,-14.904983021749262,-14.881065783334108,-14.881065783334101,-14.881065783334096,-14.870315931505575,-14.831978660156945,-14.831978660156942,-14.83197866015694,-14.83197866015694,-14.831978660156933,-14.831978660156933,-14.830648358866297,-14.830648358866293,-14.83064835886629,-14.828715456702469,-14.828053436821817,-14.825213427732702,-14.8252134277327,-14.8252134277327,-14.825213427732697,-14.825213427732693,-14.82521342773269,-14.800786265122039,-14.800786265122035,-14.800182994486585,-14.800182994486581,-14.783007912316515,-14.783007912316505,-14.783007912316503,-14.767792927652527,-14.767792927652527,-14.767792927652524,-14.767792927652524,-14.76779292765252,-14.767792927652517,-14.761108275246556,-14.761108275246553,-14.761108275246553,-14.756045730343553,-14.75604573034355,-14.756045730343542,-14.750373231459784,-14.750373231459784,-14.750373231459783,-14.750373231459783,-14.750373231459779,-14.750373231459772,-14.749859113942774,-14.749859113942774,-14.749859113942767,-14.749859113942767,-14.749859113942765,-14.735794900923082,-14.735794900923079,-14.735794900923075,-14.735794900923072,-14.735794900923072,-14.718506214773607,-14.718506214773603,-14.718506214773594,-14.711614890808884,-14.71161489080888,-14.710388426147452,-14.710388426147452,-14.710388426147452,-14.70278836400235,-14.70278836400235,-14.702788364002345,-14.702788364002338,-14.702788364002334,-14.702788364002332,-14.664069788461703,-14.66406978846169,-14.664069788461687,-14.664069788461687,-14.664069788461685,-14.664069788461678,-14.664069788461678,-14.664069788461674,-14.664069788461674,-14.66406978846167,-14.65935211963561,-14.659352119635606,-14.659352119635603,-14.659352119635603,-14.6593521196356,-14.6593521196356,-14.659352119635594,-14.659352119635594,-14.659352119635594,-14.65935211963559,-14.658995092195854,-14.658995092195847,-14.658995092195843,-14.658995092195843,-14.658995092195843
4.3279275693960795,-15.380186010179374,-15.332725451341277,-15.33272545134127,-15.332725451341258,-15.254685322906935,-15.254685322906925,-15.252456309356639,-15.250886622054269,-15.250886622054265,-15.250886622054262,-15.245048248604778,-15.245048248604764,-15.245048248604764,-15.245048248604764,-15.245048248604757,-15.245048248604757,-15.22960890859424,-15.22960890859424,-15.229608908594237,-15.229608908594233,-15.229608908594233,-15.229608908594228,-15.205130916685988,-15.205130916685988,-15.205130916685984,-15.205130916685984,-15.205130916685984,-15.205130916685981,-15.205130916685981,-15.205130916685977,-15.205130916685969,-15.205130916685961,-15.185454672259318,-15.185454672259315,-15.185454672259311,-15.13165514011523,-15.131655140115223,-15.131655140115223,-15.131655140115223,-15.13165514011522,-15.114740488027635,-15.114740488027628,-15.0711399305423,-15.0711399305423,-15.071139930542296,-15.071139930542296,-15.071139930542296,-15.071139930542293,-15.067347010221994,-15.058789551301226,-15.058789551301226,-15.058789551301222,-15.058789551301219,-15.058789551301219,-15.05878955130121,-15.045748666421776,-15.045748666421776,-15.04574866642177,-15.045748666421765,-15.045748666421764,-15.03988554469712,-15.039885544697105,-15.0398855446971,-15.038402361750268,-15.038402361750268,-15.038402361750268,-15.034060333084051,-15.034060333084048,-15.03406033308404,-15.027997574104589,-15.020775745580396,-15.02077574558039,-15.00040715764623,-15.000407157646228,-15.000407157646226,-15.000407157646224,-15.000407157646219,-15.000407157646217,-14.988990565728342,-14.98899056572834,-14.988990565728333,-14.988990565728333,-14.988990565728333,-14.98899056572833,-14.988980335454018,-14.988980335454011,-14.973821253921457,-14.973821253921454,-14.973821253921454,-14.973821253921452,-14.973821253921448,-14.973821253921447,-14.973821253921445,-14.973821253921445,-14.973821253921441,-14.973821253921441,-14.967421722580909,-14.966034151487726,-14.966034151487715,-14.96000400413841,-14.960004004138407,-14.960004004138407,-14.930410733225413,-14.930410733225411,-14.93041073322541,-14.930410733225406,-14.930410733225404,-14.930410733225402,-14.915978110334194,-14.893480385522682,-14.879327142601477,-14.879327142601474,-14.879327142601472,-14.869237771045995,-14.840527663251267,-14.840527663251267,-14.840527663251262,-14.839423375154109,-14.837597676894925,-14.826573586422972,-14.826573586422969,-14.826573586422963,-14.82657358642296,-14.826573586422956,-14.826573586422949,-14.820275077998696,-14.820275077998692,-14.82027507799869,-14.820275077998687,-14.820275077998687,-14.820275077998684,-14.802725088427719,-14.802725088427708,-14.802725088427707,-14.802396132183723,-14.802396132183722,-14.802037417439958,-14.802037417439957,-14.769056194769075,-14.769056194769075,-14.769056194769075,-14.769056194769075,-14.769056194769071,-14.769056194769071,-14.75590154633931,-14.755901546339308,-14.755901546339306,-14.755901546339306,-14.755901546339306,-14.7559015463393,-14.755189372454309,-14.755189372454302,-14.755189372454298,-14.751022136858733,-14.751022136858726,-14.75102213685872,-14.747238855576304,-14.747238855576303,-14.747238855576299,-14.747238855576285,-14.747238855576283,-14.743211898773566,-14.743211898773565,-14.743211898773563,-14.737917286531648,-14.737917286531644,-14.737917286531639,-14.736310676929838,-14.736310676929836,-14.736310676929834,-14.736310676929827,-14.736310676929824,-14.717821278208854,-14.717821278208854,-14.714355836896045,-14.714355836896043,-14.714355836896043,-14.714355836896042,-14.714355836896042,-14.714355836896036,-14.683218209264506,-14.683218209264503,-14.6832182092645,-14.6832182092645,-14.6832182092645,-14.683218209264497,-14.683218209264497,-14.683218209264496,-14.683218209264494,-14.683218209264492,-14.67975848732293,-14.679758487322927,-14.679758487322923,-14.679758487322921,-14.679758487322921,-14.67975848732292,-14.679758487322918,-14.679758487322918,-14.679758487322918,-14.679758487322907,-14.673061122656131,-14.673061122656126,-14.673061122656124,-14.673061122656112,-14.67306112265611
4.526912745000497,-15.368565847491395,-15.337603477761165,-15.337603477761158,-15.337603477761153,-15.260640160814424,-15.251542964072303,-15.2515429640723,-15.251321643297432,-15.251321643297432,-15.25132164329742,-15.24304747703343,-15.243047477033427,-15.243047477033427,-15.24304747703342,-15.24304747703342,-15.24304747703342,-15.230676938953852,-15.230676938953849,-15.230676938953843,-15.230676938953843,-15.23067693895384,-15.23067693895383,-15.213102352505095,-15.213102352505091,-15.213102352505091,-15.213102352505087,-15.213102352505084,-15.21310235250508,-15.21310235250508,-15.213102352505071,-15.213102352505071,-15.213102352505064,-15.199193433770779,-15.199193433770771,-15.19919343377077,-15.155270338642207,-15.155270338642204,-15.1552703386422,-15.155270338642197,-15.155270338642195,-15.105281780495805,-15.105281780495801,-15.068385935199718,-15.068385935199714,-15.06838593519971,-15.068385935199709,-15.068385935199705,-15.068385935199705,-15.067675661624843,-15.062361089468203,-15.062361089468203,-15.062361089468203,-15.062361089468203,-15.062361089468201,-15.062361089468197,-15.047037011242931,-15.047037011242928,-15.047037011242924,-15.044162897326366,-15.044162897326364,-15.04416289732636,-15.04416289732636,-15.044162897326357,-15.039690729610356,-15.039690729610356,-15.039690729610353,-15.035240965329233,-15.03524096532923,-15.03524096532921,-15.030649990145333,-15.029079152407238,-15.029079152407226,-15.010206103272603,-15.010206103272603,-15.0102061032726,-15.010206103272596,-15.010206103272594,-15.01020610327259,-14.989241280192555,-14.989241280192553,-14.98924128019255,-14.989241280192543,-14.989241280192536,-14.98924128019253,-14.989234070329587,-14.989234070329584,-14.987806599837905,-14.987806599837901,-14.987806599837901,-14.987806599837901,-14.987806599837894,-14.987806599837892,-14.987806599837892,-14.987806599837892,-14.987806599837892,-14.987806599837876,-14.973837903021458,-14.97338568609442,-14.973385686094419,-14.968772946534866,-14.968772946534866,-14.968772946534862,-14.945650671632658,-14.945650671632652,-14.945650671632645,-14.945650671632642,-14.945650671632642,-14.945650671632638,-14.918989165417187,-14.890790173306078,-14.885442897573649,-14.885442897573645,-14.885442897573638,-14.874980913947816,-14.852645764387388,-14.852645764387386,-14.852645764387386,-14.85256632226773,-14.849828335503414,-14.828307316819235,-14.828307316819235,-14.828307316819233,-14.82830731681923,-14.82830731681923,-14.828307316819222,-14.82464854635988,-14.82464854635988,-14.82464854635987,-14.822667306877808,-14.822667306877804,-14.822667306877797,-14.822667306877797,-14.822667306877795,-14.822667306877788,-14.80983020822596,-14.809830208225955,-14.809621498064786,-14.809621498064782,-14.775446937371921,-14.775446937371921,-14.775446937371917,-14.775446937371916,-14.775446937371912,-14.775446937371909,-14.76748151166847,-14.76748151166846,-14.767481511668457,-14.765333811071303,-14.765333811071303,-14.765333811071303,-14.7653338110713,-14.7653338110713,-14.76533381107129,-14.764406397928395,-14.76440639792839,-14.764406397928383,-14.75728134864079,-14.75728134864079,-14.757281348640783,-14.75389917720007,-14.75389917720007,-14.753899177200068,-14.75131838647101,-14.75131838647101,-14.751318386470999,-14.751318386470999,-14.751318386470997,-14.742794116886,-14.742794116886,-14.742794116885996,-14.742794116885992,-14.74279411688599,-14.729755184873747,-14.729755184873731,-14.728932063131243,-14.728932063131243,-14.72893206313124,-14.72893206313124,-14.72893206313124,-14.728932063131236,-14.703093993304334,-14.703093993304323,-14.70309399330432,-14.703093993304318,-14.703093993304318,-14.703093993304318,-14.703093993304318,-14.703093993304314,-14.70309399330431,-14.703093993304307,-14.700549660312573,-14.700549660312562,-14.700549660312557,-14.700549660312557,-14.700549660312554,-14.70054966031255,-14.70054966031255,-14.70054966031255,-14.700549660312547,-14.700549660312547,-14.691216364587923,-14.691216364587923,-14.69121636458792,-14.691216364587916,-14.691216364587916
4.725897920604915,-15.35243687564361,-15.334453602507109,-15.334453602507088,-15.334453602507082,-15.25739677139876,-15.243196189033336,-15.243196189033336,-15.243196189033332,-15.241272331644907,-15.241272331644907,-15.234176445146707,-15.234176445146703,-15.2341764451467,-15.2341764451467,-15.234176445146698,-15.234176445146698,-15.224719511834483,-15.224719511834463,-15.224719511834463,-15.22471951183446,-15.224719511834456,-15.224719511834452,-15.212461855398901,-15.212461855398896,-15.212461855398889,-15.212461855398885,-15.212461855398885,-15.212461855398885,-15.212461855398882,-15.212461855398875,-15.212461855398871,-15.212461855398871,-15.20309150126449,-15.20309150126449,-15.203091501264486,-15.168291879528285,-15.168291879528285,-15.16829187952828,-15.16829187952828,-15.168291879528272,-15.088252533783745,-15.088252533783741,-15.060226144226455,-15.057037578730728,-15.057037578730728,-15.057037578730725,-15.057037578730721,-15.057037578730721,-15.057037578730718,-15.056614046113276,-15.056614046113266,-15.05661404611326,-15.056614046113257,-15.056614046113257,-15.056614046113253,-15.046423269227507,-15.0464232692275,-15.0464232692275,-15.035355848614314,-15.035355848614307,-15.035355848614303,-15.0353558486143,-15.035355848614294,-15.032081278190535,-15.032081278190532,-15.032081278190528,-15.02881953961812,-15.028819539618114,-15.028819539618103,-15.028622215779745,-15.028622215779738,-15.02548056507374,-15.011053415411249,-15.011053415411245,-15.011053415411245,-15.011053415411245,-15.011053415411242,-15.011053415411238,-14.992502488128535,-14.992502488128535,-14.992502488128531,-14.992502488128531,-14.99250248812853,-14.99250248812853,-14.99250248812853,-14.992502488128526,-14.992502488128526,-14.992502488128522,-14.982030962768667,-14.982030962768667,-14.98203096276866,-14.98203096276866,-14.982030962768658,-14.982030962768658,-14.982026291911167,-14.982026291911161,-14.971610065568573,-14.971599499757605,-14.971599499757605,-14.968467827855331,-14.968467827855328,-14.968467827855324,-14.951169958989519,-14.951169958989514,-14.951169958989512,-14.951169958989508,-14.951169958989507,-14.9511699589895,-14.912305310855047,-14.88411796512485,-14.884117965124847,-14.884117965124842,-14.879410301675751,-14.87346809090668,-14.853302250067358,-14.853302250067355,-14.853302250067351,-14.85315547771614,-14.850439923452951,-14.836871679265744,-14.836871679265734,-14.836871679265725,-14.820954795944376,-14.820954795944372,-14.82095479594437,-14.820954795944365,-14.820954795944363,-14.82095479594436,-14.816249285460252,-14.816249285460241,-14.816249285460238,-14.816249285460238,-14.816249285460236,-14.81624928546023,-14.807723260088137,-14.807723260088133,-14.807615014177511,-14.807615014177506,-14.779851159658032,-14.779851159658024,-14.779851159658024,-14.77847756571761,-14.7784775657176,-14.778477565717594,-14.771343660107547,-14.771343660107544,-14.771343660107544,-14.771343660107542,-14.77134366010754,-14.771343660107533,-14.763864366536016,-14.763864366536016,-14.763864366536016,-14.76386436653601,-14.76386436653601,-14.76386436653601,-14.750549128141957,-14.750549128141953,-14.75054912814195,-14.747931286595817,-14.747931286595813,-14.747931286595813,-14.746082489984326,-14.746082489984323,-14.746082489984317,-14.746082489984316,-14.746082489984314,-14.739717595930289,-14.739717595930282,-14.739717595930276,-14.739717595930266,-14.739717595930264,-14.733083194706944,-14.73308319470694,-14.733083194706936,-14.733083194706934,-14.73308319470693,-14.73308319470693,-14.732559641741025,-14.732559641741021,-14.71161687960459,-14.711616879604588,-14.711616879604586,-14.711616879604584,-14.711616879604582,-14.711616879604579,-14.711616879604573,-14.711616879604573,-14.71161687960457,-14.711616879604563,-14.709853941793638,-14.709853941793629,-14.709853941793629,-14.709853941793625,-14.709853941793625,-14.709853941793625,-14.709853941793623,-14.709853941793622,-14.709853941793618,-14.709853941793618,-14.700179861938704,-14.700179861938697,-14.700179861938695,-14.700179861938688,-14.700179861938686


==> Results/FinalV1_molecule_BeH2_numConfigs_1588_numQubits_14_Rmin_0.9_Rmax_4.7_numR_20_sim_df.csv <==
,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255,256,257,258,259,260,261,262,263,264,265,266,267,268,269,270,271,272,273,274,275,276,277,278,279,280,281,282,283,284,285,286,287,288,289,290,291,292,293,294,295,296,297,298,299,300,301,302,303,304,305,306,307,308,309,310,311,312,313,314,315,316,317,318,319,320,321,322,323,324,325,326,327,328,329,330,331,332,333,334,335,336,337,338,339,340,341,342,343,344,345,346,347,348,349,350,351,352,353,354,355,356,357,358,359,360,361,362,363,364,365,366,367,368,369,370,371,372,373,374,375,376,377,378,379,380,381,382,383,384,385,386,387,388,389,390,391,392,393,394,395,396,397,398,399,400,401,402,403,404,405,406,407,408,409,410,411,412,413,414,415,416,417,418,419,420,421,422,423,424,425,426,427,428,429,430,431,432,433,434,435,436,437,438,439,440,441,442,443,444,445,446,447,448,449,450,451,452,453,454,455,456,457,458,459,460,461,462,463,464,465,466,467,468,469,470,471,472,473,474,475,476,477,478,479,480,481,482,483,484,485,486,487,488,489,490,491,492,493,494,495,496,497,498,499,500,501,502,503,504,505,506,507,508,509,510,511,512,513,514,515,516,517,518,519,520,521,522,523,524,525,526,527,528,529,530,531,532,533,534,535,536,537,538,539,540,541,542,543,544,545,546,547,548,549,550,551,552,553,554,555,556,557,558,559,560,561,562,563,564,565,566,567,568,569,570,571,572,573,574,575,576,577,578,579,580,581,582,583,584,585,586,587,588,589,590,591,592,593,594,595,596,597,598,599,600,601,602,603,604,605,606,607,608,609,610,611,612,613,614,615,616,617,618,619,620,621,622,623,624,625,626,627,628,629,630,631,632,633,634,635,636,637,638,639,640,641,642,643,644,645,646,647,648,649,650,651,652,653,654,655,656,657,658,659,660,661,662,663,664,665,666,667,668,669,670,671,672,673,674,675,676,677,678,679,680,681,682,683,684,685,686,687,688,689,690,691,692,693,694,695,696,697,698,699,700,701,702,703,704,705,706,707,708,709,710,711,712,713,714,715,716,717,718,719,720,721,722,723,724,725,726,727,728,729,730,731,732,733,734,735,736,737,738,739,740,741,742,743,744,745,746,747,748,749,750,751,752,753,754,755,756,757,758,759,760,761,762,763,764,765,766,767,768,769,770,771,772,773,774,775,776,777,778,779,780,781,782,783,784,785,786,787,788,789,790,791,792,793,794,795,796,797,798,799,800,801,802,803,804,805,806,807,808,809,810,811,812,813,814,815,816,817,818,819,820,821,822,823,824,825,826,827,828,829,830,831,832,833,834,835,836,837,838,839,840,841,842,843,844,845,846,847,848,849,850,851,852,853,854,855,856,857,858,859,860,861,862,863,864,865,866,867,868,869,870,871,872,873,874,875,876,877,878,879,880,881,882,883,884,885,886,887,888,889,890,891,892,893,894,895,896,897,898,899,900,901,902,903,904,905,906,907,908,909,910,911,912,913,914,915,916,917,918,919,920,921,922,923,924,925,926,927,928,929,930,931,932,933,934,935,936,937,938,939,940,941,942,943,944,945,946,947,948,949,950,951,952,953,954,955,956,957,958,959,960,961,962,963,964,965,966,967,968,969,970,971,972,973,974,975,976,977,978,979,980,981,982,983,984,985,986,987,988,989,990,991,992,993,994,995,996,997,998,999,1000,1001,1002,1003,1004,1005,1006,1007,1008,1009,1010,1011,1012,1013,1014,1015,1016,1017,1018,1019,1020,1021,1022,1023,1024,1025,1026,1027,1028,1029,1030,1031,1032,1033,1034,1035,1036,1037,1038,1039,1040,1041,1042,1043,1044,1045,1046,1047,1048,1049,1050,1051,1052,1053,1054,1055,1056,1057,1058,1059,1060,1061,1062,1063,1064,1065,1066,1067,1068,1069,1070,1071,1072,1073,1074,1075,1076,1077,1078,1079,1080,1081,1082,1083,1084,1085,1086,1087,1088,1089,1090,1091,1092,1093,1094,1095,1096,1097,1098,1099,1100,1101,1102,1103,1104,1105,1106,1107,1108,1109,1110,1111,1112,1113,1114,1115,1116,1117,1118,1119,1120,1121,1122,1123,1124,1125,1126,1127,1128,1129,1130,1131,1132,1133,1134,1135,1136,1137,1138,1139,1140,1141,1142,1143,1144,1145,1146,1147,1148,1149,1150,1151,1152,1153,1154,1155,1156,1157,1158,1159,1160,1161,1162,1163,1164,1165,1166,1167,1168,1169,1170,1171,1172,1173,1174,1175,1176,1177,1178,1179,1180,1181,1182,1183,1184,1185,1186,1187,1188,1189,1190,1191,1192,1193,1194,1195,1196,1197,1198,1199,1200,1201,1202,1203,1204,1205,1206,1207,1208,1209,1210,1211,1212,1213,1214,1215,1216,1217,1218,1219,1220,1221,1222,1223,1224,1225,1226,1227,1228,1229,1230,1231,1232,1233,1234,1235,1236,1237,1238,1239,1240,1241,1242,1243,1244,1245,1246,1247,1248,1249,1250,1251,1252,1253,1254,1255,1256,1257,1258,1259,1260,1261,1262,1263,1264,1265,1266,1267,1268,1269,1270,1271,1272,1273,1274,1275,1276,1277,1278,1279,1280,1281,1282,1283,1284,1285,1286,1287,1288,1289,1290,1291,1292,1293,1294,1295,1296,1297,1298,1299,1300,1301,1302,1303,1304,1305,1306,1307,1308,1309,1310,1311,1312,1313,1314,1315,1316,1317,1318,1319,1320,1321,1322,1323,1324,1325,1326,1327,1328,1329,1330,1331,1332,1333,1334,1335,1336,1337,1338,1339,1340,1341,1342,1343,1344,1345,1346,1347,1348,1349,1350,1351,1352,1353,1354,1355,1356,1357,1358,1359,1360,1361,1362,1363,1364,1365,1366,1367,1368,1369,1370,1371,1372,1373,1374,1375,1376,1377,1378,1379,1380,1381,1382,1383,1384,1385,1386,1387,1388,1389,1390,1391,1392,1393,1394,1395,1396,1397,1398,1399,1400,1401,1402,1403,1404,1405,1406,1407,1408,1409,1410,1411,1412,1413,1414,1415,1416,1417,1418,1419,1420,1421,1422,1423,1424,1425,1426,1427,1428,1429,1430,1431,1432,1433,1434,1435,1436,1437,1438,1439,1440,1441,1442,1443,1444,1445,1446,1447,1448,1449,1450,1451,1452,1453,1454,1455,1456,1457,1458,1459,1460,1461,1462,1463,1464,1465,1466,1467,1468,1469,1470,1471,1472,1473,1474,1475,1476,1477,1478,1479,1480,1481,1482,1483,1484,1485,1486,1487,1488,1489,1490,1491,1492,1493,1494,1495,1496,1497,1498,1499,1500,1501,1502,1503,1504,1505,1506,1507,1508,1509,1510,1511,1512,1513,1514,1515,1516,1517,1518,1519,1520,1521,1522,1523,1524,1525,1526,1527,1528,1529,1530,1531,1532,1533,1534,1535,1536,1537,1538,1539,1540,1541,1542,1543,1544,1545,1546,1547,1548,1549,1550,1551,1552,1553,1554,1555,1556,1557,1558,1559,1560,1561,1562,1563,1564,1565,1566,1567,1568,1569,1570,1571,1572,1573,1574,1575,1576,1577,1578,1579,1580,1581,1582,1583,1584,1585,1586
0.9451795841209829,-13.640963280266933,-13.498489960472076,-13.498020968959658,-13.497587628327034,-13.449282658848903,-13.415765660032198,-13.415626514604773,-13.413535265549552,-13.411322394820044,-13.387229677112918,-13.380587560067816,-13.375431459738698,-13.356481313159934,-13.34297987504126,-13.33167767436584,-13.32938016788475,-13.326070697995668,-13.321663937259233,-13.315983316437302,-13.245852841546503,-13.245747023481773,-13.24566596151087,-13.234497058794256,-13.196137225089641,-13.187329448212145,-13.182895269369618,-13.177958675042913,-13.175847519844652,-13.174758287665332,-13.17408911762615,-13.173321973368692,-13.172923425240226,-13.168830031661212,-13.163750329110409,-13.139932779103637,-13.129692706705912,-13.088016474272726,-13.045432382092255,-13.031668469100962,-13.030456446106195,-12.960076875597702,-12.957193448181311,-12.954952635960007,-12.942895752223638,-12.928231641205981,-12.921659455218784,-12.92155290228215,-12.92144928224508,-12.870530533569227,-12.8598611745635,-12.806534427765396,-12.804805530005963,-12.804583687981486,-12.804124717846733,-12.793103756554386,-12.784482758365055,-12.76541953943842,-12.76468792922393,-12.764091895988935,-12.75499917161281,-12.738236148069733,-12.713632962829188,-12.712610411216705,-12.711623898420013,-12.707087649111445,-12.703734505227565,-12.700318831891124,-12.684485789214913,-12.676677784560466,-12.676607446361409,-12.676383139129515,-12.67600418320344,-12.675465563273137,-12.674122156145405,-12.649580394183797,-12.640106010551364,-12.618545734634571,-12.60017540870681,-12.574270563638825,-12.56589720906988,-12.563341533808172,-12.559340182958861,-12.558953907798037,-12.558518470453533,-12.557434038669257,-12.530397441617863,-12.529971190346366,-12.5277545698808,-12.517544493691283,-12.515355523452516,-12.509753809212107,-12.489415012656504,-12.486497184291963,-12.467507330759044,-12.403181104721906,-12.394486157643325,-12.390395943212383,-12.38957213287776,-12.383218214173281,-12.381918678176445,-12.381575965965748,-12.376224051029231,-12.375884468304042,-12.370905918550305,-12.36852204733986,-12.359829427159145,-12.321531673390494,-12.321350672312102,-12.3211744377926,-12.312554762121543,-12.310471107039902,-12.30962138639261,-12.30736688824267,-12.306736208058872,-12.303131678731106,-12.302267564077225,-12.300058942225096,-12.296455645306974,-12.294074786186755,-12.293854559925306,-12.293507277489244,-12.293262157244953,-12.293106948722677,-12.288553868739188,-12.286430341485449,-12.282381592420272,-12.275548730041722,-12.268073148132517,-12.258276119320193,-12.251912861320617,-12.230707834723384,-12.226271234913257,-12.225588563430389,-12.22481566471761,-12.223960113450612,-12.223029446907194,-12.21669841997626,-12.198946101938294,-12.192154091565255,-12.19057928033044,-12.188931858479215,-12.18794958554607,-12.186259911287673,-12.184545128198048,-12.184145267604496,-12.184138834867325,-12.178052569154211,-12.177266920020665,-12.175367314219075,-12.174898677902192,-12.165062531472282,-12.163788020759595,-12.160338774902883,-12.1571587085076,-12.155466173195668,-12.137007498604547,-12.132583661693186,-12.12926509857269,-12.12599291499636,-12.103241340165935,-12.099794042988648,-12.096891019431208,-12.094969708318784,-12.088121568858154,-12.084635055529953,-12.081312135642282,-12.080795051736104,-12.07961356095989,-12.079585244738185,-12.077471265709928,-12.07279533889403,-12.071040378205236,-12.070097643038228,-12.06956411766195,-12.068661295236979,-12.068402440691083,-12.064566615117904,-12.063915288552657,-12.059661649810261,-12.057897746916826,-12.057378830006845,-12.018721433624604,-12.004733866481844,-12.004414051815841,-12.004229026394441,-12.003604832561603,-12.002421389184889,-12.00193823183524,-11.977549617841825,-11.96529078898176,-11.963217304615391,-11.960691839544774,-11.956565429353324,-11.948815345853925,-11.939981894629225,-11.939353215980049,-11.93326774000095,-11.929885070666533,-11.919714025159195,-11.913972687702902,-11.91342044540717,-11.90870606104517,-11.90625127876496,-11.903565724752767,-11.90144839730903,-11.899267943997499,-11.897528245495486,-11.896526884449592,-11.86214711144896,-11.860601542017534,-11.860270589416068,-11.858669053098971,-11.854457959243257,-11.85103233458593,-11.847888460296222,-11.845309854914753,-11.842659366603165,-11.842519158287281,-11.839938141340413,-11.838437030415472,-11.837147044408908,-11.83629758658508,-11.835492629840159,-11.833123132942172,-11.828454558444854,-11.817212596909746,-11.815433550575504,-11.802690551673946,-11.795571152559294,-11.775755324805521,-11.734820544624686,-11.733180946344135,-11.728572139291863,-11.727492798725214,-11.723704450250994,-11.722991451798782,-11.721879966717752,-11.720442858183423,-11.717234954542915,-11.711752444423771,-11.707140136644549,-11.702163777092899,-11.695863413811281,-11.69556343953432,-11.693715665194333,-11.692227255071137,-11.687991432117546,-11.686048003323277,-11.685457501658671,-11.685026444958355,-11.684201206991322,-11.68201492900234,-11.671300131553863,-11.656360031789898,-11.655497586477537,-11.652008957395788,-11.651167872910598,-11.650636627726625,-11.632171293721946,-11.612460206666642,-11.601718091959475,-11.587109437076602,-11.556064075339664,-11.547221238439361,-11.547111179556973,-11.54701290498067,-11.546212270100858,-11.545270649076532,-11.53473589139378,-11.53342189392376,-11.503253490530573,-11.50290583248052,-11.499580131594838,-11.495256333841041,-11.474849862176958,-11.457553926489377,-11.426993701158,-11.418564888721766,-11.414968982941582,-11.413459633071344,-11.405743218061536,-11.403154109312917,-11.395719857409121,-11.391126383127853,-11.38685881254278,-11.370930003750114,-11.367035525535131,-11.365733207951848,-11.36264089576554,-11.35965072856297,-11.35733192352202,-11.356216409138684,-11.35002688287986,-11.348827069889401,-11.3479606712128,-11.346925138258129,-11.344386442433404,-11.343360638341506,-11.342719792511245,-11.33666379821738,-11.336012431937863,-11.330810583396918,-11.329854351952608,-11.320921335870617,-11.317872954603214,-11.288295149483575,-11.286391269783055,-11.275504051751646,-11.27431420867755,-11.262957779191956,-11.25542572039335,-11.254457409727685,-11.25296602879282,-11.223630006666594,-11.217437936147936,-11.217107904140983,-11.216772788750372,-11.216432823852465,-11.21608819104822,-11.211905873358958,-11.200844648453723,-11.200456576648628,-11.197053167082226,-11.186392518595659,-11.149136147784901,-11.125193401651666,-11.092210899921513,-11.091439498501554,-11.090567529230775,-11.078792047119608,-11.067112495151642,-11.06176287683793,-11.032593360151681,-11.007277483383842,-11.006467334161632,-11.00603676352742,-10.997297955193472,-10.995598753699118,-10.993924678777033,-10.992373504682137,-10.987588983415481,-10.986079684014321,-10.97545189288258,-10.972983941733148,-10.967658743569663,-10.963526371360675,-10.961041856992454,-10.958478563130816,-10.957973739410258,-10.95303696344152,-10.948817970411943,-10.931901827951943,-10.931795167372416,-10.930586273060339,-10.927566585971212,-10.917247537745169,-10.909959029393104,-10.905947728285762,-10.897304705996397,-10.897061632362012,-10.879369403793122,-10.877579137025956,-10.877119936830722,-10.876401812242129,-10.875594969143151,-10.874699402321784,-10.873715844401051,-10.863297568840505,-10.848089473369907,-10.836770074404946,-10.824588030104609,-10.80089331354027,-10.80069268876464,-10.800072602983775,-10.791989551600704,-10.79106281296406,-10.790527712118607,-10.789877927707485,-10.776225277249628,-10.771028004366624,-10.767375976590618,-10.760175475299695,-10.757658521464423,-10.713626591610948,-10.703555384538708,-10.66327797328594,-10.652447703584032,-10.637935415670151,-10.598242745331552,-10.59302852677383,-10.592111500081083,-10.5901843817412,-10.587319120767027,-10.585234060920632,-10.556670626114702,-10.5445338948133,-10.544288378424135,-10.524314356589922,-10.485215551324771,-10.448107118420948,-10.436385603926706,-10.426252254960891,-10.407696880248364,-10.373394143631025,-10.370847524911644,-10.368316582548031,-10.366323803987491,-10.322373862172565,-10.320551303741306,-10.301146746448003,-10.295141087610473,-10.222192948663297,-10.161127098332422,-10.01192739050804,-9.994915981890255,-9.993109677723337,-9.991091241006501,-9.969776190420674,-9.913098517719511,-9.90512265656303,-9.708439214395923,-9.707278433284525,-9.705771023542383,-9.656138993653508,-9.571353334750784,-9.104078826039741,-9.103327031251311,-9.100022560129311,-9.07463756642182,-8.944443016792166,-8.926195462833158,-8.90919746787241,-8.907861478345966,-8.889012731415434,-8.887426960267385,-8.868919337670073,-8.854346873544742,-8.83670943713591,-8.825515575838237,-8.821163779984937,-8.81392393729559,-8.80472801074065,-8.80472227617634,-8.802321088922211,-8.8017765606813,-8.8000181805643,-8.799891382563137,-8.782634841191742,-8.778478561506676,-8.763378836476305,-8.760501724219347,-8.759032207711083,-8.75675568566651,-8.748472908764473,-8.746735843585688,-8.745889583084983,-8.728718213151964,-8.722596136133134,-8.677302795233494,-8.657061929715127,-8.651211123890485,-8.645799280619698,-8.641882097957431,-8.633649182969565,-8.624053841254833,-8.62386429042985,-8.613165023480724,-8.609847063955126,-8.609673007241552,-8.60205527488285,-8.594428567748503,-8.5935110999979,-8.591095239914775,-8.590617084826109,-8.589021083772987,-8.588920249325009,-8.588095197124806,-8.587854362091687,-8.568069926846217,-8.56313875522252,-8.561496935379331,-8.55170357859815,-8.524243849532228,-8.504360620999288,-8.488337221215614,-8.483048286209586,-8.482834306917118,-8.482742712722683,-8.476671584069337,-8.471461305801128,-8.471102677824737,-8.470558837353405,-8.454791102042636,-8.449226760148015,-8.43402197226538,-8.433192465280053,-8.431233362337757,-8.406135296886395,-8.402045163924237,-8.400555653166036,-8.399787032070153,-8.397859188435891,-8.378676222536726,-8.361007976694157,-8.350494116438398,-8.320527283671664,-8.312209413553727,-8.301089142435211,-8.291252822727516,-8.287514269409558,-8.274775718684017,-8.273928666452122,-8.270423279530467,-8.263414941085749,-8.251942695990255,-8.23793021475664,-8.232466758428284,-8.226029779614294,-8.218452250512234,-8.216102311403837,-8.209585930921302,-8.190332446027725,-8.177992796373697,-8.1724796077333,-8.169358321672277,-8.168898124106452,-8.151906681443007,-8.145517704340602,-8.144703242015023,-8.143133469348516,-8.140195764386196,-8.12751034620734,-8.120600274327257,-8.116772956598483,-8.115131003587274,-8.111582645344706,-8.110816842782446,-8.11065037094048,-8.110611786193852,-8.104635240983095,-8.104264066570043,-8.096343712338479,-8.09426552738809,-8.092573145252747,-8.088577094615331,-8.085568900142393,-8.078614166820946,-8.054834226290524,-8.047758959839063,-8.045982447491394,-8.04577570175925,-8.039275232331203,-8.036797711215435,-8.03624205259874,-8.035919597495253,-8.035393931268237,-8.02684147866144,-8.026718724286305,-8.02610715669467,-8.024647955243314,-8.02367404513607,-8.023523278036583,-8.02350957983906,-8.014187307168317,-8.011808747376346,-8.01117408590683,-8.005712643462882,-7.997257817788516,-7.99635070442409,-7.99215984003238,-7.987381019586754,-7.982003756141644,-7.977569153979434,-7.9775455999161755,-7.97335292855117,-7.969886557029338,-7.9662723855498205,-7.965823032147773,-7.9601470529168665,-7.956478268156194,-7.954307608255557,-7.9481194930865025,-7.94537605093162,-7.93897192418228,-7.938607836806433,-7.93825070981435,-7.936729336927512,-7.934582573960365,-7.929171623782416,-7.924706173829531,-7.919972126555475,-7.915683052900872,-7.9144361048903,-7.899481078881054,-7.897866674984882,-7.895300639200957,-7.895087293163531,-7.89499124628579,-7.894976213123835,-7.893028351957641,-7.890659403523642,-7.883677718020662,-7.881246772798843,-7.880712573735073,-7.872491882428034,-7.87234200933811,-7.867656921391282,-7.8591431658647615,-7.85585475570757,-7.855765976364102,-7.855715548069195,-7.855013830541265,-7.85084345525984,-7.8412048272453365,-7.839811501159845,-7.838367308568071,-7.8377651345102155,-7.833642512203977,-7.831927845935553,-7.829235405257133,-7.824772319934604,-7.822365266374124,-7.8202415495686814,-7.817049623676386,-7.813252648072063,-7.812349324440684,-7.809226128236327,-7.8080258910402796,-7.8063453644744865,-7.803029133968986,-7.799285274971747,-7.796626844257731,-7.7964279592015115,-7.79456413251818,-7.787527442714084,-7.784737795255455,-7.7800582181351565,-7.776924075139495,-7.770606975009898,-7.761936383748293,-7.7603663020968705,-7.756454925738375,-7.754219547115758,-7.746533630870527,-7.745123099482811,-7.742361378550223,-7.736589240368941,-7.735766170448506,-7.734996834848025,-7.7299736251697935,-7.729016386464073,-7.728830917561677,-7.725970771255414,-7.725536545714289,-7.721704147109479,-7.721609810091593,-7.72057584794717,-7.717743947601067,-7.7145207341517,-7.712420790874796,-7.707875567994803,-7.705849761532519,-7.700272527990603,-7.696952998100049,-7.696253742590124,-7.687499228125493,-7.685450022641627,-7.682788466341453,-7.682341371816968,-7.674344395111474,-7.669843783169094,-7.66955908380281,-7.660723709164031,-7.659384040915755,-7.657011325261633,-7.653636025287121,-7.652712415461938,-7.648552170678157,-7.643053353548475,-7.634410945894719,-7.62032854862698,-7.613829360579966,-7.6135166941619,-7.611315850289995,-7.59407132702402,-7.593234377218973,-7.591784797010633,-7.590590171860703,-7.589063573231631,-7.58804624072624,-7.581711222253449,-7.5783575268717085,-7.578294040367535,-7.578269560907665,-7.578186212463054,-7.577879489969777,-7.57712311200188,-7.570391997046696,-7.568209501232341,-7.566750038934379,-7.566530906979859,-7.564888983717795,-7.564876664788393,-7.5642689641975185,-7.563195255433612,-7.558660431278231,-7.557413554179742,-7.5550764636300904,-7.554228048881854,-7.553905966830294,-7.553633821241928,-7.553511839474547,-7.5535099996922925,-7.553423665508627,-7.551663933326705,-7.550289001708676,-7.534880431198052,-7.534799949615644,-7.532978429100479,-7.527315150236769,-7.525983288383347,-7.52420890944756,-7.523382924448359,-7.520724160131553,-7.51703501302633,-7.51197337709134,-7.510244579528971,-7.5089050867408496,-7.505999976374749,-7.502550025071842,-7.501975270299622,-7.501652682067742,-7.500577449388823,-7.498041051550119,-7.4978067322411475,-7.497581093051211,-7.489576570394797,-7.484542478097629,-7.481377106456362,-7.480517652920723,-7.478472947834315,-7.478159789178664,-7.476842601234688,-7.472336545895627,-7.470819712915336,-7.469342068475655,-7.467867094645047,-7.4676152474744315,-7.466777259774824,-7.46597010072613,-7.465589103090599,-7.464396175531115,-7.464284502211854,-7.4630242135075715,-7.459660645537115,-7.455979769635393,-7.453589472248208,-7.4426820240368645,-7.4425325461485485,-7.442156303959707,-7.4415932543535295,-7.441518680245923,-7.441318684135183,-7.441162906015689,-7.440777164176835,-7.435112069984088,-7.432845539125291,-7.431713490237218,-7.431181924962988,-7.427581427890135,-7.4265511002872335,-7.423903326841556,-7.42098900556707,-7.417721048702995,-7.414012121160733,-7.413503590589091,-7.410841920614589,-7.410576064065296,-7.40984121354519,-7.408386983194848,-7.407362889315844,-7.405784603467964,-7.402412095544625,-7.40237013191667,-7.399618141893648,-7.399065988749005,-7.398774623509789,-7.398685648841732,-7.397767224180768,-7.394457309057236,-7.39262362080012,-7.391490824365439,-7.390275263950038,-7.382679315971261,-7.3808364513484115,-7.380575325673111,-7.380031108916133,-7.374938311791583,-7.374390447564998,-7.373595197210289,-7.3734350359174385,-7.372778091384645,-7.3717986311150865,-7.370804670402057,-7.366107451667215,-7.365312056894928,-7.364154738723205,-7.360147618224303,-7.355494275329859,-7.353097860846767,-7.351186457340168,-7.349158897868694,-7.342901597394633,-7.342306491193038,-7.3393628094938705,-7.332194644047743,-7.3309688747412345,-7.324417894609486,-7.319648140260964,-7.3188273248082405,-7.317262165989297,-7.317075704669563,-7.312895186408088,-7.310601274482283,-7.3071511812792105,-7.3022709901662095,-7.302164855488765,-7.301316254065894,-7.301252095281492,-7.300403700875292,-7.299226694711656,-7.297429906743974,-7.296754277007681,-7.295543297081869,-7.285836826705474,-7.284926340145439,-7.280435764285782,-7.275677079178678,-7.272497226558837,-7.271728561755251,-7.270877970546046,-7.270537130687919,-7.256972920588766,-7.254719217637828,-7.2539340667871794,-7.253320320603854,-7.250523795410727,-7.246758743631683,-7.245363725125521,-7.242527600238229,-7.241863171071936,-7.239980371435536,-7.232319552389582,-7.2276129214006595,-7.2239298816060105,-7.221732935397466,-7.2139419884226275,-7.211501017336156,-7.210122037276598,-7.208447889999994,-7.2084478899999915,-7.208447889999987,-7.207437978977883,-7.197757910699595,-7.192920371081392,-7.1857931777365875,-7.182681740629076,-7.182143872550524,-7.178076049410092,-7.163617288511622,-7.163099555962795,-7.162511689300732,-7.159202175112917,-7.147221128027625,-7.144678934105383,-7.14391844137463,-7.138210478646231,-7.129596308095824,-7.122862930069654,-7.109214122264736,-7.107808681303588,-7.105006476793163,-7.10362951676013,-7.0809366283764685,-7.07664620562909,-7.075445734424463,-7.06950446661233,-7.0677551466456565,-7.062682776177248,-7.062430216268076,-7.062273983516169,-7.0622419160872205,-7.047207345624398,-7.047084106380943,-7.041740269328726,-7.036646628042886,-7.032517496028367,-7.031636732036936,-7.030064550612302,-7.029969912548099,-7.029851216543962,-7.0298310356767395,-7.029372739270684,-7.028850582088635,-7.0288144303710185,-7.028777113879152,-7.028384054104992,-7.024701540474578,-7.021554326345729,-7.012755239397953,-7.007372514628867,-7.0031649423809545,-7.001697484931627,-6.998586606324548,-6.997362202838882,-6.99664780279356,-6.990790744155218,-6.990781168545951,-6.990262603261879,-6.989718822614683,-6.979776224350277,-6.973590193562953,-6.97332270031028,-6.97181760744209,-6.969014185242424,-6.968205550839698,-6.967502927942909,-6.9671339258185485,-6.964508575298829,-6.964275424377274,-6.963104123840014,-6.957864920957844,-6.9578118977899965,-6.957765599048161,-6.957711954923504,-6.9576423829514935,-6.954582558599617,-6.951419173594162,-6.950877490038791,-6.949726017112313,-6.941497073709551,-6.9405324114154165,-6.933196957802908,-6.931763451739227,-6.929894236327396,-6.929629963839693,-6.927183733610351,-6.926464019912612,-6.92508279459174,-6.924702571177629,-6.9238489062409165,-6.916869785986677,-6.916737569299449,-6.915225031366633,-6.910965544309341,-6.908827850480552,-6.897733987501878,-6.896588926345347,-6.895229216484643,-6.895088859841193,-6.8900185072577695,-6.889949419505182,-6.883786656635588,-6.882989491831208,-6.881155657373813,-6.8795350472503225,-6.878909899848012,-6.878361759081867,-6.869124427928647,-6.857019217416039,-6.852535419920203,-6.851739024635636,-6.851527220308348,-6.851294050982753,-6.851250331692873,-6.851075239262285,-6.849788306717454,-6.847347154429408,-6.845776294541719,-6.842683933502919,-6.841138610759768,-6.841089119410941,-6.841078259873426,-6.8326670929656785,-6.832123767389977,-6.8310775089089,-6.827155927159462,-6.822659128523006,-6.819563264444322,-6.819206088173864,-6.818296686558744,-6.816032270470756,-6.813842163774999,-6.813715284507409,-6.813381392046229,-6.809857805859682,-6.806888521339887,-6.805550459688966,-6.79675603041725,-6.790935592005615,-6.783358265878061,-6.782931635176985,-6.775770484308626,-6.7752863485313535,-6.773480788212107,-6.772524052640154,-6.772017004121767,-6.765674108678801,-6.762621296751239,-6.762179042255207,-6.7602258449978505,-6.759567086389842,-6.758991030675825,-6.756041397600008,-6.754680477036403,-6.751739333726663,-6.746931799517603,-6.744683952629364,-6.7384231669419306,-6.735546942777702,-6.732860628298289,-6.7325736874542805,-6.730428599244999,-6.7249885364896596,-6.723498912655237,-6.722677581508063,-6.722011139788571,-6.719283220393531,-6.715811190562013,-6.714736613118953,-6.713651376910374,-6.7133479517920005,-6.713113683818255,-6.712496209180157,-6.708049544333267,-6.706594463333459,-6.70568994215904,-6.705242879186355,-6.700530662391472,-6.699985116707387,-6.698775651492494,-6.687501643856378,-6.681665498272585,-6.679594321093508,-6.678318014851763,-6.6776934648511155,-6.676999687369418,-6.67698922366099,-6.670879291999814,-6.670654859781639,-6.664457223793906,-6.664350829773552,-6.6642612711097104,-6.661977049808817,-6.655698012381136,-6.654812061350424,-6.652886485444957,-6.652011101138475,-6.651890784650991,-6.651096592061165,-6.649931153798839,-6.645331631534713,-6.637598631278618,-6.634861600362967,-6.627706314640362,-6.625613065997414,-6.620913291402639,-6.615475801281863,-6.611867879730759,-6.6115254776362855,-6.6099503915717115,-6.605151130882243,-6.599554266537551,-6.5977255001955015,-6.596138369714449,-6.592608314042791,-6.592418767429265,-6.581856649090269,-6.573319014701426,-6.564272518502493,-6.5622918802187735,-6.559938170945071,-6.553737779042072,-6.545966797846177,-6.5450037639393415,-6.539903851656393,-6.525667979093001,-6.519300372819086,-6.516986361749716,-6.51606920166815,-6.515486253047054,-6.514887632847322,-6.5130705083613964,-6.512180010029038,-6.510161536609605,-6.504895916481061,-6.501084875928252,-6.491201469736002,-6.488522344314433,-6.488174720281132,-6.47778336577025,-6.472009988416409,-6.471345280437773,-6.470853564708285,-6.4541775279747595,-6.447250714334303,-6.44578709185404,-6.434723242644037,-6.4327129714360245,-6.4319871947246385,-6.431170310160922,-6.430911801366241,-6.427938710699374,-6.4260536348924,-6.424593928681246,-6.424245481170524,-6.421892248429655,-6.420225305840512,-6.420066749893181,-6.419102434711866,-6.418849297466847,-6.412215164060901,-6.40895889133233,-6.407329493112532,-6.406920930160928,-6.406727873744512,-6.406641730129004,-6.4065063437214205,-6.406451414698997,-6.401844309877836,-6.401816336414738,-6.401100769195612,-6.400470772872171,-6.399987201490107,-6.395226042802868,-6.393103282146976,-6.392875836409127,-6.392341314673504,-6.3901859815801085,-6.389380305066563,-6.383974029735951,-6.383512878893434,-6.377366658553617,-6.37190330924597,-6.3708263531306155,-6.36775353485605,-6.364836654422396,-6.3619365233027585,-6.360386105228142,-6.344642123793279,-6.3423021218867195,-6.338833823592893,-6.33177784303619,-6.3277023373816315,-6.327081933391042,-6.326100054140096,-6.319673592630071,-6.312731836877435,-6.305574234320703,-6.304394163396884,-6.301429228977109,-6.299278410511337,-6.294111754426881,-6.2911260781917475,-6.286504691696769,-6.282747915832369,-6.279602633283101,-6.276196623042145,-6.275468873694368,-6.272450614182647,-6.27079791318668,-6.2621818414643435,-6.26037159901063,-6.256836964962017,-6.256725263198286,-6.256450077874976,-6.246182915028745,-6.24430285905203,-6.241419476136033,-6.239994700566088,-6.23596602800509,-6.222773457607208,-6.215617936188512,-6.215257115157955,-6.214118162547829,-6.212870404846474,-6.211588157758269,-6.208577792715863,-6.205697165990193,-6.205016352682417,-6.204746729823384,-6.204676626227872,-6.202815539551676,-6.198939452777927,-6.1968700402187915,-6.196666579041185,-6.193739231489684,-6.193400138721491,-6.193065824216236,-6.190547134047303,-6.186546526569284,-6.1839769040118036,-6.183891844841344,-6.182013344493898,-6.17881787591388,-6.1787682443715,-6.173987559325294,-6.173545967762619,-6.166672894555288,-6.161173343674117,-6.161047786791497,-6.157967737681294,-6.157955034997899,-6.15739790698353,-6.155713950151341,-6.154867705048179,-6.1535004843463765,-6.153455599325015,-6.148939764489739,-6.145553539569654,-6.145022593562487,-6.1400545234809325,-6.136656404329106,-6.1327631680772265,-6.128993932234906,-6.127791704364171,-6.125828162178173,-6.121859361370897,-6.116805365938984,-6.116716461409799,-6.116595705024536,-6.115791449155905,-6.110552804217006,-6.099041811849631,-6.07896706222804,-6.072826938387209,-6.0684109814459095,-6.068238860467339,-6.024430819259321,-6.016548906955816,-5.956562204296867,-5.956445874068207,-5.956306495792415,-5.956144170728591,-5.955955443535063,-5.932496791598737,-5.873298318029648,-5.873282433265257,-5.8732169781745736,-5.8704496674785025,-5.867859870703927,-5.867650957059014,-5.867461098347802,-5.86605608431947,-5.839435550681496,-5.809969123536452,-5.808060195575942,-5.803737534908206,-5.802232289600035,-5.798108057613558,-5.797118137463653,-5.791430558105078,-5.78069143815324,-5.779877157061423,-5.778696655126939,-5.777504148884996,-5.777141366249637,-5.776409369573096,-5.775706034760894,-5.7712688389193865,-5.768292624998547,-5.767237415382067,-5.750072139602189,-5.749468689142365,-5.746818350476542,-5.744992237422504,-5.739940135224406,-5.736348213264733,-5.733455034082179,-5.733058603213297,-5.7171967180245105,-5.71701699261798,-5.71684864137525,-5.711711021005568,-5.707903171305153,-5.69843646712691,-5.6980060782380075,-5.697516029379096,-5.683699354668384,-5.680096629762549,-5.678855516204939,-5.6739778939878605,-5.647491159165937,-5.641186039715879,-5.630346354581299,-5.614917994801854,-5.603285450872804,-5.596162189352444,-5.592101053337835,-5.586796048953117,-5.579239207040928,-5.574446051997326,-5.574360221233474,-5.566496533403153,-5.556804279045137,-5.549173749436631,-5.530891439223398,-5.516136377693187,-5.444720332649573,-5.3794598914001375,-5.379078721415131,-5.378690924518463,-5.360257994711555,-5.351491751474112,-5.315515381129997,-5.3089751133100656,-5.266730906585142,-5.260303804385638,-5.214072373165968,-5.208670075868243,-5.181435225988462,-5.178220029928461,-5.178098586237235,-5.177867942569093,-5.168405033531652,-5.159528302668061,-5.152735398343035,-5.137077252297961,-5.101706077113558,-5.036660213612964,-5.003079788942937,-4.975864658703303,-4.9621273743769665,-4.795809581531197,-4.795456675860381,-4.795447180507581,-4.694000801043119,-3.0599653253490193,-3.026794556480441,-3.0039193688286705,-2.9775201185698874,-2.9492398485273297,-2.6911839387261987,-2.669512871656312,-2.6636679827970644,-2.6530300972220666,-2.639598144567272,-2.5990973900485534,-2.588278099057634,-2.5847660751702883,-2.578120736390434,-2.5612094657783766,-2.553332878393622,-2.5364980212489807,-2.441904983915798,-2.42242093737345,-2.3688617103673315,-2.293999339588296,-2.2715326864594165,-2.254883674158427,-2.2339934751054438,-2.2333827671607884,-2.1940870876322944,-2.159935844469079,-2.1509151004226617,-2.119380633693013,-2.1065115297759864,-2.095246899243058,-2.0942115434111046,-2.090741545431635,-2.086709246288832,-2.0713685653554927,-2.0676521230399985,-2.042099295447731,-2.0251525097204937,-2.0155764305387853,-1.9631451656147818,-1.958657850363197,-1.9496714478123935,-1.934927064415919,-1.9346907377759919,-1.9307971492358522,-1.9307509293313385,-1.9292846777145896,-1.9189885643356053,-1.917640273977295,-1.908495217873889,-1.8613017672913161,-1.8580334888966183,-1.8483320180471754,-1.8354158338138475,-1.8085881260050571,-1.7994165540345712,-1.7635170728977339,-1.7399815593732586,-1.7394273864527503,-1.7385478142775819,-1.7264301049310937,-1.7232716015280132,-1.7089641002976874,-1.702467233588597,-1.6484898702015052,-1.6349497943914861,-1.6282019004991926,-1.6121901932222684,-1.6104765580127844,-1.6032507623591288,-1.5961526446121437,-1.5905249020545114,-1.5838774882374398,-1.5766259965592506,-1.57410928407654,-1.5595357771000216,-1.5533110444542753,-1.5514844512631596,-1.5467509092071121,-1.5347195558199063,-1.5245862452810066,-1.5228797655805328,-1.4871440717928939,-1.4830812333147239,-1.4776616743244688,-1.465407954542893,-1.4648644481300253,-1.4573131339782452,-1.4511400598182773,-1.4471845156117686,-1.4456129611313098,-1.4332387998453326,-1.413483454114772,-1.4132054991930243,-1.4094825772489306,-1.391393679540917,-1.3799389927598549,-1.3646916090102332,-1.3363935581262394,-1.33572638903797,-1.3314526433133347,-1.325629517998879,-1.323574627561345,-1.3137598032922095,-1.3031042412999534,-1.298778895660286,-1.2839813954305173,-1.2748050067414847,-1.2508775399545033,-1.224371181542798,-1.222424358901567,-1.2072713530534325,-1.2059977006834308,-1.1947593735571709,-1.1855471779897344,-1.1820387826858372,-1.1803978621617681,-1.1741573451520064,-1.1577484574556565,-1.1437137135648399,-1.1344527845295205,-1.1145307174044754,-1.112389200122146,-1.097829135323957,-1.0948974543173358,-1.0920479717024965,-1.0773886811237878,-1.0735683989887066,-1.0643699465484784,-1.0596689832092472,-1.051565550907551,-1.0452386082821623,-1.0290619528701621,-1.028631218484078,-1.0045477746997415,-0.9789169709908674,-0.9754066764347189,-0.9577493820785185,-0.9534281497926669,-0.9460639113638872,-0.9450454455192632,-0.8985173202341631,-0.8908855657041121,-0.848096486131012,-0.8366323173411333,-0.8321482834437259,-0.8255157083600947,-0.8252188989821727,-0.8237371609406341,-0.8214630756931095,-0.7971595120685737,-0.79714399999192,-0.7813149952119515,-0.7756471899364097,-0.775290635810956,-0.7712087526957638,-0.7310169425941878,-0.7234819122479971,-0.7224590110190646,-0.7059082664902013,-0.7037507398182066,-0.6926798853781053,-0.6810006142440885,-0.6709698436982554,-0.6643606748010661,-0.6529640078770544,-0.6517522802504115,-0.6474651742130181,-0.6453202247533796,-0.6340106603352479,-0.6315438666284116,-0.6254178829745362,-0.6195303890376238,-0.6116165465007222,-0.6030438114788632,-0.5752128686192481,-0.5508724534018952,-0.5267284862225453,-0.5223071161994713,-0.5076169920258498,-0.5050731324149333,-0.5034771743810398,-0.49028829483517544,-0.4758893888462998,-0.4758081308680812,-0.4710809720636383,-0.4586797248970865,-0.4511051528168551,-0.44822161811084255,-0.44588808877166597,-0.4164834932214832,-0.4133922314805186,-0.3881260246541876,-0.3648149580783364,-0.35123560832569434,-0.3422887946960651,-0.3256449532120203,-0.32464525634006125,-0.2996993720986572,-0.22614638370659326,-0.200685722307108,-0.1674323930233988,-0.1599949463478593,-0.15907511059136867,-0.1489493079506246,-0.135960875900715,-0.12911042342437173,-0.11613488108072686,-0.10219536619154758,-0.09172941807990377,-0.0824121680779293,-0.07335752210665146,-0.06875984113556782,-0.05402788435256853,-0.04395358756027254,-0.03710045690980125,-0.02840596751747506,-0.014554869667811098,-0.014274763766667137,0.0024105456048782604,0.006432462519577185,0.03649734881069877,0.06139429767017053,0.07437235433364635,0.0779601997563542,0.07806420868357385,0.10753411117984464,0.11014737419591936,0.13235448701157793,0.14593370128043145,0.16169303266353188,0.16656183804442032,0.17696589428601528,0.22094695474201034,0.3571911912144858,0.46728534547906686,0.5334865461991221,0.5869419932588866,0.5997482399191384,0.6006217677358786,0.6131679826582959,0.6140670006721927,0.6377644969298164,0.6766115290669943,0.6836239057659206,0.7224266646356305,0.7320694895671616,0.7496118457247022,1.1516889183624979,1.2212413154243893
1.1441647597254003,-14.406343867136973,-14.171198919988598,-14.17119891998859,-14.171198919988582,-14.171198919988578,-14.171198919988578,-14.171198919988575,-14.121623300315932,-14.121623300315925,-14.121623300315921,-14.121623300315921,-14.121623300315916,-14.121623300315912,-14.09493650105762,-14.094936501057612,-14.035272925664483,-14.035272925664467,-13.986378598971669,-13.986378598971669,-13.986378598971669,-13.986378598971662,-13.98637859897166,-13.906736541507625,-13.906736541507623,-13.906736541507621,-13.855754440005299,-13.855754440005297,-13.854891628629598,-13.854891628629595,-13.854891628629595,-13.854891628629595,-13.854891628629593,-13.854891628629591,-13.846789695317119,-13.846789695317117,-13.84678969531711,-13.827568953571367,-13.827568953571362,-13.82756895357136,-13.814733054114315,-13.747798244440219,-13.609892667306175,-13.609892667306173,-13.609892564859082,-13.603013008251503,-13.603013008251502,-13.603013008251502,-13.591066902802282,-13.591066902802282,-13.591066902802279,-13.5816501204844,-13.581650120484396,-13.581650120484394,-13.569168597633146,-13.569168597633144,-13.529905278111315,-13.526315591151945,-13.526315591151942,-13.5012200146366,-13.501220014636598,-13.501220014636598,-13.501220014636596,-13.501220014636594,-13.501220014636594,-13.501220014636594,-13.501220014636594,-13.501220014636594,-13.501220014636589,-13.496553885377187,-13.430163425137314,-13.377797733271361,-13.377797733271354,-13.377797733271354,-13.37779773327135,-13.377797733271349,-13.377797733271347,-13.376823467055258,-13.375948199166809,-13.375948199166807,-13.375948199166798,-13.375948199166796,-13.375948199166796,-13.375948199166796,-13.34020063485531,-13.340200634855307,-13.340200634855307,-13.340200634855307,-13.340200634855304,-13.340200634855298,-13.3401349438807,-13.340134943880694,-13.314052714083013,-13.314052714083012,-13.263417230682313,-13.263417230682313,-13.263417230682313,-13.263417230682311,-13.263417230682306,-13.263417230682302,-13.189721834447862,-13.189721834447855,-13.189721834447855,-13.189721834447852,-13.18972183444785,-13.18972183444785,-13.188774049211537,-13.188774049211528,-13.133599900175884,-13.133599900175875,-13.094354708779527,-13.09435470877952,-13.094354708779518,-13.094354708779518,-13.094354708779512,-13.094354708779507,-13.063930444052598,-13.063930444052591,-13.063930444052591,-13.06393044405259,-13.063930444052588,-13.063930444052586,-13.036323186302258,-13.036323186302246,-13.036323186302242,-13.036323186302239,-13.036323186302232,-13.033698963301628,-13.033698963301626,-13.033698963301626,-13.033698963301623,-13.03369896330162,-13.003926889554185,-13.003926889554181,-13.003418940996884,-13.003418940996879,-12.929971662080701,-12.929971662080698,-12.929971662080693,-12.929971662080693,-12.929971662080693,-12.929971662080687,-12.91828670304622,-12.918286703046212,-12.918286703046203,-12.89196762554141,-12.891967625541408,-12.891967625541406,-12.886555618801939,-12.886555618801939,-12.886555618801937,-12.886555618801934,-12.886555618801932,-12.886555618801928,-12.859842661071621,-12.8390596484703,-12.839059648470297,-12.839059647649151,-12.825794476398114,-12.825794476398109,-12.825794476398103,-12.819558206184038,-12.819558206184034,-12.819558206184032,-12.79854723775618,-12.798547237756171,-12.798547237756171,-12.784520195479486,-12.754677418698412,-12.754677418698405,-12.735780537290406,-12.735780537290399,-12.735780523905609,-12.733282899936238,-12.722834033429073,-12.67910277232683,-12.628985737807396,-12.62898573780739,-12.628985737807383,-12.628487347570658,-12.628487347570658,-12.628487347570656,-12.628487347570656,-12.628487347570655,-12.628487347570655,-12.628487347570655,-12.628487347570653,-12.628487347570653,-12.628487347570644,-12.627762603325825,-12.591913382122751,-12.591913382122751,-12.591913382122746,-12.580470502211767,-12.580470502211764,-12.530294072877005,-12.530294072877005,-12.530294072877002,-12.530294072877,-12.530294072877,-12.530294072876995,-12.525872099095931,-12.52587209909593,-12.52587209909593,-12.525872099095924,-12.525872099095922,-12.525872099095922,-12.507571174360809,-12.507571174360807,-12.50047437322892,-12.47958386357129,-12.479583863571287,-12.479583863571282,-12.479583863571277,-12.479583863571277,-12.479583863571275,-12.40829911872139,-12.370492926732165,-12.370492926732165,-12.344104998574661,-12.344104998574657,-12.344104998574656,-12.344104998574654,-12.344104998574652,-12.344104998574652,-12.338488655981857,-12.304750089383571,-12.304750089383568,-12.289097169091537,-12.289097169091535,-12.289097169091532,-12.289097169091532,-12.28909716909153,-12.28909716909153,-12.27136640834841,-12.271366408348403,-12.209046957365453,-12.20904695736545,-12.209046957365445,-12.209046957365443,-12.209046957365441,-12.16932836668686,-12.16932836668686,-12.169328366686859,-12.169328366686855,-12.169328366686855,-12.145730075194717,-12.145730075194711,-12.145730075194706,-12.128723014293646,-12.128723014293646,-12.128723014293646,-12.128723014293644,-12.12872301429364,-12.128723014293639,-12.120564279663675,-12.120564279663675,-12.120564279663673,-12.12056427966367,-12.120564279663668,-12.120564279663666,-12.117086654200909,-12.117086654200909,-12.117086654200909,-12.117086654200909,-12.117086654200902,-12.1170866542009,-12.11387450560376,-12.10017830002572,-12.100178300025718,-12.089788498599262,-12.08978849859926,-12.089788497995134,-12.054283629544942,-12.054283629544939,-12.054283629544939,-12.054283629544937,-12.054283629544937,-12.014435486157339,-12.014435486157337,-12.01443548615733,-12.011019248182059,-12.01101924818205,-11.96061005059696,-11.960610050596948,-11.960610050596946,-11.956439906245759,-11.956439906245757,-11.956439906245757,-11.956439906245752,-11.95643990624575,-11.956439906245748,-11.925404369583473,-11.925404369583466,-11.925404369583461,-11.905960260515458,-11.868368193836979,-11.868368193836975,-11.868368193716075,-11.785185362643487,-11.78518536264348,-11.785185362643475,-11.785185362643473,-11.785185362643473,-11.785185362643471,-11.785185362643471,-11.78518536264347,-11.785185362643467,-11.785185362643459,-11.752401526332214,-11.752401526332212,-11.752401526332212,-11.714797117846686,-11.709560474334536,-11.70956047433453,-11.709560474334529,-11.709560474334527,-11.709560474334522,-11.70956047433452,-11.709560474334518,-11.709560474334515,-11.709560474334515,-11.709560474334499,-11.707804786610291,-11.70780478661029,-11.707804728762781,-11.704699937315501,-11.704699937315496,-11.70469993731549,-11.703916841177728,-11.703916841177726,-11.70371461509992,-11.68828436997481,-11.688284369974808,-11.688284369974806,-11.688284369974806,-11.688284369974804,-11.688284369974802,-11.686839240765678,-11.686839240765671,-11.686838958146657,-11.674526023307726,-11.674526023307715,-11.674526023307715,-11.661407210620759,-11.661407210620757,-11.632646094781213,-11.6106147336697,-11.560029415106456,-11.560029415106454,-11.560029415106452,-11.560029415106452,-11.56002941510645,-11.560029415106444,-11.444988372602099,-11.421199480474431,-11.400895283824006,-11.400895283824001,-11.400895283824,-11.400895283824,-11.400895283823997,-11.400895283823997,-11.368027937199958,-11.368027937199958,-11.368027937199955,-11.368027937199953,-11.368027937199951,-11.368027937199948,-11.36800691022754,-11.368006910227535,-11.299496054727378,-11.299496054727376,-11.299496054727372,-11.299496054727367,-11.299496054727367,-11.299496054727367,-11.228826215853887,-11.228826215853886,-11.21460953672222,-11.21460953672222,-11.20222828478076,-11.202228284780759,-11.202228284780757,-11.202228284780755,-11.202228284780752,-11.202228284780746,-11.182345674137487,-11.182345674137487,-11.064583403956906,-11.064583403956897,-11.06458340395689,-10.986521287909246,-10.986521287909238,-10.986520478827885,-10.972175127077126,-10.869454647004247,-10.827307648536806,-10.8273076485368,-10.827307648536795,-10.769535346340819,-10.58247343775257,-10.58247343775257,-10.58247343775256,-10.582473437752558,-10.582473437752558,-10.58247343775255,-10.562865344756531,-10.535020727313091,-10.535020727313087,-10.468157925973296,-10.431938768353662,-10.431938768353655,-10.431938768353653,-10.431938768353653,-10.431938768353653,-10.431938768353652,-10.357133778066517,-10.357133778066515,-10.115816302675551,-10.11581630267555,-10.11581630267555,-10.053497536820112,-10.053497536820108,-10.053487218386643,-10.04186537011971,-10.041865370119707,-10.041865370119705,-10.041865370119703,-10.041865370119703,-10.041865370119696,-10.014648315521827,-10.014648315521821,-9.886477520900467,-9.819883086068726,-9.81988308606872,-9.819883086068714,-9.819883086068712,-9.81988308606871,-9.767302912349846,-9.767302912349846,-9.767302912349843,-9.767302912349843,-9.767302912349841,-9.718538436190897,-9.718538436190897,-9.718538436190897,-9.71257799251315,-9.712577992513145,-9.712577992513145,-9.696164684063707,-9.696164684063703,-9.6961646840637,-9.696164684063698,-9.696164684063696,-9.696164684063694,-9.69309139751687,-9.686394975363802,-9.6863949753638,-9.686394975363799,-9.686394975363797,-9.686394975363795,-9.686394975363793,-9.684962381664187,-9.684962381664183,-9.684962381664182,-9.671049970687106,-9.6710499706871,-9.671049943382052,-9.640534994818788,-9.640534994818786,-9.640534994818784,-9.629309180116847,-9.629309180116845,-9.625499679156878,-9.604201961745204,-9.583656829927696,-9.571993876361049,-9.571993876361047,-9.571993876361045,-9.556600682800969,-9.556600682800969,-9.537993940522998,-9.434127325282049,-9.434127325282038,-9.434126822723302,-9.42970959446685,-9.429709594466848,-9.429709594466845,-9.429709594466845,-9.429709594466843,-9.429709594466843,-9.429709594466843,-9.429709594466843,-9.429709594466843,-9.429709594466841,-9.38059288352821,-9.33955073075524,-9.339550730755239,-9.339550730755239,-9.339550730755237,-9.339550730755235,-9.339550730755231,-9.332689125278346,-9.332689125278346,-9.332689125278344,-9.33268912527834,-9.33268912527834,-9.332689125278339,-9.301853097391318,-9.301853097391318,-9.285501396962935,-9.285501396962928,-9.285501396962928,-9.285501396962923,-9.285501396962921,-9.285501396962921,-9.28550139696292,-9.285501396962918,-9.285501396962916,-9.285501396962909,-9.275763408004062,-9.27576340800406,-9.275763408004057,-9.275763408004055,-9.275763408004053,-9.275763408004048,-9.238293783402597,-9.238293783402591,-9.23829378340259,-9.238293783402588,-9.238293783402588,-9.238293783402588,-9.238293783402586,-9.238293783402586,-9.238293783402584,-9.238293783402577,-9.212784497920556,-9.212784497920556,-9.169555693233876,-9.169555693233875,-9.169555693233875,-9.169555693233873,-9.169555693233871,-9.169555693233868,-9.169555693233864,-9.165041786994871,-9.16504178699487,-9.16504178699487,-9.165041786994868,-9.165041786994866,-9.165041786994859,-9.157116227909711,-9.157116227909711,-9.157116227909707,-9.157116227909706,-9.157116227909704,-9.157116227909702,-9.135784416239495,-9.135784416239494,-9.135784416239494,-9.135784416239492,-9.13578441623949,-9.13578441623949,-9.118058972145018,-9.118058972145013,-9.118058972145011,-9.11805897214501,-9.11805897214501,-9.118058972145006,-9.083431701168957,-9.083431701168955,-9.016458770103556,-9.01645877010355,-9.016458770103547,-9.016458770103545,-9.01645877010354,-9.014669827382642,-9.014669827382638,-9.014057198996547,-9.014057198996541,-9.01405719899654,-9.014057198996532,-9.014057198996532,-9.01405719899653,-8.998249787615885,-8.99824978761587,-8.998249787615869,-8.998249787615869,-8.998249787615867,-8.998249787615865,-8.986918112214862,-8.986918112214852,-8.986918112214848,-8.986918112214848,-8.986918112214845,-8.986918112214845,-8.986918112214845,-8.98691811221484,-8.986918112214838,-8.986918112214832,-8.981532236589532,-8.981532236589528,-8.980988368543228,-8.980988368543223,-8.955342110908234,-8.955342110908234,-8.955342110908228,-8.955342110908227,-8.955342110908227,-8.945614171778958,-8.945614171778955,-8.945614171778953,-8.945614171778953,-8.945614171778951,-8.93885813535089,-8.938858135350886,-8.938858135350882,-8.938858135350882,-8.93885813535088,-8.888797026512174,-8.88879702651217,-8.888797026512167,-8.854050815527795,-8.854050815527795,-8.854050815527794,-8.854050815527794,-8.854050815527794,-8.854050815527794,-8.848235214957695,-8.848235214957691,-8.848235214957683,-8.842916041380823,-8.842916041380821,-8.84291604138082,-8.842916041380818,-8.842916041380814,-8.842916041380809,-8.808169048507175,-8.808169048507171,-8.807466427519536,-8.807466427519527,-8.807466427519524,-8.798313764583106,-8.7983137645831,-8.798313651732716,-8.794834975572403,-8.794834975572398,-8.794834975572392,-8.79001632921694,-8.79001632921694,-8.790016329216936,-8.76758820820856,-8.767588208208558,-8.767588208208558,-8.767588208208556,-8.767588208208556,-8.767588208208553,-8.766422891643922,-8.766422891643918,-8.766422891643918,-8.766422891643918,-8.766422891643916,-8.763058694375262,-8.761683957250057,-8.761683957250055,-8.761683957250051,-8.761683957250051,-8.761683957250044,-8.76168395725004,-8.758505470689036,-8.737897969696993,-8.737897969696991,-8.737077630739027,-8.73707763073902,-8.72093936082272,-8.695736981021076,-8.695736981021074,-8.69573698102107,-8.66499887682728,-8.664998876827273,-8.664998876827273,-8.664998876827271,-8.664998876827271,-8.66499887682727,-8.662790990812614,-8.662790990812612,-8.662790990812608,-8.646344501801236,-8.6018116932097,-8.59804253033607,-8.598042530336066,-8.598042530336066,-8.576421233072224,-8.576421233072224,-8.576421233072221,-8.55397446641764,-8.553974466417639,-8.53470183245253,-8.534701832452527,-8.534699658411077,-8.50292202750104,-8.47663945829657,-8.476639458296567,-8.476639458296566,-8.476639458296564,-8.476639458296564,-8.457519344669018,-8.457519344669016,-8.457519344669016,-8.457519344669015,-8.457519344669013,-8.454739254316769,-8.454739254316769,-8.454739254316767,-8.454739254316765,-8.454739254316763,-8.454739254316763,-8.454739254316763,-8.454739254316763,-8.454739254316761,-8.45473925431676,-8.42823932614329,-8.428239326143286,-8.428239326143283,-8.427690938472638,-8.427690938472633,-8.427690938472631,-8.42351224677715,-8.42351224677715,-8.423512246777149,-8.416153052004624,-8.374247013796477,-8.356758254924483,-8.356758254924483,-8.356758254924483,-8.356758254924475,-8.356758254924475,-8.35675825492447,-8.350843211240667,-8.350843211240662,-8.350843211240662,-8.35084321124066,-8.350843211240658,-8.350843211240655,-8.349440833601156,-8.349440833601152,-8.346468901100025,-8.346468901100023,-8.346468901100021,-8.34646890110002,-8.346468901100014,-8.34646890110001,-8.345463546534843,-8.34546354653484,-8.339937058971337,-8.339937058971335,-8.339937058971335,-8.339937058971335,-8.339937058971332,-8.339937058971328,-8.330584146897019,-8.330584146897015,-8.330584146897015,-8.330584146897015,-8.330584146897014,-8.330584146897014,-8.329886516452998,-8.329886516452998,-8.329886516452996,-8.329886516452996,-8.329886516452994,-8.32988651645299,-8.329886516452989,-8.329886516452987,-8.329886516452987,-8.329886516452984,-8.306055558065275,-8.306055558065275,-8.302626936468043,-8.302626936468037,-8.302626887297968,-8.296319246676529,-8.296319246676523,-8.296319246676523,-8.29349555925008,-8.293495559250077,-8.293495559250077,-8.290670570101549,-8.287986030874253,-8.287986030874249,-8.287986030874247,-8.287986030874245,-8.287986030874245,-8.287986030874245,-8.287536494531754,-8.286436466540477,-8.286436466540476,-8.286436466540474,-8.265548456938465,-8.260595663586178,-8.260595663586178,-8.260595663586175,-8.260595663586173,-8.26059566358617,-8.26059566358617,-8.259214931419429,-8.245587315556879,-8.245587315556875,-8.24473505802189,-8.244735058021881,-8.244735058021876,-8.244735058021876,-8.244735058021874,-8.244735058021874,-8.24473505802187,-8.24473505802187,-8.24473505802187,-8.244735058021865,-8.224016196867952,-8.224016196867947,-8.224016196867947,-8.224016196867945,-8.224016196867943,-8.22401619686794,-8.22401619686794,-8.22396834647,-8.223968346469995,-8.174741779620867,-8.174741779620865,-8.174741779620865,-8.17474177962086,-8.17474177962086,-8.17474177962086,-8.146129923234517,-8.146129923234513,-8.139061929175547,-8.139061929175547,-8.139061929175545,-8.139061929175545,-8.139061929175545,-8.139061929175545,-8.100718551925398,-8.100718551925395,-8.100718551925393,-8.10071855192539,-8.100718551925388,-8.090899104567935,-8.090899104567931,-8.09089910456793,-8.090899104567928,-8.090899104567926,-8.090899104567924,-8.090899104567924,-8.090899104567924,-8.090899104567923,-8.090899104567923,-8.080392904690846,-8.080392904690843,-8.080392904690841,-8.08039290469084,-8.080392904690832,-8.080144379612017,-8.080144379612015,-8.080144379612014,-8.080144379612012,-8.08014437961201,-8.08014437961201,-8.067227474293878,-8.067227474293874,-8.06722747429387,-8.06722747429387,-8.067227474293867,-8.064909398021193,-8.064909398021184,-8.064909398021182,-8.06490939802118,-8.06490939802118,-8.064909398021179,-8.03732255286119,-8.037322552861186,-8.017718533385903,-8.017718533385901,-8.01461373829565,-8.014613738295639,-8.014613738295635,-7.965430780502035,-7.965430780502027,-7.9654307805020235,-7.9654307805020235,-7.9654307805020235,-7.965430780502017,-7.962858299640246,-7.962858299640246,-7.96285814779105,-7.962618134723354,-7.962618134723351,-7.962618134723346,-7.95515786847491,-7.955157868474906,-7.955157868474905,-7.9551578684749,-7.9551578684749,-7.91782146457907,-7.91782146457907,-7.917821464579067,-7.906889559399234,-7.90062081367883,-7.9006208136788265,-7.9006208136788265,-7.880250770737712,-7.88025077073771,-7.88025077073771,-7.8802507707377085,-7.880250770737707,-7.880250770737707,-7.875351182393017,-7.869381957862558,-7.869381957862556,-7.869381957862556,-7.869381957862556,-7.869381957862553,-7.869381957862553,-7.868193309967232,-7.868193309967226,-7.85358379803905,-7.8535837980390495,-7.8535837980390495,-7.8535837980390495,-7.853583798039046,-7.85358379803904,-7.853057123750351,-7.853057123750345,-7.853057123750345,-7.841094080471289,-7.838344380902379,-7.838344380902375,-7.837712511189899,-7.837712511189899,-7.820316327370807,-7.820316327370804,-7.820316327370804,-7.820316327370804,-7.820316327370799,-7.816327880000002,-7.816327880000002,-7.816327880000001,-7.816327880000001,-7.816327879999999,-7.816327879999999,-7.816327879999998,-7.816327879999998,-7.816327879999996,-7.816327879999996,-7.816327879999995,-7.816327879999993,-7.816327879999991,-7.816327879999989,-7.81366686023089,-7.813666860230885,-7.813666860230885,-7.813666860230882,-7.813666860230882,-7.784607975093626,-7.7846079750936195,-7.784607975093618,-7.784607975093616,-7.784607975093616,-7.740228567280773,-7.740228567280771,-7.740226458225734,-7.7187963457145585,-7.718796345714552,-7.7187963457145505,-7.707766817273522,-7.70776681727352,-7.70776681727352,-7.695059200927706,-7.6950592009277,-7.6950592009277,-7.6950592009276955,-7.6950592009276955,-7.695059200927692,-7.687273678181514,-7.687273678181508,-7.687273209268684,-7.679234388309,-7.679234388308998,-7.679234388308995,-7.679234388308995,-7.679234388308993,-7.679234388308993,-7.679234388308993,-7.679234388308992,-7.679234388308989,-7.679234388308984,-7.659898081976226,-7.649454213134947,-7.649454213134943,-7.64945421313494,-7.634690966174466,-7.63469096617446,-7.6346909661744595,-7.6346909661744595,-7.6346909661744595,-7.634690966174458,-7.634690966174458,-7.634690966174458,-7.634690966174456,-7.634690966174456,-7.609738393232873,-7.609738393232873,-7.604307239328771,-7.576816106901718,-7.568498269377937,-7.568498269377929,-7.568498269377927,-7.538532981326107,-7.538532981326105,-7.538521923164484,-7.531250081843174,-7.52248412293185,-7.52248412293185,-7.522484122931846,-7.5224841229318455,-7.5224841229318455,-7.5224841229318455,-7.512768434030315,-7.512768434030313,-7.512768434030313,-7.512768434030309,-7.512768434030309,-7.512768434030307,-7.512768434030306,-7.512768434030306,-7.512768434030306,-7.5127684340303045,-7.4684072612085295,-7.468407261208524,-7.4684063146228095,-7.464138215476474,-7.464138215476468,-7.464138215476466,-7.464138215476466,-7.464138215476464,-7.4641382154764635,-7.462420771796766,-7.462420771796762,-7.46242077179676,-7.441693791408828,-7.441693791408824,-7.441693791408824,-7.441693791408822,-7.44169379140882,-7.438766474043375,-7.438766474043365,-7.438766474043365,-7.438766474043365,-7.438766474043361,-7.4088262281346156,-7.408826228134612,-7.408826228134612,-7.408826228134609,-7.408826228134606,-7.408826228134606,-7.4046659380878275,-7.4014649851076,-7.401464985107598,-7.401464985107596,-7.38686921558327,-7.386869215583264,-7.384539201617801,-7.384539201617796,-7.384539201617796,-7.376441777053083,-7.376441777053083,-7.376441777053081,-7.367599748856519,-7.367599748856514,-7.367599748856512,-7.367599748856511,-7.367599748856511,-7.3675997488565095,-7.3675997488565095,-7.367599748856508,-7.367599748856508,-7.367599748856506,-7.363084335588895,-7.3630843355888915,-7.3630843355888915,-7.363084335588891,-7.363084335588891,-7.363084335588887,-7.359506163990369,-7.359506163990369,-7.3595061639903685,-7.3595061639903685,-7.359506163990367,-7.359506163990362,-7.358287775323316,-7.357765992041682,-7.357765992041679,-7.357765992041676,-7.353308574335939,-7.353308574335935,-7.345444078162498,-7.344170176626589,-7.318709803922967,-7.318709803922963,-7.312108232945306,-7.312108232945298,-7.312108232945296,-7.305610801925125,-7.300770690065741,-7.300770690065736,-7.300770690065735,-7.300770690065735,-7.300770690065735,-7.300770690065735,-7.30077069006573,-7.300770690065727,-7.300770690065727,-7.300770690065719,-7.298755873502994,-7.298755873502994,-7.298754996133508,-7.2778435983732255,-7.277843598373224,-7.277843598373222,-7.277843598373219,-7.2778435983732175,-7.277843598373216,-7.258954959481213,-7.242056492526178,-7.242056492526176,-7.242056492526176,-7.242056492526176,-7.242056492526176,-7.242056492526173,-7.227867258371743,-7.227867258371743,-7.227867258371743,-7.227867258371741,-7.227867258371737,-7.227867258371737,-7.2162679502474605,-7.2162679502474605,-7.215455305298529,-7.215455305298527,-7.2154553052985255,-7.2154553052985255,-7.215455305298524,-7.215455305298524,-7.199598589525678,-7.199598589525676,-7.199598589525674,-7.199598589525674,-7.199598589525673,-7.199598589525665,-7.187224166162563,-7.187224166162561,-7.118057523218499,-7.118057523218496,-7.1009751237157,-7.1009751237156955,-7.100975123715694,-7.100975123715694,-7.100975123715694,-7.100975123715692,-7.0804809114351315,-7.080480911435131,-7.042810776691492,-7.042810776691491,-7.042810776691491,-7.04281077669149,-7.042810776691489,-7.042810776691489,-7.042810776691487,-7.0428107766914865,-7.0428107766914865,-7.042810776691485,-7.029731611325168,-7.029731611325162,-7.02973161132516,-7.029731611325159,-7.029731611325158,-7.029731611325157,-7.029731611325156,-7.029731611325153,-7.029731611325152,-7.0297316113251505,-7.0117283968836706,-7.011728396883666,-7.011728396883666,-7.011728396883665,-7.011728396883664,-7.011728396883664,-6.986615129527779,-6.986615129527778,-6.986615129527777,-6.9866151295277765,-6.986615129527776,-6.986615129527776,-6.932442050075499,-6.932442050075499,-6.932442050075498,-6.932442050075496,-6.932442050075494,-6.932442050075489,-6.928270562959343,-6.928270562959341,-6.928270562959338,-6.928270562959335,-6.928270562959331,-6.926215251816997,-6.926215251816994,-6.9132215944497295,-6.913221594449729,-6.913221594449728,-6.913221594449726,-6.913221594449725,-6.913221594449725,-6.8975590140749095,-6.897559014074908,-6.846509564426512,-6.846509564426511,-6.846491874897512,-6.839502877119689,-6.839502877119688,-6.839502877119684,-6.833557969355634,-6.833420165000165,-6.833420165000162,-6.83342016500016,-6.833420165000159,-6.833420165000159,-6.833420165000158,-6.817142608811733,-6.817142608811731,-6.817142608811731,-6.817142608811729,-6.817142608811727,-6.817142608811721,-6.808557127788204,-6.808557127788203,-6.782381083176962,-6.782381083176952,-6.776725670764563,-6.77672567076456,-6.776701570615818,-6.693472935149715,-6.621244501301083,-6.62124450130108,-6.621244501301075,-6.584183398514872,-6.584183398514867,-6.58417950776902,-6.566565164649475,-6.537063054777592,-6.500727541318181,-6.50072754131818,-6.50072754131818,-6.500727541318178,-6.500727541318177,-6.500727541318177,-6.500727541318176,-6.500727541318176,-6.500727541318176,-6.500727541318174,-6.427657013718709,-6.427657013718708,-6.427657013718692,-6.415653299177525,-6.404869758343966,-6.404869758343965,-6.4048697583439615,-6.404869758343961,-6.404869758343958,-6.404869758343956,-6.388668018936338,-6.388668018936335,-6.388666416961477,-6.349377051213205,-6.349377051213204,-6.349377051213203,-6.349377051213201,-6.3493770512131995,-6.349377051213195,-6.338675722898844,-6.338675722898844,-6.338675722898843,-6.338675722898841,-6.33867572289884,-6.33867572289884,-6.320162318574264,-6.320162318574262,-6.29983831242049,-6.2676945799077926,-6.267694579907789,-6.050884099493159,-6.0508840994931585,-6.050884099493154,-6.0508840994931505,-6.05088409949315,-5.920607979686032,-5.92060797968603,-5.9206079796860225,-5.893611000513778,-5.893611000513775,-5.893611000513775,-5.893611000513768,-5.893611000513768,-5.893611000513768,-5.879075785903228,-5.8790757859032245,-5.879075785903222,-5.879075785903219,-5.879075785903218,-5.879075785903217,-5.868696123236064,-5.868696123236063,-5.860222720801358,-5.86022272080135,-5.860203745958736,-5.848731909992091,-5.848731909992085,-5.81919323355101,-5.681061772830708,-5.681061772830706,-5.6810617728307005,-5.5617854024969535,-5.4330749100373,-5.433074910037298,-5.432832602917499,-5.428689539452309,-5.420400268280477,-5.417844939685617,-5.417844939685608,-5.417844939685607,-4.170753597351698,-4.170753597351696,-4.170753597351694,-4.11613160965638,-4.116131609656373,-4.0708664456019115,-3.6214170476101435,-3.6214170476101355,-3.6214170476101333,-3.6214170476101333,-3.6214170476101333,-3.6214170476101324,-3.608771324128945,-3.6087713241289396,-3.6087713241289388,-3.6087713241289365,-3.6087713241289348,-3.6087713241289334,-3.5767371917764548,-3.576737191776453,-3.54223847196482,-3.5422384719648194,-3.517167297670134,-3.517167297670131,-3.5171672976701296,-3.5171672976701287,-3.5171672976701265,-3.5171672976701225,-3.431301021241878,-3.431301021241876,-3.2628007895910347,-3.2628007895910263,-3.262800789591023,-3.262800789591023,-3.262800789591017,-3.229433801996314,-3.2294338019963127,-3.2294338019963114,-3.2294338019963083,-3.2294338019963074,-3.1547522205471874,-3.1547522205471843,-3.1547522205471825,-3.13505010083312,-3.1350501008331197,-3.1350501008331175,-3.135050100833112,-3.1350501008331118,-3.1350501008331064,-3.0867300701338567,-3.086730070133856,-3.086730070133855,-3.078660536571563,-3.0786605365715496,-3.078660536571546,-3.078660536571546,-3.0786605365715456,-3.078660536571542,-3.0302274354655756,-3.0302274354655685,-3.030164425057942,-3.0245367110703363,-3.019646830789614,-3.019646830789608,-3.0196468307896054,-3.0185492908418325,-3.0185492908418268,-3.0161701186752996,-3.0161701186752956,-3.0161701186752943,-2.9703984350477377,-2.9573260792831944,-2.9230062092429034,-2.9060895683703545,-2.9060895683703545,-2.9060895683703536,-2.8583177289809707,-2.858317728980959,-2.741806880268666,-2.6657507574320674,-2.665750757432059,-2.665750757432059,-2.6657507574320585,-2.6657507574320514,-2.665750757432051,-2.648701015584331,-2.6487010155843307,-2.520762259868711,-2.520762259868711,-2.5207622598687096,-2.5207622598687056,-2.5207622598687056,-2.520762259868705,-2.4909262887915484,-2.490926288791546,-2.4849460765854343,-2.48494607658543,-2.484946076585427,-2.4849460765854268,-2.484946076585423,-2.484946076585423,-2.3672151648030626,-2.367215164803053,-2.253368153197492,-2.25336815319749,-2.2533681531974885,-2.253368153197484,-2.2533681531974836,-2.2082288222603195,-2.208228822260312,-2.2082288222603084,-2.2082288222603084,-2.2082288222603035,-2.1899190686785754,-2.189919068678574,-2.1899190686785728,-2.1733898852340556,-2.1733898852340485,-2.1733898852340467,-2.1733898852340467,-2.173389885234046,-2.1733898852340423,-2.15775436335016,-2.1342168780683974,-2.134216878068395,-2.1342168780683797,-2.1324940389265454,-2.132494038926542,-2.132473702085826,-2.119096049098328,-2.1190960490983226,-2.1190960490983217,-2.1052026497224654,-2.1052026497224654,-2.1052026497224627,-2.105202649722462,-2.1052026497224587,-2.1052026497224565,-2.044365767401224,-2.0353843440735053,-2.035384344073504,-2.0353843440735027,-2.007175842062955,-2.0071758420629524,-1.994577404897169,-1.976666481069558,-1.9766664810695567,-1.9766664810695531,-1.9512429113194312,-1.9512429113194272,-1.9512429113194256,-1.9033446183045537,-1.903344618304548,-1.8637029094619677,-1.7985385099028615,-1.797915928232391,-1.7979159282323909,-1.7979159282323869,-1.7979159282323869,-1.7979159282323849,-1.7979159282323829,-1.7979159282323813,-1.7979159282323798,-1.7979159282323793,-1.7979159282323776,-1.7388093245783376,-1.738809324578334,-1.738809324578333,-1.7388093245783327,-1.738809324578331,-1.7388093245783298,-1.7388093245783294,-1.738809324578328,-1.7388093245783236,-1.7388093245783223,-1.68770683732518,-1.6877068373251796,-1.6877068373251733,-1.687706837325173,-1.687706837325173,-1.6877068373251725,-1.5985173803881967,-1.5985173803881958,-1.5985173803881956,-1.5985173803881936,-1.5985173803881927,-1.5985173803881911,-1.5550208387308924,-1.5550208387308881,-1.5408792260225297,-1.5408792260225292,-1.5408792260225292,-1.540879226022529,-1.540879226022528,-1.5408792260225253,-1.5365454970105417,-1.5365454970105392,-1.536545497010539,-1.5365454970105379,-1.536545497010536,-1.5365454970105359,-1.457428395760606,-1.4574283957606002,-1.4574283957605993,-1.4574283957605976,-1.4574283957605971,-1.457428395760593,-1.4339858470192657,-1.4339858470192646,-1.3765062135890485,-1.376506213589045,-1.3765062135890402,-1.3765062135890398,-1.3765062135890374,-1.3765062135890371,-1.3320222500171783,-1.332022250017169,-1.32862973624347,-1.3286297362434698,-1.0940789651231813,-1.0940789651231813,-1.0924429573474168,-0.9429917529931122,-0.9429917529931081,-0.9429917529931037,-0.9297475692580588,-0.9250764361524448,-0.782583098400465,-0.5795581835138747,-0.5795581835138672,-0.5795581835138653,-0.5795581835138648,-0.5795581835138629,-0.5795581835138572,-0.5460526298808301,-0.5460526298808268,-0.5460526298808266,-0.5460526298808258,-0.5460526298808255,-0.5460526298808237,-0.5068874605923592,-0.5068874605923525,-0.499459550873588,-0.4994595508735795,-0.06031744151845205,-0.06031744151844341,-0.03888566382206823,-0.03888566382206361,-0.03888566382206099,0.0778370854406457
1.3431499353298177,-14.914598364441993,-14.648335359718077,-14.648335359718077,-14.648335359718077,-14.648335359718068,-14.648335359718065,-14.648335359718052,-14.625713636059585,-14.625713636059585,-14.625713636059581,-14.625713636059574,-14.62571363605957,-14.62571363605957,-14.602989715443485,-14.602989715443478,-14.527544385103786,-14.527544385103779,-14.461523196216792,-14.461523196216785,-14.461523196216785,-14.461523196216785,-14.461523196216772,-14.385555093456011,-14.385555093455997,-14.385555093455997,-14.337087968726001,-14.337087968725998,-14.337087968725998,-14.337087968725992,-14.337087968725992,-14.33708796872599,-14.333392671510937,-14.333392671510932,-14.331758663405976,-14.331758663405967,-14.331758663405965,-14.325979232129338,-14.325979232129335,-14.325979232129331,-14.30382269536355,-14.247546915856349,-14.154247644056435,-14.154247644056433,-14.154246439127734,-14.13603724090472,-14.136037240904718,-14.136037240904715,-14.071316617426888,-14.071316617426886,-14.071316617426884,-14.064904299176252,-14.064904299176249,-14.064904299176247,-14.044162279904926,-14.044162279904924,-14.044162279904924,-14.044162279904917,-14.044162279904914,-14.044162279904914,-14.04416227990491,-14.04416227990491,-14.044162279904908,-14.044162279904901,-14.0289482695375,-14.02894826953749,-14.02834360966094,-14.012126498852941,-14.008983733377471,-14.008983733377468,-13.935836708920506,-13.927654337580941,-13.923445503142501,-13.9234455031425,-13.923445503142494,-13.923445503142494,-13.923445503142492,-13.92344550314249,-13.88954207045658,-13.889542070456573,-13.889542070456573,-13.889542070456573,-13.88954207045657,-13.889542070456569,-13.848516869886524,-13.848516869886522,-13.84851686988652,-13.848516869886518,-13.848516869886515,-13.848516869886513,-13.848406659290697,-13.848406659290697,-13.818097341624751,-13.81809734162475,-13.784628926904626,-13.784628926904622,-13.78462892690462,-13.78462892690462,-13.784628926904618,-13.784628926904618,-13.73729204182407,-13.73729204182407,-13.73729204182407,-13.737292041824062,-13.73729204182406,-13.737292041824057,-13.707939028517167,-13.707939028517163,-13.675435864759324,-13.675435864759322,-13.619550870411151,-13.619550870411148,-13.619550870411146,-13.619550870411146,-13.619550870411144,-13.619550870411144,-13.602551390534247,-13.602551390534247,-13.602551390534245,-13.602551390534243,-13.602551390534241,-13.602551390534241,-13.576553808330992,-13.576553808330985,-13.576553808330985,-13.576553808330985,-13.576553808330972,-13.57351160650531,-13.573511606505308,-13.573511606505305,-13.573511606505297,-13.573511606505297,-13.534117988295982,-13.534117988295982,-13.528989197030516,-13.52898919703051,-13.461585855208448,-13.461585855208446,-13.461585855208444,-13.461585855208442,-13.46158585520844,-13.461585855208439,-13.4410033562023,-13.441003356202298,-13.441003356202293,-13.434112756232258,-13.434112756232254,-13.434112756232249,-13.425122450250552,-13.425122450250548,-13.42512245025054,-13.425122450250539,-13.425122450250539,-13.425122450250534,-13.376390121875197,-13.376390121875195,-13.37639011950257,-13.371387588065984,-13.369692477031581,-13.360680730215343,-13.360680730215343,-13.360680730215332,-13.343237764236733,-13.343237764236727,-13.34323776423672,-13.314578266823727,-13.314578266823725,-13.314578266823723,-13.27440276067199,-13.274402760671983,-13.268238640763563,-13.25124674569242,-13.24330270199734,-13.243302701997337,-13.243302701997328,-13.204465554089454,-13.194573885194002,-13.194573885193996,-13.090161255100169,-13.033468483705416,-13.033468483705411,-13.033468438605729,-13.030083724151742,-13.004097172986027,-13.004097172986024,-13.004097172986024,-13.00409717298602,-13.00409717298602,-13.004097172986015,-12.986515454532386,-12.986515454532379,-12.986515454532377,-12.986515454532372,-12.986515454532372,-12.986515454532364,-12.950895092939854,-12.950895092939843,-12.950895092939835,-12.93273411750137,-12.932734117501363,-12.903720762189174,-12.90372076218917,-12.903720762189169,-12.903720762189167,-12.903720762189167,-12.903720762189167,-12.903720762189167,-12.903720762189165,-12.903720762189165,-12.903720762189158,-12.868153677410907,-12.868153677410902,-12.842894261737056,-12.800946767703074,-12.800946767703072,-12.800946767703069,-12.800946767703069,-12.800946767703067,-12.800946767703067,-12.778107578817306,-12.744774433506018,-12.744774433506018,-12.744774433506018,-12.744774433506015,-12.744774433506011,-12.744774433506006,-12.723338366332571,-12.723338366332568,-12.614155492476492,-12.614155492476488,-12.614155492476483,-12.614155492476483,-12.614155492476483,-12.614155492476476,-12.585830709332843,-12.58583070933284,-12.512374532050833,-12.512374532050824,-12.512374532050824,-12.512374532050822,-12.512374532050814,-12.44980251304407,-12.44980251304407,-12.449802513044068,-12.449802513044064,-12.449802513044062,-12.44564240182308,-12.445642401823077,-12.445642401823074,-12.44564240182307,-12.44564240182307,-12.44564240182307,-12.439592819369796,-12.439592819369794,-12.439592819369787,-12.439592819369784,-12.439592819369782,-12.43959281936978,-12.424472795256005,-12.424472795256005,-12.388003901662524,-12.388003901662517,-12.38800390166251,-12.38800390166251,-12.388003901662502,-12.386507472643885,-12.386507472643883,-12.386507472643878,-12.377979039670993,-12.377979039670993,-12.369459175643602,-12.369459175643602,-12.369459175643595,-12.369459175643588,-12.369459175643588,-12.369459175643588,-12.366482479153678,-12.366482479153676,-12.366482479153676,-12.3566858860179,-12.356685886017893,-12.356685776597361,-12.354728938593516,-12.292967166738405,-12.292967166738405,-12.292967166738404,-12.289052822392426,-12.289052822392424,-12.289052822392419,-12.289052822392419,-12.289052822392412,-12.289052822392408,-12.253533953220614,-12.25353395322061,-12.253533953220607,-12.23653833274647,-12.193858316550523,-12.193858316550521,-12.193856220379061,-12.109060661600624,-12.109060661600616,-12.109060661600608,-12.103357022726174,-12.10335702272617,-12.103357022726167,-12.103357022726167,-12.103357022726163,-12.103357022726161,-12.103357022726161,-12.10335702272616,-12.103357022726158,-12.103357022726152,-12.095806613936633,-12.068667855131803,-12.068667855131794,-12.06866785513179,-12.068667855131787,-12.068667855131787,-12.068667855131787,-12.068667855131787,-12.068667855131784,-12.06866785513178,-12.068667855131775,-12.06383563632846,-12.063835636328456,-12.063835636328454,-12.060673102257212,-12.060673102257207,-12.042111442126739,-12.042111442126735,-12.04211036790166,-12.040592811134683,-12.021596765844402,-12.0215967658444,-12.021596765844391,-12.021294582440364,-12.021294582440344,-12.02028594559011,-12.020285945590105,-12.020285273089579,-11.991963898124263,-11.991963898124256,-11.991963898124254,-11.991963898124247,-11.991963898124247,-11.991963898124247,-11.975575484787928,-11.961066118051923,-11.91452244817159,-11.914522448171589,-11.914522448171587,-11.914522448171587,-11.914522448171583,-11.91452244817158,-11.755985974567729,-11.73871433875197,-11.738714338751969,-11.738714338751965,-11.738714338751963,-11.738714338751961,-11.738714338751958,-11.737934082852055,-11.707511069191462,-11.707511069191458,-11.707511069191458,-11.707511069191456,-11.707511069191453,-11.70751106919145,-11.689095326748097,-11.689095326748093,-11.648653222103418,-11.648653222103414,-11.648653222103412,-11.64865322210341,-11.64865322210341,-11.648653222103409,-11.61850739560154,-11.61850739560154,-11.618507395601537,-11.618507395601537,-11.618507395601531,-11.61850739560153,-11.615936875096288,-11.615936875096285,-11.57729560265589,-11.57729560265589,-11.544665786007952,-11.544665786007952,-11.371978399361575,-11.371978399361566,-11.371978399361566,-11.360638587663678,-11.360638587663667,-11.360638092997515,-11.236781989846861,-11.234141037771904,-10.992435059966402,-10.9924350599664,-10.9924350599664,-10.959707973542468,-10.659907432294274,-10.652143723074236,-10.65214372307423,-10.65214372307423,-10.652143723074223,-10.652143723074222,-10.65214372307422,-10.645892328580626,-10.645892328580622,-10.645892328580622,-10.64589232858062,-10.645892328580615,-10.645892328580608,-10.622132695369631,-10.622132695369631,-10.615261159841804,-10.59993620244775,-10.599936202447743,-10.570838734195949,-10.570838734195943,-10.570838734195943,-10.570838734195943,-10.570838734195942,-10.57083873419594,-10.49253177792329,-10.492531777923288,-10.413301081214914,-10.413301081214907,-10.413301081214907,-10.413301081214904,-10.413301081214904,-10.391525270155281,-10.391525270155272,-10.39152527015527,-10.39152527015527,-10.391525270155269,-10.343103109176482,-10.343103109176482,-10.343103109176475,-10.327182199953917,-10.327182199953914,-10.327182199953905,-10.315402041550588,-10.315402041550588,-10.315402041550588,-10.314346795162347,-10.308200339024385,-10.308200339024381,-10.308200339024378,-10.308200339024374,-10.308200339024372,-10.308200339024372,-10.290643276457095,-10.290643276457091,-10.290643276457088,-10.290643276457088,-10.290643276457088,-10.290643276457086,-10.272536263901873,-10.272536263901861,-10.27089765118341,-10.270897651183395,-10.270897648877337,-10.263058116046194,-10.263058116046192,-10.26305811604619,-10.227534428110424,-10.224703104173402,-10.224703104173397,-10.224703104173397,-10.203523887560689,-10.195494186183378,-10.195494186183376,-10.195494186183376,-10.1936707837305,-10.1936707837305,-10.193663904362307,-10.184627035667784,-10.184627035667777,-10.179958012481972,-10.063240049808591,-10.063240049808586,-10.063240049808584,-10.063240049808584,-10.063240049808584,-10.063240049808584,-10.063240049808579,-10.063240049808575,-10.063240049808572,-10.063240049808572,-10.053330937947175,-10.053330937947175,-10.053330878718628,-10.02556151552972,-9.996103891372307,-9.98596423998402,-9.985964239984018,-9.985964239984018,-9.985964239984016,-9.985964239984014,-9.985964239984009,-9.975811312541763,-9.975811312541758,-9.975811312541754,-9.975811312541754,-9.975811312541747,-9.975811312541744,-9.955254592041738,-9.955254592041731,-9.950228264571912,-9.950228264571912,-9.95022826457191,-9.950228264571907,-9.950228264571907,-9.9502282645719,-9.894875982073124,-9.89487598207312,-9.894875982073119,-9.894875982073119,-9.894875982073119,-9.894875982073112,-9.894875982073112,-9.89487598207311,-9.89487598207311,-9.894875982073104,-9.891131218852019,-9.891131218852019,-9.872708054228301,-9.8727080542283,-9.872708054228298,-9.872708054228298,-9.872708054228296,-9.872708054228296,-9.872708054228296,-9.872708054228292,-9.872708054228292,-9.872708054228289,-9.849498687366449,-9.814736057353388,-9.814736057353386,-9.814736057353384,-9.814736057353382,-9.814736057353379,-9.814736057353374,-9.809311159913307,-9.809311159913301,-9.8093111599133,-9.809311159913298,-9.809311159913298,-9.809311159913298,-9.808491873682037,-9.80849187368203,-9.808491873682028,-9.808491873682023,-9.808491873682023,-9.808491873682023,-9.808491873682023,-9.777706266628362,-9.777706266628362,-9.77770626662836,-9.777706266628357,-9.777706266628353,-9.777706266628352,-9.752012597900231,-9.752012597900228,-9.734797524110496,-9.734797524110496,-9.734797524110496,-9.734797524110496,-9.734797524110494,-9.734797524110489,-9.693523544357756,-9.693523544357754,-9.69352354435775,-9.693523544357744,-9.693523544357744,-9.67223206936064,-9.672232069360634,-9.672232069360632,-9.672232069360632,-9.672232069360632,-9.672232069360632,-9.67095874752361,-9.670958747523608,-9.64469796528092,-9.644697965280919,-9.644697965280919,-9.644697965280917,-9.644697965280914,-9.644697965280914,-9.636857642824479,-9.636857642824477,-9.624096628694438,-9.624096628694437,-9.624096628694431,-9.624096628694428,-9.624096628694428,-9.624096628694428,-9.624096628694426,-9.624096628694424,-9.624096628694424,-9.624096628694423,-9.62368149563091,-9.623681495630908,-9.614166284115367,-9.614166284115367,-9.614166284115363,-9.61416628411536,-9.614166284115358,-9.587909162070947,-9.587909162070945,-9.587909162070943,-9.58790916207094,-9.587909162070934,-9.575994675894613,-9.575994675894611,-9.575994675894608,-9.575994675894604,-9.5759946758946,-9.565315264260715,-9.565315264260706,-9.565315264260706,-9.537183836248213,-9.537183836248207,-9.537183836248207,-9.537183836248204,-9.537183836248204,-9.537183836248197,-9.510315527429984,-9.510315527429984,-9.51031552742998,-9.500720096858988,-9.500720096858984,-9.500720096858982,-9.50072009685898,-9.500720096858975,-9.500720096858975,-9.489777386684594,-9.489777386684588,-9.489777386684585,-9.489124365277695,-9.489124365277693,-9.463473881296158,-9.463473881296155,-9.463473881296155,-9.463473881296153,-9.463473881296151,-9.46347388129615,-9.457426910725165,-9.457426910725163,-9.457426895668183,-9.455775972599593,-9.455775972599586,-9.455775972599582,-9.455775972599579,-9.455775972599579,-9.455775972599577,-9.449681793362794,-9.449681793362792,-9.44968179336279,-9.448750726897993,-9.448750726897988,-9.448750726897986,-9.444187891660913,-9.433485268505272,-9.43348526850527,-9.430218295112796,-9.43021829511279,-9.426944821154926,-9.42694482115492,-9.42694482115492,-9.42694482115492,-9.426944821154915,-9.412940950296875,-9.4032338538757,-9.348302746694232,-9.348302746694229,-9.348302746694227,-9.332179548959864,-9.332179548959859,-9.332179548959855,-9.330160280258351,-9.33016028025835,-9.330160280258344,-9.330160280258344,-9.330160280258342,-9.330160280258342,-9.29777378553972,-9.290512742202264,-9.290512742202262,-9.290512742202262,-9.27476406664498,-9.247521862656786,-9.247521862656784,-9.178966803485345,-9.178966803485343,-9.178966803485341,-9.178966803485336,-9.178966803485332,-9.176676229396909,-9.176676229396909,-9.176676229396906,-9.175079965127061,-9.17507996512706,-9.175079613751988,-9.16481638109681,-9.164816381096806,-9.164816381096804,-9.164816381096802,-9.1648163810968,-9.138214732049018,-9.138214732049017,-9.138214732049011,-9.136248137980091,-9.13624813798009,-9.136248137980086,-9.110250289029095,-9.084151635461339,-9.071192204285401,-9.0711922042854,-9.071192204285397,-9.071192204285397,-9.071192204285396,-9.071192204285394,-9.071192204285394,-9.071192204285394,-9.071192204285392,-9.071192204285387,-9.057423990402759,-9.057423990402752,-9.05742399040275,-9.057423990402748,-9.057423990402748,-9.057423990402745,-9.05603132093759,-9.056031320937587,-9.054457507780418,-9.054457507780418,-9.053654938609588,-9.05365493860958,-9.05365493860958,-9.053654938609577,-9.053654938609576,-9.053654938609576,-9.00021871878233,-9.00021871878233,-9.000218717891798,-8.997393009959081,-8.994994512202233,-8.99499451220223,-8.99499451220223,-8.99499451220223,-8.99499451220223,-8.994994512202226,-8.992510965278333,-8.99251096527833,-8.992510965278317,-8.99223454228567,-8.989716583791987,-8.989716583791987,-8.989716583791985,-8.98835828455841,-8.988358284558405,-8.9883582845584,-8.974863525496769,-8.974863525496758,-8.974863525496756,-8.974863525496756,-8.974863525496751,-8.974863525496751,-8.962712469352324,-8.962712469352315,-8.957075578549727,-8.954772911609405,-8.930047140309897,-8.930047140309892,-8.930047140309888,-8.930047140309886,-8.930047140309886,-8.930047140309885,-8.898629764623562,-8.898629764623559,-8.898629764623553,-8.88065818703047,-8.852796691510695,-8.852796691510688,-8.754787213418064,-8.754787213418062,-8.754787213418062,-8.75478721341806,-8.75478721341806,-8.754787213418057,-8.754787213418057,-8.754787213418057,-8.754787213418055,-8.754787213418053,-8.7151132589685,-8.715113258968499,-8.715113258968499,-8.715113258968499,-8.715113258968499,-8.715113258968495,-8.697337970456147,-8.697337970456147,-8.697337970456143,-8.697337970456141,-8.697337970456138,-8.697337970456132,-8.692700981388576,-8.692700981388576,-8.69270098138857,-8.692700981388569,-8.692700981388569,-8.692700981388567,-8.692700981388567,-8.692700981388567,-8.692700981388567,-8.692700981388565,-8.68686972465445,-8.686869724654448,-8.663515124467834,-8.66351512446783,-8.663515124467827,-8.663515124467825,-8.663515124467823,-8.663515124467821,-8.649320180366212,-8.649320180366212,-8.6493201803662,-8.6493201803662,-8.6493201803662,-8.649320180366196,-8.64932018036619,-8.637757639227473,-8.637757639227473,-8.637757639227472,-8.637757639227472,-8.63775763922747,-8.637757639227466,-8.636807301724014,-8.636807301724012,-8.608249812224512,-8.60824981222451,-8.602237648292942,-8.60223764829294,-8.60223764829294,-8.602237648292938,-8.602237648292936,-8.602237648292935,-8.589770954159453,-8.589770954159452,-8.589770954159452,-8.589770954159452,-8.589770954159452,-8.589770954159444,-8.531149086273395,-8.53114908627339,-8.531149086273388,-8.531149086273382,-8.531149086273379,-8.516331850466997,-8.51633185046699,-8.51633185046699,-8.51633185046699,-8.516331850466988,-8.516331850466987,-8.516331850466985,-8.516331850466985,-8.516331850466985,-8.516331850466983,-8.515375093110576,-8.515375093110569,-8.515375093110569,-8.515375093110567,-8.515375093110563,-8.509816863417996,-8.509816863417992,-8.509816863417992,-8.50981686341799,-8.509816863417983,-8.505974628749346,-8.505974628749343,-8.465045389435238,-8.465045389435236,-8.465045389435236,-8.465045389435234,-8.465045389435232,-8.465045389435229,-8.454294370315377,-8.454294370315377,-8.452370155393393,-8.452370155393389,-8.452370155393387,-8.452370155393385,-8.452370155393382,-8.45237015539338,-8.441928382212836,-8.441928382212831,-8.44192838221283,-8.435094174470986,-8.435094174470985,-8.423183399796395,-8.423183399796393,-8.423183399796388,-8.423183399796384,-8.423183399796383,-8.4221401378987,-8.422140137898692,-8.422138368126832,-8.41941802645376,-8.419418026453757,-8.419418026453753,-8.419418026453748,-8.419418026453746,-8.419418026453746,-8.416308492571282,-8.416308492571279,-8.416308492571266,-8.380210332489195,-8.380210332489193,-8.38021033248919,-8.367745053085548,-8.367745053085539,-8.367745053085539,-8.363442125735055,-8.347854318071114,-8.347854318071109,-8.347854318071109,-8.347854318071107,-8.347854318071107,-8.347854318071102,-8.342205488270904,-8.330428873682843,-8.330428873682832,-8.32134396652784,-8.321343966527834,-8.321343966527833,-8.304904527716575,-8.256906494025165,-8.256906494025165,-8.256906494025161,-8.25690649402516,-8.256906494025158,-8.256362602592608,-8.256362602592606,-8.256362602592606,-8.256362602592604,-8.256362602592601,-8.256362602592601,-8.2563626025926,-8.2563626025926,-8.256362602592597,-8.256362602592597,-8.256362602592596,-8.256362602592594,-8.256362602592592,-8.25636260259259,-8.251236462401296,-8.251236462401295,-8.251236462401293,-8.251236462401293,-8.251236462401287,-8.24076436254435,-8.240764362544349,-8.240764362544349,-8.240764362544343,-8.240764362544336,-8.201123589597193,-8.201123589597191,-8.201113073774923,-8.178848614938534,-8.17884861493853,-8.178848614938527,-8.166963069151867,-8.166963069151864,-8.166963069151857,-8.163752844109107,-8.163752844109105,-8.163752844109101,-8.1637528441091,-8.163752844109093,-8.163752844109089,-8.154072449599662,-8.154072449599653,-8.154072246283063,-8.15088398907262,-8.15088398907262,-8.150883989072618,-8.150883989072616,-8.150883989072616,-8.150883989072614,-8.150883989072614,-8.150883989072613,-8.150883989072613,-8.150883989072613,-8.124244765900306,-8.124244765900302,-8.124244765900293,-8.120624334729909,-8.090231627486274,-8.090231627486272,-8.088440196748888,-8.071731793471612,-8.07173179347161,-8.071731793471606,-8.071731793471605,-8.071731793471603,-8.071731793471603,-8.071731793471603,-8.071731793471601,-8.0717317934716,-8.0717317934716,-8.021502889621033,-8.005381484313627,-8.005381484313624,-8.005378163744593,-8.00190119790436,-8.001901197904354,-8.001901197904347,-7.999980220584209,-7.994150525542864,-7.99415052554286,-7.994150525542856,-7.994150525542856,-7.994150525542852,-7.994150525542848,-7.984378504064844,-7.984378504064844,-7.984378504064842,-7.984378504064841,-7.984378504064841,-7.984378504064839,-7.984378504064837,-7.984378504064837,-7.984378504064834,-7.984378504064834,-7.946568285120609,-7.946568285120601,-7.946568285120599,-7.946568285120596,-7.946568285120594,-7.946568285120592,-7.927138769612887,-7.927138769612885,-7.927138769612881,-7.927138769612879,-7.927138769612879,-7.925483081427667,-7.925483081427657,-7.925483081427656,-7.925483081427652,-7.925483081427652,-7.890083804437406,-7.890083804437404,-7.890082794612294,-7.880565419683782,-7.880565419683782,-7.880565419683778,-7.876994485905852,-7.8769944859058505,-7.876994485905848,-7.876994485905844,-7.876994485905844,-7.8769944859058425,-7.874579741441989,-7.874579741441986,-7.874579741441986,-7.8700023862305395,-7.870002386230536,-7.8667697032117,-7.866769703211697,-7.866769703211696,-7.866182281884125,-7.866182281884125,-7.8661822818841225,-7.860838795885775,-7.8608387958857735,-7.860838795885765,-7.84911137239675,-7.849111372396744,-7.8491113723967425,-7.8491113723967425,-7.849111372396742,-7.84911137239674,-7.848423980343941,-7.848423980343939,-7.848423980343937,-7.848423980343929,-7.848423980343927,-7.848423980343925,-7.843343623488948,-7.835845257230677,-7.835137822657868,-7.832223342296337,-7.832223342296335,-7.823710312216929,-7.823710312216927,-7.8196814766328,-7.819681476632798,-7.819681476632795,-7.819681476632795,-7.819681476632795,-7.819681476632793,-7.819681476632792,-7.81968147663279,-7.8196814766327885,-7.819681476632777,-7.794140175271881,-7.794140175271879,-7.794140175271878,-7.791050726755169,-7.777742801557003,-7.777742801557,-7.777741719751782,-7.761092954807802,-7.757259229055828,-7.757259229055828,-7.757259229055824,-7.7572592290558235,-7.7572592290558235,-7.75725922905582,-7.755626327206784,-7.749514256338832,-7.749514256338831,-7.749514256338831,-7.749514256338831,-7.749514256338827,-7.749514256338827,-7.749514256338827,-7.749514256338824,-7.749514256338824,-7.749514256338819,-7.6892811429887695,-7.689281142988768,-7.689281142988768,-7.689281142988768,-7.689281142988766,-7.6892811429887615,-7.6775272161356325,-7.677527216135629,-7.677527216135629,-7.677527216135627,-7.677527216135625,-7.677527216135619,-7.668768442896924,-7.668768442896922,-7.654122438995567,-7.654122438995565,-7.654122438995565,-7.654122438995562,-7.654122438995562,-7.65412243899556,-7.6478044233784965,-7.6478044233784965,-7.647804423378495,-7.647804423378495,-7.647804423378493,-7.647804423378487,-7.64654018037093,-7.646540180370927,-7.583251826157373,-7.583251826157373,-7.575634202359997,-7.5756342023599945,-7.5756342023599945,-7.575634202359991,-7.575634202359991,-7.575634202359991,-7.5428008597265865,-7.5428008597265785,-7.5428008597265785,-7.542800859726577,-7.542800859726576,-7.542800859726574,-7.542800859726574,-7.542800859726572,-7.542800859726572,-7.542800859726572,-7.5338061881039415,-7.533806188103939,-7.533806188103937,-7.533806188103937,-7.5338061881039335,-7.533806188103931,-7.533806188103931,-7.533806188103929,-7.533806188103929,-7.533806188103929,-7.530795794889082,-7.530795794889078,-7.51063217574233,-7.510632175742327,-7.510632175742326,-7.510632175742326,-7.510632175742324,-7.510632175742322,-7.502395775047287,-7.502395775047272,-7.502395775047272,-7.502395775047271,-7.502395775047271,-7.502395775047267,-7.425317731506601,-7.425317731506601,-7.425317731506601,-7.425317731506598,-7.425317731506598,-7.425317731506593,-7.424489216084084,-7.4244892160840825,-7.416108614710899,-7.416108614710893,-7.416108614710889,-7.416108614710889,-7.416108614710889,-7.416108614710887,-7.414555914854091,-7.414555914854081,-7.3807518103746865,-7.380751810374684,-7.38075181037468,-7.380751810374676,-7.380751810374672,-7.301645295310525,-7.301645295310521,-7.301595054124328,-7.299483664545279,-7.299483664545279,-7.299483664545277,-7.299483664545277,-7.299483664545273,-7.299483664545271,-7.291033188123034,-7.291033188123034,-7.29103318812303,-7.28030503949699,-7.280037945992254,-7.280037945992251,-7.280037945992251,-7.28003794599225,-7.280037945992245,-7.280037945992242,-7.268438557623185,-7.268438557623185,-7.250124174942361,-7.250124174942357,-7.197393193419786,-7.197393193419786,-7.1973815814702,-7.138234524578509,-6.953000429952265,-6.953000429952265,-6.952998547804955,-6.941077979862946,-6.9410779798629445,-6.941077979862942,-6.926449760471279,-6.923112300964595,-6.81360005839065,-6.81360005839065,-6.813600058390648,-6.7729667973787215,-6.7360743852953044,-6.736074385295299,-6.736070866861003,-6.713372002077438,-6.713372002077433,-6.713372002077431,-6.713372002077428,-6.713372002077426,-6.713372002077425,-6.713372002077424,-6.713372002077422,-6.713372002077413,-6.71337200207741,-6.640292747903322,-6.620748476041785,-6.620748476041777,-6.620748476041776,-6.620748476041774,-6.620748476041773,-6.620748476041769,-6.606658243785967,-6.606658243785967,-6.606658243785966,-6.606658243785966,-6.606658243785965,-6.606658243785964,-6.588265570782247,-6.588265570782246,-6.588265570782244,-6.588265570782242,-6.588265570782242,-6.588265570782236,-6.577298325655378,-6.577298325655376,-6.521983986888331,-6.52198398688833,-6.258736195440676,-6.258736195440674,-6.258736195440671,-6.25873619544067,-6.258736195440665,-6.170466067259619,-6.1704660672596185,-6.170466067259617,-6.136972925689745,-6.1369729256897445,-6.136972925689744,-6.136972925689742,-6.1369729256897365,-6.136972925689735,-6.133125641024935,-6.133125641024935,-6.133125641024935,-6.13312564102493,-6.133125641024925,-6.133125641024924,-6.110722333588158,-6.110722333588157,-6.103463427484764,-6.103463427484756,-6.0908421689949614,-6.0908421689949614,-6.09083987720185,-6.075405761940023,-5.913608506267294,-5.91360850626729,-5.913608506267287,-5.822201977892077,-5.688323712530428,-5.688323712530425,-5.688186489757574,-5.684345830900896,-5.6842918628138595,-5.672492597786976,-5.672492597786969,-5.6724925977869685,-4.8435155199378075,-4.843515519937807,-4.843515519937806,-4.787491875003003,-4.787491875003001,-4.74231735798722,-4.340768277906952,-4.3407682779069505,-4.3407682779069505,-4.340768277906947,-4.340768277906945,-4.340768277906944,-4.327899206741517,-4.327899206741517,-4.327899206741516,-4.327899206741515,-4.327899206741515,-4.327899206741514,-4.307116758035909,-4.307116758035907,-4.251054012838158,-4.251054012838158,-4.206300841709189,-4.206300841709187,-4.2063008417091865,-4.2063008417091865,-4.206300841709185,-4.206300841709183,-4.119827242740538,-4.119827242740537,-3.9839928182145736,-3.983992818214572,-3.9839928182145714,-3.9839928182145714,-3.9839928182145705,-3.9536302943752677,-3.953630294375265,-3.9536302943752597,-3.953630294375254,-3.953630294375248,-3.8697736619818537,-3.8697736619818475,-3.8697736619818426,-3.8538672837163896,-3.8538672837163883,-3.8538672837163865,-3.8538672837163817,-3.8538672837163803,-3.8538672837163794,-3.8055121096720588,-3.8055121096720574,-3.8055121096720557,-3.8016482617419376,-3.8016482617419376,-3.801648261741932,-3.8016482617419296,-3.8016482617419296,-3.8016482617419287,-3.753173238915969,-3.753173238915961,-3.7531197951206834,-3.7401109147473868,-3.740110914747385,-3.74011091474737,-3.7386330722466825,-3.7277654610095468,-3.7277654610095428,-3.7267980115529826,-3.7267980115529817,-3.7267980115529813,-3.679542069952228,-3.643339202787924,-3.6346727436303223,-3.6239644017269517,-3.6239644017269503,-3.623964401726947,-3.576441238858947,-3.5764412388589424,-3.4232116390102307,-3.304688783746891,-3.304688783746891,-3.3046887837468897,-3.3046887837468897,-3.304688783746886,-3.3046887837468852,-3.276579253863134,-3.2765792538631278,-3.1888122459847503,-3.188812245984748,-3.1888122459847477,-3.1888122459847463,-3.188812245984745,-3.1888122459847428,-3.0672322104499936,-3.067232210449992,-3.0566522967365244,-3.0566522967365226,-3.056652296736521,-3.056652296736521,-3.05665229673652,-3.0566522967365195,-3.0398354690579805,-3.0398354690579783,-2.7715558349768084,-2.771555834976807,-2.7715558349768004,-2.7715558349767986,-2.7715558349767946,-2.7352375467793824,-2.735237546779379,-2.735237546779377,-2.7352375467793766,-2.7352375467793757,-2.7076356862329725,-2.707635686232968,-2.707635686232966,-2.691244139598017,-2.6912441395980107,-2.6912441395980093,-2.6912441395980085,-2.691244139598008,-2.6912441395980053,-2.675235789278497,-2.6504712206673817,-2.650471220667376,-2.650452995563717,-2.647004383926519,-2.647004383926517,-2.6470043839265167,-2.6413167379916205,-2.6413167379916205,-2.64131673799162,-2.633073641443488,-2.6330736414434868,-2.6330736414434868,-2.633073641443485,-2.633073641443484,-2.6330736414434774,-2.5739913806312593,-2.534997360354579,-2.5349973603545783,-2.534997360354569,-2.512946549484288,-2.5129465494842864,-2.51294654948428,-2.500207868098876,-2.5002078680988733,-2.48063700220571,-2.467109711414598,-2.467109711414596,-2.4671097114145932,-2.465005157642598,-2.465005157642597,-2.425209555424635,-2.3126450352065087,-2.3126450352065064,-2.3126450352065064,-2.3126450352065056,-2.3126450352065047,-2.3126450352065033,-2.3126450352065024,-2.3126450352065007,-2.3126450352065,-2.312645035206499,-2.267094999973433,-2.2670949999734287,-2.267094999973427,-2.267094999973427,-2.267094999973425,-2.2670949999734247,-2.2670949999734233,-2.267094999973423,-2.2670949999734202,-2.267094999973417,-2.2237412824613365,-2.1976518009030386,-2.1976518009030386,-2.197651800903038,-2.1976518009030377,-2.197651800903037,-2.1976518009030346,-2.115904621363916,-2.1159046213639097,-2.115904621363909,-2.115904621363909,-2.1159046213639052,-2.115904621363905,-2.0388845687320876,-2.0388845687320845,-2.0351345455546013,-2.0351345455546004,-2.0351345455545995,-2.0351345455545986,-2.0351345455545986,-2.035134545554596,-2.0259940887483032,-2.025994088748301,-2.0259940887483006,-2.0259940887483,-2.0259940887483,-2.025994088748298,-1.9837546059571365,-1.9837546059571312,-1.9837546059571305,-1.9837546059571305,-1.9837546059571285,-1.9837546059571276,-1.9188695314014264,-1.9188695314014224,-1.8673209817913874,-1.867320981791385,-1.867320981791381,-1.8673209817913796,-1.8673209817913785,-1.8673209817913745,-1.8619416110049594,-1.8619416110049583,-1.8131878799818413,-1.8131878799818333,-1.57712633240899,-1.5771263324089897,-1.575103710810832,-1.4320959079441138,-1.432095907944109,-1.4320959079441051,-1.3922934548555181,-1.3748063089602403,-1.09202820509266,-0.8601769351375299,-0.8601769351375202,-0.8601769351375171,-0.860176935137515,-0.8601769351375103,-0.8601769351375058,-0.8423257703932849,-0.8423257703932845,-0.842325770393279,-0.8423257703932766,-0.8423257703932727,-0.8423257703931465,-0.8019106375538801,-0.80191063755387,-0.7811088053457474,-0.781108805345744,-0.3337469559196395,-0.3337469559196299,-0.31601757633210503,-0.31601757633209937,-0.3160175763320984,-0.19797401713983429
1.5421351109342352,-15.191988653281806,-14.9029685394564,-14.9029685394564,-14.902968539456397,-14.902968539456397,-14.902968539456394,-14.90296853945639,-14.90032231111999,-14.900322311119982,-14.900322311119979,-14.900322311119973,-14.90032231111997,-14.900322311119966,-14.881039530677208,-14.881039530677198,-14.794213211524417,-14.794213211524417,-14.710872240024507,-14.710872240024504,-14.710872240024502,-14.710872240024498,-14.710872240024495,-14.643165955616062,-14.64316595561606,-14.643165955616057,-14.60104006201148,-14.601040062011474,-14.601040062011473,-14.593206905879791,-14.593206905879784,-14.593206905879782,-14.593206905879782,-14.593206905879779,-14.593206905879772,-14.59202034652022,-14.592020346520217,-14.592020346520208,-14.590063219247577,-14.590063219247574,-14.569392026590332,-14.519431347562337,-14.453558750352336,-14.453558750352325,-14.453551748370911,-14.429974344718012,-14.429974344718008,-14.429974344718007,-14.342226673854102,-14.3422266738541,-14.3422266738541,-14.342226673854093,-14.342226673854093,-14.342226673854091,-14.342226673854086,-14.342226673854082,-14.342226673854082,-14.342226673854078,-14.320467937174065,-14.314216020974934,-14.31421602097493,-14.31421602097493,-14.313296804822894,-14.313296804822889,-14.313296804822876,-14.308442860095383,-14.265944069148055,-14.265944069148052,-14.257129073053441,-14.257129073053425,-14.22768220208318,-14.227682202083175,-14.22768220208317,-14.227682202083168,-14.227682202083168,-14.22768220208316,-14.202513685861947,-14.18304134532536,-14.183041345325355,-14.183041345325353,-14.183041345325353,-14.183041345325352,-14.183041345325346,-14.181195648886638,-14.141292358156342,-14.141292358156337,-14.117773401277425,-14.117773401277416,-14.117773401277415,-14.117773401277415,-14.117773401277411,-14.117773401277407,-14.0768516358106,-14.076851635810593,-14.066447174743441,-14.066447174743441,-14.06644717474344,-14.06644717474344,-14.06644717474344,-14.066447174743432,-14.022326127130802,-14.0223261271308,-14.022326127130798,-14.02232612713079,-14.022326127130787,-14.022326127130787,-13.98228143623641,-13.98228143623641,-13.96590029627998,-13.96590029627997,-13.906430622236286,-13.906430622236282,-13.90643062223628,-13.90643062223628,-13.906430622236277,-13.906430622236277,-13.901694882609664,-13.90169488260966,-13.901694882609654,-13.901694882609648,-13.901694882609645,-13.901694882609643,-13.875626147417767,-13.875626147417758,-13.875626147417758,-13.875626147417757,-13.875626147417753,-13.866862285444089,-13.866862285444077,-13.866862285444075,-13.86686228544407,-13.866862285444068,-13.819198700801335,-13.819198700801335,-13.817046693153078,-13.817046693153076,-13.747959747896543,-13.747959747896541,-13.74795974789653,-13.746280015618519,-13.746280015618517,-13.746280015618515,-13.74628001561851,-13.746280015618506,-13.746280015618503,-13.722823695419471,-13.72282369541947,-13.72282369541947,-13.722823695419457,-13.722823695419455,-13.722823695419452,-13.720237985874252,-13.72023798587425,-13.720237985874245,-13.713391709963547,-13.674309560211203,-13.674309560211196,-13.67430954329735,-13.656350183300136,-13.656350183300125,-13.656350183300123,-13.651688823924514,-13.651688823924513,-13.651688823924507,-13.636505861923895,-13.611237554848595,-13.611237554848595,-13.611237554848593,-13.599805180536292,-13.599805180536288,-13.599805180536277,-13.577423730661767,-13.577423730661758,-13.567615839378952,-13.563187337707854,-13.551446835644965,-13.551446835644958,-13.543044320264789,-13.400749952482021,-13.372070504668313,-13.334480427048371,-13.334480427048371,-13.33448042704837,-13.334480427048367,-13.334480427048367,-13.334480427048366,-13.326370957488939,-13.32637095748893,-13.326370841005174,-13.317924934023194,-13.317924934023193,-13.317924934023193,-13.317924934023189,-13.317924934023186,-13.317924934023175,-13.256686046564063,-13.25668604656406,-13.238443739478994,-13.238443739478992,-13.238443739478983,-13.205481242208569,-13.205481242208569,-13.182380918382922,-13.182380918382922,-13.182380918382918,-13.182380918382917,-13.18238091838291,-13.182380918382904,-13.182380918382902,-13.182380918382902,-13.182380918382902,-13.182380918382902,-13.133443240478028,-13.092565221891407,-13.084736599778859,-13.084736599778855,-13.084736599778855,-13.084736599778854,-13.08473659977885,-13.084736599778841,-13.038851963346408,-13.038851963346401,-13.038851963346401,-13.038851963346401,-13.038851963346401,-13.038851963346398,-13.017251400190403,-13.017251400190403,-12.906160358259699,-12.906160358259699,-12.906160358259699,-12.906160358259696,-12.906160358259694,-12.906160358259694,-12.86643947224229,-12.866439472242282,-12.835825604935808,-12.835825604935804,-12.835825604935803,-12.835825604935803,-12.835825604935795,-12.726224395404369,-12.726224395404365,-12.726224395404365,-12.726224395404362,-12.72622439540436,-12.72622439540436,-12.723307209996555,-12.723307209996548,-12.723307209996547,-12.723307209996547,-12.723307209996545,-12.723307209996538,-12.70425211361939,-12.704252113619383,-12.703024627574313,-12.703024627574305,-12.703024627574305,-12.703024627574303,-12.703024627574294,-12.701339146903448,-12.701339146903445,-12.701339146903445,-12.701339146903434,-12.701339146903432,-12.695279824539757,-12.695279824539757,-12.695279824539755,-12.671244795771905,-12.671244795771901,-12.640680582672687,-12.640680582672678,-12.640679696035575,-12.63791456409149,-12.637914564091489,-12.637914564091487,-12.621787248346902,-12.621787248346898,-12.621787248346898,-12.621787248346896,-12.621787248346896,-12.621787248346894,-12.605264189176072,-12.599302755704379,-12.599302755704377,-12.599302755704377,-12.597467775372571,-12.59746777537257,-12.59746777537257,-12.597467775372568,-12.597467775372568,-12.597467775372566,-12.561154992260748,-12.561154992260743,-12.561154992260743,-12.535227965706465,-12.501861270105008,-12.501861270105007,-12.501855219553054,-12.453363867310193,-12.4521513287622,-12.452151328762197,-12.452151328762193,-12.414431903747854,-12.41443190374785,-12.414431903747847,-12.411478859328104,-12.411478859328101,-12.4114788593281,-12.411478859328096,-12.411478859328096,-12.411478859328096,-12.411478859328092,-12.411478859328092,-12.41147885932809,-12.411478859328088,-12.403849304907837,-12.403849304907833,-12.40163655674837,-12.40163655674837,-12.401636556748368,-12.401636556748366,-12.401636556748366,-12.401636556748361,-12.40163655674836,-12.40163655674836,-12.40163655674836,-12.401636556748358,-12.377940083572303,-12.374772137231265,-12.374772137231263,-12.35683864017294,-12.356838640172935,-12.356836975505644,-12.347894341970624,-12.347894341970623,-12.347894341970612,-12.346529019721025,-12.346529019721023,-12.346526891626167,-12.31360234397589,-12.298778863625751,-12.28809640742028,-12.288096407420278,-12.288096407420278,-12.288096407420277,-12.288096407420271,-12.288096407420271,-12.24274370840646,-12.24274370840646,-12.242743708406458,-12.242743708406456,-12.24274370840645,-12.24274370840644,-12.108265748589192,-12.10826574858919,-12.10826574858919,-12.108265748589186,-12.108265748589186,-12.108265748589183,-12.072024287351123,-12.072024287351113,-12.072024287351113,-12.07202428735111,-12.072024287351109,-12.072024287351097,-12.071729048833209,-12.064516219504016,-12.034669010932463,-12.034669010932461,-12.017242659130103,-12.017242659130101,-11.983431028243649,-11.983431028243643,-11.983431028243643,-11.983431028243642,-11.983431028243636,-11.983431028243634,-11.971497150839834,-11.971497150839825,-11.971497150839824,-11.971497150839822,-11.97149715083982,-11.97149715083982,-11.91639864323196,-11.916398643231949,-11.86925529757576,-11.869255297575753,-11.738920316142583,-11.738920316142574,-11.738920316142574,-11.714119615019294,-11.714119615019293,-11.714119193503851,-11.63140011175424,-11.601870183415093,-11.307244733500742,-11.307244733500738,-11.307244733500731,-11.281906111114374,-10.992684898678746,-10.992684898678732,-10.992684898678728,-10.992684898678727,-10.992684898678727,-10.992684898678725,-10.960110215924596,-10.960110215924589,-10.959638429435023,-10.938677959638975,-10.938677959638964,-10.938677959638964,-10.938677959638962,-10.93867795963896,-10.938677959638957,-10.936803513219589,-10.923639553712196,-10.923639553712194,-10.923639553712192,-10.923639553712192,-10.92363955371219,-10.923639553712187,-10.89365675983755,-10.89365675983755,-10.837842672074638,-10.83784267207463,-10.744614186481257,-10.744614186481257,-10.744614186481256,-10.744614186481252,-10.74461418648125,-10.738841042317546,-10.73884104231754,-10.738841042317539,-10.738841042317535,-10.738841042317532,-10.695690039690268,-10.695690039690264,-10.695690039690263,-10.679021531143027,-10.679021531143025,-10.679021531143025,-10.658897009476474,-10.655118531634773,-10.655118531634768,-10.655118531634765,-10.653441311422423,-10.653441311422423,-10.653441311422418,-10.653441311422414,-10.653441311422414,-10.653441311422414,-10.63055467591866,-10.630554675918654,-10.621872896786762,-10.621872896786762,-10.621872896786758,-10.621872896786755,-10.621872896786753,-10.621872896786753,-10.60906897687948,-10.60906897687948,-10.60906897687948,-10.607873563078055,-10.60787356307805,-10.607873562032285,-10.586265066321467,-10.563104187902166,-10.563104187902164,-10.563104187902164,-10.550160515408233,-10.55016051540823,-10.550155335004241,-10.546375464657482,-10.546087052019361,-10.546087052019354,-10.54608705201935,-10.54079999086417,-10.540799990864167,-10.537640861837698,-10.426378360683906,-10.426378360683902,-10.426378360683897,-10.426378360683895,-10.426378360683891,-10.426378360683891,-10.42637836068389,-10.426378360683888,-10.426378360683886,-10.426378360683884,-10.405547203633304,-10.405547203633303,-10.405547017922476,-10.38499152137095,-10.358770822527854,-10.358770822527848,-10.358770822527845,-10.358770822527845,-10.358770822527843,-10.358770822527843,-10.348853664231024,-10.348853664231022,-10.348853664231019,-10.348853664231019,-10.348853664231017,-10.348853664231015,-10.340603877554235,-10.328283232437853,-10.328283232437853,-10.322944290248211,-10.32294429024821,-10.322944290248207,-10.322944290248206,-10.322944290248202,-10.322944290248195,-10.28117198606528,-10.274493705938534,-10.274493705938532,-10.25139489232838,-10.251394892328376,-10.251394892328374,-10.251394892328374,-10.251394892328374,-10.251394892328372,-10.25139489232837,-10.251394892328369,-10.251394892328369,-10.251394892328362,-10.241222658171562,-10.241222658171557,-10.241222658171557,-10.241222658171555,-10.241222658171555,-10.241222658171553,-10.241222658171553,-10.241222658171553,-10.24122265817155,-10.241222658171543,-10.196417901062727,-10.196417901062723,-10.196417901062723,-10.196417901062722,-10.196417901062715,-10.196417901062715,-10.183733238697757,-10.183733238697753,-10.183733238697746,-10.183733238697744,-10.18373323869774,-10.183733238697736,-10.183088735059432,-10.18308873505943,-10.183088735059428,-10.183088735059428,-10.183088735059428,-10.183088735059425,-10.18308873505942,-10.145081709446798,-10.145081709446794,-10.145081709446792,-10.14508170944679,-10.145081709446789,-10.145081709446789,-10.13289187956649,-10.13289187956649,-10.091960185493996,-10.091960185493992,-10.091960185493987,-10.091960185493985,-10.091960185493985,-10.091960185493983,-10.086731413890405,-10.086731413890403,-10.086731413890403,-10.086731413890403,-10.0867314138904,-10.055367395317822,-10.055367395317822,-10.055367395317818,-10.055367395317818,-10.055367395317818,-10.055367395317813,-10.045500175993048,-10.045500175993043,-10.023296975830219,-10.023296975830217,-10.023296975830215,-10.023296975830215,-10.023296975830213,-10.023296975830213,-10.019840049981495,-10.019840049981491,-10.00320666922408,-10.003206669224074,-10.00127187045026,-10.00127187045026,-10.001271870450257,-10.001271870450253,-10.001271870450253,-9.996424374416948,-9.996424374416945,-9.996424374416943,-9.996424374416941,-9.99642437441694,-9.996424374416938,-9.996424374416936,-9.996424374416936,-9.996424374416932,-9.996424374416927,-9.960106860162893,-9.960106860162881,-9.960106860162881,-9.96010686016288,-9.960106860162877,-9.958342776007187,-9.958342776007186,-9.958342776007182,-9.948352424345815,-9.948352424345808,-9.948352424345808,-9.948352424345806,-9.948352424345803,-9.930275063682577,-9.93027506368257,-9.93027506368257,-9.930275063682569,-9.930275063682565,-9.93027506368256,-9.899680563559693,-9.899680563559683,-9.89968056355968,-9.89968056355968,-9.899680563559677,-9.899680563559677,-9.898023535174731,-9.898023535174731,-9.89802353517473,-9.893283174401736,-9.89328317440173,-9.893283174401729,-9.893283174401725,-9.893283174401724,-9.893283174401722,-9.889363501432147,-9.889363501432143,-9.889363501432141,-9.88936350143214,-9.88936350143214,-9.889363501432138,-9.884067737334691,-9.884067737334687,-9.88252265172115,-9.882522651721136,-9.882522651721134,-9.870008519861894,-9.87000851986189,-9.866988555880937,-9.866988555880937,-9.846376923827297,-9.846376923827297,-9.84637677251108,-9.839992222315983,-9.83999222231598,-9.839992222315978,-9.83890545511468,-9.828800779043092,-9.828800779043085,-9.828800779043082,-9.828800779043082,-9.828800779043078,-9.820750238001997,-9.820750238001995,-9.820750238001995,-9.802995259644732,-9.793368285133111,-9.749940226275084,-9.749940226275083,-9.74994022627508,-9.741692337238593,-9.741692337238593,-9.741692337238586,-9.733459489425499,-9.733459489425499,-9.733459489425497,-9.733459489425494,-9.733459489425485,-9.733459489425481,-9.712688189112482,-9.71268818911248,-9.71268818911248,-9.71008998904751,-9.683173721020822,-9.67263740043241,-9.672637400432405,-9.636840614759468,-9.636840614759462,-9.636840614759462,-9.636840614759457,-9.636840614759455,-9.626767191510545,-9.626767191510545,-9.626767191510545,-9.626767191510542,-9.62676719151054,-9.593803001210205,-9.593803001210196,-9.593803001210194,-9.5911979908206,-9.591197990820596,-9.591197990820593,-9.57319842918618,-9.573198429186178,-9.57319842918617,-9.555458868950797,-9.555458868950796,-9.5554554993332,-9.517963746430121,-9.515360314123317,-9.51536031412331,-9.515360314123308,-9.515360314123306,-9.515360314123306,-9.515360314123306,-9.514453482486811,-9.51445348248681,-9.514453482486807,-9.514453482486806,-9.514453482486804,-9.514453482486799,-9.50810953773667,-9.508109537736665,-9.507244217485894,-9.507244217485892,-9.491163063981714,-9.471451173752055,-9.471451173752055,-9.471451173752053,-9.471451173752053,-9.471451173752053,-9.471451173752051,-9.47145117375205,-9.471451173752047,-9.471451173752042,-9.47145117375204,-9.451362260882576,-9.451362260882572,-9.45136200921414,-9.447298188971324,-9.447298188971322,-9.44729818897132,-9.445406193449205,-9.444743699772111,-9.444743699772106,-9.444743699772102,-9.440156426609175,-9.440156426609171,-9.440156426609168,-9.432219637863641,-9.411426635511297,-9.410389406009312,-9.395728500226097,-9.395728500226095,-9.395728500226095,-9.395728500226095,-9.395728500226092,-9.395728500226092,-9.386833400477837,-9.386833400477835,-9.386833400477828,-9.386833400477826,-9.386833400477826,-9.386833400477826,-9.36480841858151,-9.364808418581507,-9.331955067367794,-9.331955067367787,-9.331955067367785,-9.331955067367783,-9.331955067367781,-9.331955067367778,-9.281303028088502,-9.281303028088496,-9.281303028088491,-9.266915356689761,-9.26691535668976,-9.25710945369536,-9.149947206732355,-9.149947206732353,-9.149947206732351,-9.149947206732348,-9.149947206732346,-9.149947206732344,-9.149947206732344,-9.14994720673234,-9.149947206732337,-9.149947206732332,-9.109270111283983,-9.10927011128398,-9.109270111283976,-9.109270111283976,-9.109270111283973,-9.109270111283971,-9.104672083741606,-9.104672083741603,-9.104672083741601,-9.1046720837416,-9.104672083741596,-9.10467208374159,-9.099469079785504,-9.0994690797855,-9.099469079785491,-9.09946907978549,-9.099469079785488,-9.099469079785484,-9.091882575505357,-9.091882575505355,-9.091882575505355,-9.091882575505354,-9.091882575505354,-9.091882575505352,-9.084460721482062,-9.084460721482058,-9.084088823855996,-9.084088823855996,-9.074769716912812,-9.074769716912808,-9.074769716912806,-9.074769716912805,-9.074769716912803,-9.074769716912803,-9.074769716912801,-9.074769716912801,-9.074769716912796,-9.074769716912796,-9.068739889573969,-9.068739889573965,-9.05398016736411,-9.053980167364106,-9.053980167364106,-9.053980167364104,-9.053980167364104,-9.053980167364102,-9.053980167364097,-8.989657675991182,-8.989657675991175,-8.989657675991173,-8.989657675991173,-8.989657675991172,-8.989657675991168,-8.9805084821294,-8.9805084821294,-8.980508482129398,-8.980508482129398,-8.980508482129398,-8.980508482129398,-8.942933170924002,-8.942933170923997,-8.942933170923997,-8.942933170923988,-8.942933170923983,-8.918483597042991,-8.91848359704299,-8.918483597042984,-8.918483597042982,-8.918483597042979,-8.916929622738072,-8.916929622738069,-8.916929622738069,-8.916929622738067,-8.916929622738067,-8.916929622738063,-8.916929622738063,-8.916929622738063,-8.916929622738062,-8.91692962273806,-8.913358545704316,-8.913358545704316,-8.913358545704314,-8.913358545704314,-8.913358545704313,-8.90424481836791,-8.904244818367907,-8.877085303922446,-8.877085303922444,-8.877085303922442,-8.87708530392244,-8.877085303922438,-8.877085303922437,-8.864094481433614,-8.864094481433613,-8.864094481433613,-8.864094481433611,-8.86409448143361,-8.86409448143361,-8.86002731445486,-8.86002731445486,-8.860027314454852,-8.86002731445485,-8.860027314454848,-8.857272901872408,-8.857272901872406,-8.845261684682928,-8.845261684682926,-8.842870413845155,-8.842870413845151,-8.842870413845144,-8.837619002065022,-8.83761900206502,-8.83761552506978,-8.831719713551788,-8.831719713551788,-8.831719713551786,-8.831719713551784,-8.83171971355178,-8.83171971355178,-8.821647580614417,-8.821647580614417,-8.821647580614417,-8.806650104080296,-8.806650104080292,-8.806650104080292,-8.80009811222685,-8.800098112226845,-8.800098112226841,-8.784078392389747,-8.784078392389747,-8.784078392389741,-8.784078392389741,-8.784078392389741,-8.78407839238974,-8.77724459684635,-8.771108521132748,-8.757579880120883,-8.75757988012088,-8.75757988012088,-8.753568357152751,-8.753568357152744,-8.7285708405266,-8.721324338610605,-8.721324338610605,-8.721324338610604,-8.721324338610604,-8.721324338610604,-8.678373440322588,-8.678373440322583,-8.678373440322579,-8.678373440322579,-8.678373440322577,-8.678373440322577,-8.678373440322575,-8.678373440322575,-8.678373440322574,-8.678373440322574,-8.678373440322572,-8.678373440322572,-8.67837344032257,-8.678373440322568,-8.66873232473182,-8.668732324731819,-8.668732324731819,-8.668732324731817,-8.66873232473181,-8.650150184594498,-8.650150184594496,-8.650150184594494,-8.650150184594489,-8.650150184594484,-8.64658546026098,-8.64658546026098,-8.646585460260972,-8.623634345089902,-8.623634345089899,-8.623634345089897,-8.623634345089897,-8.623634345089892,-8.62363434508989,-8.62283170271931,-8.62283170271931,-8.622817789602605,-8.6096867132122,-8.609686713212197,-8.60968251117168,-8.587433999601801,-8.587433999601798,-8.587433999601796,-8.583865453323668,-8.583865453323657,-8.583865453323655,-8.581917396999,-8.581917396998996,-8.581917396998993,-8.581917396998993,-8.581917396998993,-8.58191739699899,-8.581917396998989,-8.581917396998985,-8.58191739699898,-8.581917396998975,-8.569951630783608,-8.567207911766562,-8.567207911766557,-8.561508911811579,-8.49003239097267,-8.490032390972669,-8.490032390972667,-8.490032390972667,-8.490032390972665,-8.490032390972662,-8.490032390972662,-8.49003239097266,-8.490032390972658,-8.490032390972658,-8.446939782535864,-8.445431371561762,-8.445431371561758,-8.445431299698878,-8.438276353687993,-8.438276353687986,-8.438276353687984,-8.43803954761866,-8.438039547618658,-8.438039547618656,-8.438039547618656,-8.438039547618654,-8.438039547618652,-8.43803954761865,-8.43803954761865,-8.438039547618645,-8.438039547618642,-8.432446504184973,-8.423486379831077,-8.423486379831074,-8.42348637983107,-8.423486379831068,-8.423486379831068,-8.423486379831061,-8.403238516628209,-8.403238516628202,-8.403238516628198,-8.403238516628198,-8.403238516628196,-8.398568185931277,-8.398568185931273,-8.398568185931271,-8.398568185931266,-8.398568185931264,-8.394613530911899,-8.394613530911897,-8.394613530911897,-8.394613530911894,-8.394613530911894,-8.394613530911892,-8.344056830014969,-8.344056830014969,-8.344056830014964,-8.343644767025625,-8.343644767025623,-8.34364476702562,-8.340417356606013,-8.340417356606011,-8.34041735660601,-8.337054838998043,-8.33705483899804,-8.337054838998032,-8.329052808723754,-8.329052808723754,-8.329052808723748,-8.329052808723745,-8.329052808723745,-8.329052808723743,-8.32443852339402,-8.324438523394019,-8.324438523394019,-8.324438523394019,-8.324438523394015,-8.324438523394013,-8.324337620101852,-8.324337620101845,-8.32433762010184,-8.324337620101838,-8.324337620101836,-8.324337620101835,-8.318302116518993,-8.318302116518986,-8.312740916581385,-8.311759502824522,-8.30838304059705,-8.30838304059705,-8.308377934876424,-8.294124436362239,-8.294124436362223,-8.2937455337466,-8.293745533746597,-8.293745533746595,-8.293745533746593,-8.293745533746593,-8.293745533746591,-8.293745533746591,-8.293745533746591,-8.29374553374659,-8.29374553374659,-8.293512358571457,-8.293512358571451,-8.28030185989358,-8.280301859893578,-8.280301859893575,-8.273637626101138,-8.242846658709244,-8.235714010575302,-8.235714010575297,-8.235714010575297,-8.234721194087006,-8.234721194087005,-8.234721194087003,-8.234721194087001,-8.234721194087001,-8.234721194086998,-8.229855548825803,-8.229855548825798,-8.229851574757523,-8.201867337217024,-8.166350629460268,-8.160408781388853,-8.160408781388849,-8.160408781388847,-8.160408781388847,-8.160408781388844,-8.16040878138884,-8.153264657618967,-8.153264657618966,-8.153264657618964,-8.153264657618964,-8.15326465761896,-8.153264657618958,-8.153264657618958,-8.153264657618955,-8.153264657618951,-8.153264657618946,-8.13611300682466,-8.136113006824658,-8.088390960487104,-8.088390960487104,-8.088390960487102,-8.088390960487102,-8.0883909604871,-8.088390960487095,-8.087428161336955,-8.087428161336952,-8.08742816133695,-8.087428161336948,-8.087428161336947,-8.087428161336941,-8.062685297313841,-8.062685297313841,-8.06268529731384,-8.06268529731384,-8.062685297313838,-8.06268529731383,-8.053862015917245,-8.053862015917241,-8.052667206496269,-8.052667206496267,-8.040517499409603,-8.040517499409603,-8.040517499409601,-8.040517499409596,-8.040517499409594,-8.04051749940959,-8.040517499409589,-8.040517499409589,-8.040517499409589,-8.040517499409582,-8.034824891631745,-8.034824891631743,-8.034824891631736,-8.034824891631736,-8.034824891631734,-8.034824891631734,-8.034824891631732,-8.034824891631732,-8.034824891631729,-8.034824891631727,-8.021226833135602,-8.0212268331356,-8.0212268331356,-8.021226833135598,-8.021226833135598,-8.021226833135596,-7.995345113714123,-7.9953451137141185,-7.995345113714117,-7.995345113714115,-7.995345113714113,-7.995345113714113,-7.993488651097233,-7.993488651097231,-7.993488651097231,-7.99348865109723,-7.99348865109723,-7.993488651097222,-7.961867121590992,-7.96186712159099,-7.918030953776023,-7.918030953776019,-7.918030953776015,-7.918030953776014,-7.918030953776012,-7.918030953776012,-7.914637887803226,-7.914637887803223,-7.914637887803219,-7.914637887803219,-7.914637887803219,-7.9146378878032175,-7.907927194606273,-7.9079271946062715,-7.902016976907023,-7.902016976907022,-7.81083747833387,-7.810837478333868,-7.810837478333867,-7.810837478333865,-7.810837478333863,-7.76732530184596,-7.7673253018459585,-7.7673253018459585,-7.767325301845957,-7.767325301845956,-7.767325301845949,-7.7546942534060035,-7.754694253405997,-7.754694253405997,-7.754694253405994,-7.754694253405994,-7.754694253405991,-7.734624834823712,-7.734624834823709,-7.7346248348237,-7.732946719602713,-7.732946719602711,-7.728662893933357,-7.728662893933357,-7.728597762587283,-7.725843912535043,-7.72584391253504,-7.708610083535196,-7.662033457121405,-7.662033457121405,-7.662028616504845,-7.606110095693561,-7.434001844234068,-7.434001844234066,-7.4340007073241825,-7.431732949076947,-7.431732949076944,-7.431732949076943,-7.405042560951274,-7.400912922807482,-7.241841537795267,-7.241841537795265,-7.2418415377952625,-7.209770174227276,-7.162754914974655,-7.162754914974654,-7.162754914974654,-7.162754914974654,-7.162754914974653,-7.162754914974653,-7.162754914974652,-7.162754914974652,-7.162754914974651,-7.162754914974647,-7.159954512946009,-7.159954512946007,-7.159937174048185,-7.082580435258323,-7.079003385069009,-7.079003385069007,-7.079003385069004,-7.079003385069004,-7.0790033850690035,-7.079003385068996,-7.07578233298222,-7.075782332982219,-7.075782332982217,-7.075782332982216,-7.075782332982216,-7.0757823329822145,-7.048030524363588,-7.048030524363588,-7.048030524363586,-7.048030524363586,-7.048030524363583,-7.048030524363582,-7.04645447186149,-7.046454471861488,-6.9911835172295955,-6.991183517229594,-6.709057106121792,-6.709057106121792,-6.709057106121789,-6.709057106121788,-6.709057106121788,-6.6398809695179954,-6.639880969517995,-6.63988096951799,-6.606897652767284,-6.606897652767283,-6.606897652767282,-6.606897652767281,-6.60689765276728,-6.606897652767277,-6.606404719192136,-6.606404719192128,-6.606404719192127,-6.606404719192125,-6.606404719192123,-6.606404719192122,-6.5801137266672685,-6.580113726667265,-6.577155816419592,-6.577155816419583,-6.55854302429548,-6.558543024295479,-6.5585415614614675,-6.550380194497376,-6.381401142684718,-6.381401142684717,-6.381401142684715,-6.310830054818025,-6.177389398888729,-6.177389398888728,-6.177287967528629,-6.169650169345661,-6.169589769334477,-6.168986048550578,-6.168986048550578,-6.168986048550575,-5.2316694341011765,-5.2316694341011765,-5.231669434101174,-5.174112489520559,-5.174112489520554,-5.128813039994495,-4.793879684969339,-4.793879684969338,-4.793879684969336,-4.793879684969332,-4.7938796849693315,-4.793879684969329,-4.781227682683795,-4.781227682683795,-4.781227682683792,-4.781227682683791,-4.781227682683788,-4.781227682683788,-4.757818590331905,-4.757818590331904,-4.699826264247135,-4.699826264247134,-4.6117401026699785,-4.611740102669978,-4.611740102669978,-4.611740102669977,-4.611740102669975,-4.611740102669973,-4.529481059033455,-4.529481059033453,-4.434257681214691,-4.434257681214691,-4.434257681214687,-4.434257681214685,-4.434257681214684,-4.422647135069481,-4.422647135069481,-4.422647135069478,-4.422647135069478,-4.422647135069475,-4.313109064330381,-4.313109064330376,-4.313109064330375,-4.3049723524923955,-4.304972352492394,-4.304972352492391,-4.304972352492389,-4.304972352492389,-4.304972352492385,-4.2697639443918805,-4.269763944391871,-4.269763944391871,-4.269763944391866,-4.269763944391866,-4.269763944391865,-4.25661051437097,-4.256610514370967,-4.2566105143709665,-4.221290374374428,-4.2212903743744254,-4.221237518465362,-4.204950914844634,-4.204950914844629,-4.204950914844628,-4.191422932720929,-4.173840256407349,-4.173840256407345,-4.17384025640734,-4.166169924192528,-4.166169924192526,-4.117959644681529,-4.109769860556382,-4.0964223203209125,-4.096422320320909,-4.096422320320904,-4.073900109588874,-4.048113478791162,-4.048113478791159,-3.838418894662794,-3.756963631996343,-3.7569636319963347,-3.756963631996334,-3.7569636319963324,-3.7569636319963298,-3.7569636319963275,-3.728892853525808,-3.728892853525803,-3.651360345669295,-3.651360345669294,-3.6513603456692927,-3.651360345669292,-3.6513603456692914,-3.6513603456692865,-3.5215280417867385,-3.521528041786736,-3.4999262867313496,-3.4999262867313483,-3.499926286731345,-3.4999262867313448,-3.49992628673134,-3.499926286731338,-3.4819231422582404,-3.4819231422582386,-3.272017205070389,-3.272017205070388,-3.272017205070387,-3.2720172050703855,-3.272017205070377,-3.258096822792435,-3.2580968227924294,-3.2580968227924285,-3.258096822792428,-3.2580968227924227,-3.2058122403634806,-3.2058122403634743,-3.2058122403634703,-3.1904717973497134,-3.1904717973497134,-3.1904717973497094,-3.190471797349708,-3.190471797349705,-3.1904717973497028,-3.171885639035855,-3.160250175484034,-3.1602501754840255,-3.160250175484025,-3.157088014110488,-3.1570880141104873,-3.1570880141104865,-3.15296976253687,-3.1529697625368622,-3.1529697625368596,-3.152969762536858,-3.152969762536857,-3.152969762536856,-3.149003180086139,-3.149003180086137,-3.14898409288106,-3.087965754297385,-3.0764978247624852,-3.0764978247624755,-3.0764978247624652,-3.041572517585637,-3.0415725175856365,-3.0415725175856325,-3.0286710417063825,-3.028671041706378,-3.00880209584791,-3.008802095847905,-2.9881453219655083,-2.983685611913169,-2.949414896655724,-2.949414896655718,-2.949414896655715,-2.818301416055077,-2.818301416055073,-2.8183014160550726,-2.818301416055072,-2.8183014160550712,-2.818301416055071,-2.8183014160550695,-2.8183014160550655,-2.8183014160550646,-2.8183014160550637,-2.8006212733035807,-2.8006212733035794,-2.8006212733035785,-2.800621273303577,-2.800621273303577,-2.8006212733035762,-2.8006212733035762,-2.8006212733035727,-2.8006212733035682,-2.800621273303564,-2.7008812300374583,-2.700881230037456,-2.700881230037453,-2.700881230037453,-2.700881230037452,-2.700881230037452,-2.645415407144089,-2.6451644990661545,-2.645164499066149,-2.6451644990661487,-2.6451644990661487,-2.6451644990661474,-2.6451644990661416,-2.565700974914689,-2.5657009749146837,-2.565700974914683,-2.5657009749146815,-2.5657009749146775,-2.565700974914675,-2.5318849011963787,-2.531884901196375,-2.531884901196374,-2.5318849011963733,-2.531884901196371,-2.531884901196364,-2.5118786677537632,-2.5118786677537535,-2.4666928068220484,-2.466692806822047,-2.4666928068220466,-2.466692806822046,-2.4666928068220457,-2.4666928068220426,-2.4394676988728885,-2.439467698872887,-2.3999563186549038,-2.3999563186549002,-2.3667876355403368,-2.366787635540336,-2.3667876355403346,-2.3667876355403337,-2.3667876355403323,-2.366787635540326,-2.2918101180414983,-2.291810118041495,-2.0496536354153427,-2.0496536354153396,-2.0475984720546725,-1.9335727873772568,-1.9335727873772515,-1.9335727873772504,-1.9160239432165598,-1.8865813358467332,-1.5878059754817562,-1.3959937122741501,-1.3959937122741457,-1.3959937122741422,-1.39599371227414,-1.3959937122741377,-1.395993712274131,-1.391165223111793,-1.3911652231117912,-1.39116522311179,-1.3911652231117855,-1.391165223111785,-1.3911652231117755,-1.3493915122845737,-1.3493915122845652,-1.310800633366163,-1.3108006333661515,-0.8690967481341093,-0.869096748134109,-0.854902531291384,-0.8549025312913835,-0.8549025312913716,-0.7244350919015112
1.7411202865386528,-15.399754937547774,-15.108706286572792,-15.108706286572792,-15.108706286572792,-15.108706286572792,-15.108706286572788,-15.108706286572788,-15.099406850088217,-15.099406850088215,-15.099406850088215,-15.099406850088204,-15.099406850088204,-15.099406850088204,-15.092070209750236,-15.092070209750233,-14.998520625189595,-14.998520625189588,-14.904120024772979,-14.90412002477297,-14.90412002477297,-14.904120024772967,-14.904120024772967,-14.843454234948636,-14.843454234948632,-14.843454234948625,-14.819351999747445,-14.819351999747445,-14.819351999747438,-14.794363522847993,-14.794363522847988,-14.794363522847982,-14.791884643352507,-14.791884643352502,-14.791884643352498,-14.791884643352494,-14.79188464335249,-14.79188464335249,-14.789713198752805,-14.7897131987528,-14.776309482329449,-14.729228545935534,-14.69015552103829,-14.690155521038285,-14.69014160547455,-14.6556172361531,-14.655617236153098,-14.655617236153097,-14.578254729854454,-14.578254729854446,-14.578254729854446,-14.578254729854443,-14.578254729854441,-14.57825472985444,-14.578254729854438,-14.578254729854438,-14.578254729854438,-14.578254729854438,-14.55313252988129,-14.545590889410322,-14.501774805344622,-14.501774805344612,-14.501774805344612,-14.500961651608032,-14.500961651608028,-14.500961651608018,-14.468654220668165,-14.468654220668165,-14.468654220668164,-14.468654220668158,-14.468654220668158,-14.468654220668157,-14.449579460201385,-14.449579460201381,-14.445403471913759,-14.445403471913755,-14.41912411153378,-14.419124111533776,-14.419124111533774,-14.419124111533774,-14.419124111533774,-14.419124111533769,-14.393677253617797,-14.375791577670924,-14.37474660906077,-14.374746609060766,-14.333838108009221,-14.333838108009221,-14.33383810800922,-14.33383810800922,-14.333838108009218,-14.333838108009216,-14.286074151834844,-14.286074151834843,-14.274712829990387,-14.274712829990387,-14.274712829990383,-14.27471282999038,-14.274712829990376,-14.274712829990376,-14.224346217761516,-14.224346217761514,-14.224346217761514,-14.22434621776151,-14.224346217761504,-14.224346217761502,-14.181179163686663,-14.181179163686657,-14.171967176131028,-14.171967176131025,-14.142424668133973,-14.14242466813397,-14.142424668133968,-14.142424668133966,-14.142424668133966,-14.14242466813396,-14.132690796177352,-14.132690796177352,-14.13269079617735,-14.13269079617735,-14.132690796177346,-14.132690796177345,-14.114639161752327,-14.114639161752326,-14.114639161752326,-14.114639161752324,-14.11463916175232,-14.077191474116933,-14.07719147411693,-14.07719147411693,-14.077191474116924,-14.077191474116924,-14.050367422843976,-14.050367422843975,-14.043366579693206,-14.043366579693204,-14.011312719417697,-14.011312719417695,-14.011312719417692,-13.993416620893418,-13.96145479400753,-13.961454794007526,-13.961454794007516,-13.961454794007514,-13.961454794007512,-13.961454794007512,-13.949605799321215,-13.949605799321214,-13.949605799321214,-13.949605799321207,-13.949605799321207,-13.949605799321205,-13.927863639182286,-13.927863639182279,-13.927863639182279,-13.913494767251624,-13.913494767251624,-13.91349473723328,-13.893986092331199,-13.893986092331199,-13.893986092331193,-13.875273093391046,-13.875273093391044,-13.875273093391037,-13.865929792898962,-13.865929792898962,-13.86592979289896,-13.842201344586028,-13.842201344586027,-13.842201344586025,-13.827609648704065,-13.825739871215141,-13.820742565692246,-13.820742565692234,-13.817579472495241,-13.81757947249524,-13.806817596556549,-13.80116225216788,-13.710098993913263,-13.710098993913256,-13.710098754664669,-13.684845468889348,-13.665525563141552,-13.620410820320748,-13.620410820320744,-13.620410820320743,-13.620410820320743,-13.62041082032074,-13.62041082032074,-13.60891510501508,-13.608915105015079,-13.608915105015079,-13.595919367336283,-13.595919367336283,-13.59591936733628,-13.59591936733628,-13.595919367336277,-13.595919367336275,-13.559323903147654,-13.559323903147654,-13.559323903147652,-13.559323903147652,-13.559323903147652,-13.55932390314765,-13.559323903147648,-13.559323903147646,-13.559323903147645,-13.55932390314764,-13.537207739242762,-13.537207739242762,-13.498569509513311,-13.498569509513311,-13.492226011675594,-13.464781846434978,-13.464781846434976,-13.464781846434976,-13.464781846434974,-13.464781846434972,-13.464781846434969,-13.464180408271572,-13.408273833525602,-13.408273833525596,-13.408273833525596,-13.408273833525595,-13.408273833525593,-13.408273833525588,-13.380340563445062,-13.38034056344506,-13.276914972547312,-13.276914972547308,-13.276914972547306,-13.276914972547305,-13.276914972547303,-13.276914972547292,-13.251909007933529,-13.251909007933525,-13.251909007933524,-13.251909007933522,-13.251909007933518,-13.23675805541979,-13.236758055419777,-13.109825231620404,-13.1098252316204,-13.1098252316204,-13.09236023866425,-13.092360238664247,-13.092360238664241,-13.092360238664241,-13.09236023866424,-13.09236023866422,-13.089032831810304,-13.089032831810302,-13.089032831810297,-13.089032831810293,-13.08903283181029,-13.087853421719572,-13.087853421719567,-13.087853421719565,-13.087853421719565,-13.08785342171956,-13.08785342171956,-13.063534517824504,-13.063534517824504,-13.062654240334032,-13.062654240334023,-13.062654240334021,-13.06265424033402,-13.062654240334016,-13.0401273056158,-13.040127305615796,-13.0331405605606,-13.0331405605606,-13.033138387567035,-12.995864435894878,-12.99586443589487,-12.995864435894866,-12.980637428606418,-12.980637428606414,-12.980637428606412,-12.980637428606409,-12.980637428606409,-12.980637428606391,-12.980408352076756,-12.980408352076756,-12.980408352076752,-12.978868734993913,-12.978868734993906,-12.978868734993902,-12.9788687349939,-12.9788687349939,-12.9788687349939,-12.962525686920442,-12.947388801124612,-12.947388801124605,-12.947388801124603,-12.904015356132385,-12.898843906727782,-12.898843906727778,-12.898835822227007,-12.865435466365023,-12.830401012022982,-12.830401012022978,-12.830401012022975,-12.829860599516996,-12.829860599516985,-12.829860599516982,-12.819358561217891,-12.819358561217886,-12.819358561217886,-12.819358561217884,-12.819358561217884,-12.819358561217882,-12.819358561217882,-12.81935856121788,-12.819358561217879,-12.819358561217873,-12.817392241235746,-12.817392241235744,-12.817392241235744,-12.817392241235742,-12.817392241235742,-12.817392241235742,-12.817392241235739,-12.817392241235737,-12.817392241235735,-12.817392241235734,-12.800820277529109,-12.796889282092337,-12.796889282092327,-12.781535177829685,-12.781535177829682,-12.77592078873397,-12.775920788733968,-12.775920306223636,-12.762449049710789,-12.762449049710785,-12.762449049710776,-12.758730315916774,-12.758730315916772,-12.758726683459939,-12.738459750867944,-12.694744854182845,-12.686482708496886,-12.686482708496886,-12.686482708496884,-12.68648270849688,-12.686482708496879,-12.686482708496877,-12.657916074348018,-12.657916074348016,-12.657916074348014,-12.657916074348012,-12.65791607434801,-12.657916074348009,-12.538435752364503,-12.538435752364498,-12.538435752364496,-12.538435752364492,-12.538435752364489,-12.538435752364489,-12.533370932361786,-12.533370932361784,-12.533370932361782,-12.533370932361779,-12.533370932361779,-12.533370932361775,-12.499021654103686,-12.494043632219324,-12.486640660410533,-12.486640660410528,-12.461992615070267,-12.461992615070256,-12.415368780018568,-12.415368780018563,-12.41536878001856,-12.415368780018559,-12.415368780018557,-12.415368780018555,-12.387068752302838,-12.387068752302838,-12.387068752302836,-12.387068752302833,-12.387068752302827,-12.387068752302818,-12.323705189186322,-12.32370518918632,-12.293498508630858,-12.293498508630856,-12.209515382175391,-12.209515382175391,-12.20951538217539,-12.169955966974856,-12.169955966974854,-12.169955566193941,-12.111581891305402,-12.06467439123047,-11.867907626326385,-11.867907626326375,-11.867907626326373,-11.836033644150273,-11.505088360195463,-11.50508836019546,-11.505088360195455,-11.505088360195455,-11.505088360195453,-11.505088360195451,-11.503503618765386,-11.489323921816315,-11.486403689135662,-11.486403689135658,-11.486403689135656,-11.486403689135654,-11.48640368913565,-11.48640368913565,-11.441902815108325,-11.441902815108323,-11.410179099850494,-11.41017909985049,-11.235001204938763,-11.235001204938762,-11.235001204938762,-11.235001204938756,-11.235001204938756,-11.235001204938753,-11.200654404839977,-11.200654404839977,-11.1582566036645,-11.1582566036645,-11.158256603664496,-11.153798356953445,-11.15379835695344,-11.153794236546666,-10.983505138954891,-10.983505138954882,-10.983505138954882,-10.98350513895488,-10.983505138954872,-10.982474898085249,-10.982474898085247,-10.982474898085243,-10.982474898085243,-10.98247489808524,-10.945658519173376,-10.945658519173374,-10.945658519173367,-10.94543582277754,-10.944479928921472,-10.923605576655499,-10.923605576655486,-10.923605576655481,-10.9024193848642,-10.89879581368489,-10.898795813684886,-10.898795813684883,-10.897009636094186,-10.89700963609418,-10.897009636094175,-10.897009636094175,-10.897009636094174,-10.897009636094172,-10.880760324168682,-10.880760324168682,-10.860336476448653,-10.860336476448646,-10.860336476448644,-10.860336476448644,-10.86033647644864,-10.860336476448639,-10.854792406050988,-10.854792406050988,-10.854792384836484,-10.85356370559937,-10.853563705599363,-10.853563705599353,-10.837359898576002,-10.810904888900852,-10.796781162093739,-10.796781162093739,-10.796781162093733,-10.79393852015828,-10.793938520158274,-10.77965567826686,-10.676745449098435,-10.676745449098435,-10.67674544909843,-10.676745449098428,-10.676745449098426,-10.676745449098426,-10.676745449098425,-10.676745449098423,-10.676745449098421,-10.67674544909842,-10.670312093072768,-10.670312093072768,-10.670312087526808,-10.645554850166338,-10.609559469804033,-10.609559469804031,-10.609559469804028,-10.609559469804026,-10.609559469804024,-10.609559469804024,-10.6078260497661,-10.607826049766098,-10.607826049766098,-10.607826049766098,-10.607826049766095,-10.607826049766095,-10.579044305909312,-10.579044305909308,-10.568778497451538,-10.568778497451536,-10.568778497451529,-10.568778497451529,-10.568778497451527,-10.568778497451524,-10.530823118875096,-10.530823118875086,-10.53082311887508,-10.53082311887508,-10.53082311887508,-10.530823118875078,-10.530823118875077,-10.530823118875075,-10.530823118875071,-10.53082311887507,-10.530561133922273,-10.530561133922262,-10.522380632493258,-10.522380632493253,-10.522380632493253,-10.52238063249325,-10.522380632493249,-10.522380632493247,-10.522380632493245,-10.522380632493244,-10.522380632493244,-10.522380632493237,-10.476533070481052,-10.47653307048105,-10.476533070481043,-10.476533070481038,-10.476533070481032,-10.476533070481032,-10.466234013601454,-10.466234013601449,-10.466234013601447,-10.466234013601447,-10.46623401360144,-10.466234013601438,-10.459539605461014,-10.459539605461014,-10.459539605461014,-10.459539605461012,-10.459539605461009,-10.459539605461009,-10.459539605461009,-10.423561238181332,-10.42356123818133,-10.423561238181327,-10.423561238181327,-10.423561238181327,-10.423561238181321,-10.407731480906381,-10.407731480906373,-10.370891898278424,-10.370891898278424,-10.370891898278416,-10.370891898278416,-10.370891898278416,-10.370891898278414,-10.366384016399172,-10.36638401639917,-10.36638401639917,-10.366384016399165,-10.366384016399158,-10.345800575065237,-10.345800575065237,-10.345800575065237,-10.345800575065233,-10.345800575065232,-10.345800575065228,-10.326344116429416,-10.326344116429413,-10.31164742716814,-10.311647427168138,-10.311647427168138,-10.311647427168134,-10.311647427168133,-10.31164742716813,-10.311122353836005,-10.311122353835998,-10.292932793484406,-10.292932793484399,-10.28736334517025,-10.287363345170247,-10.287363345170245,-10.287363345170245,-10.287363345170242,-10.271164379308477,-10.271164379308477,-10.271164379308475,-10.27116437930847,-10.271164379308466,-10.271164379308466,-10.271164379308466,-10.271164379308466,-10.271164379308464,-10.271164379308463,-10.242589659522958,-10.24258965952295,-10.242589659522949,-10.233887649803968,-10.233887649803966,-10.233887649803966,-10.233887649803965,-10.233887649803961,-10.22314912231537,-10.223149122315366,-10.223149122315366,-10.223149122315366,-10.223149122315364,-10.208492851158828,-10.20849285115882,-10.208492851158818,-10.208492851158818,-10.208492851158814,-10.208492851158814,-10.204817961067327,-10.204817961067326,-10.204817961067324,-10.204817961067318,-10.204817961067318,-10.204817961067317,-10.203916947283046,-10.20391694728304,-10.20391694728304,-10.203916947283037,-10.203916947283037,-10.203916947283032,-10.178632409996155,-10.178632409996151,-10.177866880369818,-10.17786688036981,-10.177866880369809,-10.177866880369809,-10.177866880369809,-10.177866880369805,-10.174641356242429,-10.174641356242427,-10.174641356242427,-10.174512628960679,-10.17451262896067,-10.169159093040344,-10.16915909304034,-10.160676593504416,-10.160676593504409,-10.160676593504405,-10.136445618313875,-10.136445618313871,-10.136445618313871,-10.13644561831387,-10.136445618313864,-10.13527806411029,-10.135278064110283,-10.135277837276929,-10.13110955711597,-10.131109557115964,-10.131109557115959,-10.124164200654047,-10.095583636784035,-10.092819151672762,-10.09281915167276,-10.09281915167276,-10.068662077729432,-10.062936560208346,-10.062936560208344,-10.062936560208344,-10.055190049203464,-10.055190049203459,-10.055190049203457,-10.039485560614995,-10.039485560614992,-10.039485560614988,-10.039485560614983,-10.039485560614981,-10.039485560614981,-10.02991950762491,-10.024850965091233,-10.024850965091229,-10.024850965091227,-9.990856985572265,-9.989826086064529,-9.989826086064529,-9.984015037404195,-9.984015037404195,-9.984015037404193,-9.984015037404191,-9.984015037404191,-9.975999892214158,-9.975999892214153,-9.975999892214153,-9.97599989221415,-9.975999892214148,-9.934308124322339,-9.934308124322337,-9.934308124322332,-9.932093956317642,-9.93209395631764,-9.932093956317635,-9.906463786001375,-9.906463786001375,-9.90646378600137,-9.86998300096513,-9.869983000965128,-9.869978433963885,-9.865523051943747,-9.865523051943736,-9.865523051943732,-9.865523051943732,-9.865523051943722,-9.865523051943718,-9.864150099729978,-9.864150099729976,-9.86415009972997,-9.864150099729969,-9.864150099729967,-9.864150099729962,-9.853688849185959,-9.84684064634848,-9.84684064634848,-9.845512279517267,-9.845512279517267,-9.819172595171821,-9.805142803061877,-9.805142803061873,-9.805142803061873,-9.805142803061871,-9.80514280306187,-9.80514280306187,-9.805142803061866,-9.805142803061864,-9.805142803061862,-9.805142803061862,-9.79985602830594,-9.799856028305939,-9.799856028305934,-9.794746043836316,-9.794746043836314,-9.79474604383631,-9.789554313293303,-9.789554313293298,-9.789552881541479,-9.787326219049701,-9.784944140020686,-9.784944140020682,-9.784944140020682,-9.762157898264777,-9.758417265260913,-9.757113221023566,-9.725971994780908,-9.725971994780906,-9.725971994780906,-9.725971994780904,-9.725971994780904,-9.7259719947809,-9.724590174885245,-9.724590174885241,-9.724590174885241,-9.724590174885241,-9.724590174885241,-9.724590174885238,-9.695598949875116,-9.69559894987511,-9.69221326753961,-9.6922132675396,-9.6922132675396,-9.670713710369778,-9.670713710369778,-9.670713710369778,-9.670713710369778,-9.670713710369775,-9.670713710369771,-9.666412062276077,-9.609139799846021,-9.609139799846014,-9.594844128861018,-9.594844128861016,-9.594844128861014,-9.594844128861011,-9.594844128861007,-9.594844128861007,-9.594844128861007,-9.594844128861006,-9.594844128861006,-9.594844128861004,-9.552709330839992,-9.552709330839981,-9.552709330839976,-9.552709330839974,-9.552709330839972,-9.552709330839964,-9.536495037032648,-9.536495037032648,-9.536495037032648,-9.536495037032644,-9.53649503703264,-9.536495037032639,-9.527423133445057,-9.527423133445057,-9.510668405706172,-9.510668405706168,-9.510668405706168,-9.510668405706168,-9.510668405706165,-9.510668405706163,-9.510668405706163,-9.504789665118995,-9.504789665118993,-9.504789665118993,-9.504789665118992,-9.50478966511899,-9.504789665118984,-9.496911708349632,-9.49691170834963,-9.496911708349629,-9.496911708349627,-9.496911708349627,-9.496911708349627,-9.496911708349627,-9.496911708349625,-9.496911708349622,-9.49691170834962,-9.484104785212546,-9.484104785212544,-9.484104785212542,-9.484104785212537,-9.484104785212537,-9.484104785212535,-9.48387442940872,-9.483874429408713,-9.455042326063182,-9.45504232606318,-9.414295713305421,-9.414295713305417,-9.414295713305416,-9.414295713305416,-9.414295713305412,-9.414295713305412,-9.402469729294477,-9.402469729294474,-9.402469729294467,-9.402469729294463,-9.402469729294461,-9.394890374478416,-9.394890374478415,-9.394890374478415,-9.394890374478413,-9.394890374478413,-9.394890374478413,-9.368232507245185,-9.368232507245185,-9.368232507245185,-9.368232507245185,-9.368232507245184,-9.368208863075344,-9.36820886307534,-9.368208863075337,-9.368208863075337,-9.368208863075337,-9.36768139994328,-9.367681399943276,-9.367681399943276,-9.367681399943274,-9.36768139994327,-9.367681399943269,-9.367681399943269,-9.367681399943265,-9.367681399943265,-9.36768139994326,-9.331876191624138,-9.331876191624131,-9.329149184328,-9.329149184327996,-9.329149184327994,-9.329149184327992,-9.32914918432799,-9.296663516349236,-9.296663516349234,-9.296658845874394,-9.294881712491708,-9.2948817124917,-9.2948817124917,-9.2948817124917,-9.294881712491698,-9.294881712491694,-9.294183854435868,-9.294183854435854,-9.29418385443584,-9.289989992654256,-9.289989992654254,-9.289989992654254,-9.289989992654252,-9.289989992654249,-9.289989992654244,-9.285954209853676,-9.285954209853662,-9.28595420985366,-9.28595420985366,-9.28595420985366,-9.28595420985366,-9.273437312812549,-9.273437312812547,-9.273437312812547,-9.273328423808396,-9.273328423808394,-9.266325792376016,-9.266325792376014,-9.266325792376012,-9.26211166317906,-9.262111663179057,-9.261985438042124,-9.261985438042124,-9.261985438042121,-9.252722765001158,-9.252722765001154,-9.252722765001153,-9.25272276500115,-9.25272276500115,-9.252722765001144,-9.244909655337384,-9.226416641930589,-9.226416641930586,-9.226416641930586,-9.217526600743728,-9.21412337751838,-9.214123377518376,-9.207896636007149,-9.207896636007147,-9.207896636007147,-9.207896636007145,-9.20789663600714,-9.189694354674918,-9.165857194285717,-9.165857194285715,-9.165857194285715,-9.165857194285712,-9.165857194285712,-9.165857194285712,-9.165857194285708,-9.165857194285708,-9.165857194285708,-9.165857194285708,-9.165857194285707,-9.165857194285707,-9.165857194285703,-9.165857194285701,-9.150505619992682,-9.15050561999268,-9.15050561999268,-9.150505619992675,-9.150505619992675,-9.136871033523613,-9.136871033523612,-9.136871033523612,-9.129165802133743,-9.129165802133741,-9.129165802133738,-9.129165802133738,-9.129165802133736,-9.10670140984422,-9.106701409844216,-9.106701409844215,-9.106701409844213,-9.106701409844211,-9.106701409844211,-9.09954114517422,-9.099541145174216,-9.09952819152372,-9.091634148129017,-9.091634148129016,-9.091627875245099,-9.06827008994751,-9.068270089947507,-9.068270089947502,-9.0682700899475,-9.0682700899475,-9.068270089947498,-9.068270089947498,-9.068270089947498,-9.068270089947498,-9.068270089947498,-9.068130128203174,-9.068130128203167,-9.068130128203167,-9.061549446144129,-9.061549446144125,-9.060320300152267,-9.060320300152265,-9.060320300152263,-9.052700935080265,-9.043622473758244,-8.975560932206667,-8.975560932206664,-8.97556093220666,-8.975560932206657,-8.975560932206657,-8.975560932206657,-8.975560932206657,-8.975560932206655,-8.975560932206653,-8.975560932206653,-8.944394240077763,-8.944394240077763,-8.94439424007776,-8.94439424007776,-8.944394240077758,-8.944394240077758,-8.944394240077754,-8.944394240077754,-8.944394240077754,-8.944394240077754,-8.938310488854299,-8.938310488854292,-8.93831010678295,-8.937460626278208,-8.937460626278204,-8.937460626278202,-8.93360338097024,-8.917904795896689,-8.910455209732206,-8.910455209732202,-8.910455209732202,-8.9104552097322,-8.910455209732197,-8.908827810694815,-8.908827810694811,-8.90882781069481,-8.908827810694808,-8.908827810694804,-8.908827810694802,-8.906287315818382,-8.906287315818375,-8.906287315818373,-8.906287315818371,-8.90628731581837,-8.892949396565792,-8.89294939656579,-8.89294939656579,-8.892949396565788,-8.892949396565786,-8.892949396565777,-8.850764375170986,-8.850764375170986,-8.850764375170975,-8.850392239191923,-8.850392239191923,-8.85039223919192,-8.842075766520468,-8.842075766520464,-8.842075766520464,-8.83970736373812,-8.839707363738118,-8.839707363738114,-8.83669991158733,-8.836699911587322,-8.83669991158732,-8.836699911587319,-8.836699911587319,-8.836699911587317,-8.833947084251916,-8.833947084251907,-8.833947084251903,-8.833947084251902,-8.833947084251902,-8.8339470842519,-8.832044488541356,-8.83204448854135,-8.83204448854135,-8.83204448854135,-8.832044488541348,-8.832044488541342,-8.821481280687195,-8.819988110584553,-8.817748916094702,-8.817748916094699,-8.81235356974965,-8.81235356974965,-8.812353569749646,-8.812353569749643,-8.812353569749641,-8.812353569749641,-8.81235356974964,-8.812353569749638,-8.812353569749636,-8.812353569749636,-8.799191302948245,-8.79919130294824,-8.799185019393944,-8.7966428652295,-8.79664286522949,-8.794064604355912,-8.794064604355912,-8.77990687361066,-8.779906873610654,-8.77990687361065,-8.765139850314831,-8.751663374591184,-8.751663374591184,-8.751663374591184,-8.751663374591182,-8.751663374591182,-8.751663374591178,-8.740001202574579,-8.721592620538011,-8.72159262053801,-8.721585635059798,-8.70751124941098,-8.707511249410977,-8.707511249410967,-8.690540010524158,-8.684827714088359,-8.684827714088353,-8.684827714088351,-8.68482771408835,-8.68482771408835,-8.684827714088348,-8.656630669486193,-8.656630669486193,-8.643209569013788,-8.62902427393444,-8.62902427393443,-8.629024273934427,-8.629024273934427,-8.629024273934425,-8.629024273934423,-8.629024273934423,-8.629024273934423,-8.629024273934421,-8.629024273934421,-8.614850874539751,-8.614850874539746,-8.614850874539746,-8.614850874539744,-8.614850874539744,-8.614850874539735,-8.587161571208844,-8.587161571208835,-8.587161571208835,-8.587161571208833,-8.587161571208833,-8.587161571208831,-8.587161571208831,-8.58716157120883,-8.58716157120883,-8.587161571208826,-8.584708682545397,-8.584708682545394,-8.583547841399655,-8.583547841399653,-8.583547841399652,-8.583547841399652,-8.583547841399652,-8.58354784139965,-8.58354784139965,-8.583547841399648,-8.583547841399648,-8.583547841399646,-8.56067861733011,-8.560678617330106,-8.560678617330105,-8.560678617330103,-8.560678617330101,-8.5606786173301,-8.552831726777779,-8.552831726777777,-8.552831726777775,-8.552831726777775,-8.55283172677777,-8.552831726777768,-8.530234959964663,-8.53023495996466,-8.530234959964657,-8.530234959964657,-8.530234959964654,-8.53023495996465,-8.527007604099245,-8.52700760409924,-8.521990314227354,-8.521990314227354,-8.521990314227352,-8.52199031422735,-8.521990314227349,-8.521990314227347,-8.504433818268565,-8.504433818268565,-8.504433818268563,-8.504433818268561,-8.504433818268561,-8.504433818268557,-8.466878037065717,-8.46687803706571,-8.464126419510826,-8.464126419510826,-8.464126419510826,-8.464126419510823,-8.464126419510821,-8.46412641951082,-8.454156686816633,-8.45415668681663,-8.454156686816628,-8.454156686816628,-8.454156686816628,-8.454156686816622,-8.442038626722342,-8.44203862672234,-8.410638786949383,-8.410638786949377,-8.321990847629019,-8.321990847629014,-8.321990847629014,-8.321990847629014,-8.321990847629012,-8.300780769682763,-8.300780769682763,-8.300780769682763,-8.300780769682762,-8.30078076968276,-8.300780769682756,-8.289237132679471,-8.28923713267947,-8.28923713267947,-8.289237132679466,-8.289237132679464,-8.28923713267946,-8.26693012313395,-8.266930123133948,-8.261692862772655,-8.261692862772646,-8.258470095855706,-8.258470095855703,-8.258470095855701,-8.237113416125593,-8.237113416125592,-8.237049448645656,-8.223885096044606,-8.20801669488918,-8.208016694889173,-8.20801261277986,-8.153742522571592,-8.007526583946705,-8.007526583946703,-8.007526583946701,-7.994265072551303,-7.994265072551301,-7.994263993615031,-7.973207309659061,-7.962709702441045,-7.8589665504770405,-7.858966550477033,-7.858966550477032,-7.827652110427183,-7.825928300857421,-7.825928300857419,-7.825928300857415,-7.825928300857413,-7.825928300857411,-7.825928300857409,-7.825928300857408,-7.825928300857404,-7.825928300857404,-7.825928300857402,-7.777250996225029,-7.777250996225022,-7.777221934628305,-7.749379317521006,-7.749379317521003,-7.749379317520999,-7.749379317520999,-7.7493793175209955,-7.749379317520991,-7.746492506964915,-7.746492506964915,-7.746492506964914,-7.746492506964914,-7.746492506964909,-7.746492506964907,-7.717094868281569,-7.717094868281569,-7.711333053145102,-7.706477197451192,-7.7064771974511865,-7.706477197451184,-7.706477197451184,-7.70647719745118,-7.7064771974511785,-7.657005434777163,-7.657005434777162,-7.392229973430796,-7.392229973430795,-7.392229973430795,-7.392229973430792,-7.392229973430787,-7.3271094440639395,-7.327109444063938,-7.327109444063937,-7.274309655797573,-7.274309655797566,-7.274309655797563,-7.274309655797563,-7.274309655797562,-7.274309655797562,-7.272755592042899,-7.272755592042898,-7.272755592042898,-7.272755592042894,-7.272755592042892,-7.272755592042888,-7.254948010302936,-7.254948010302935,-7.254945298341697,-7.247388375391822,-7.247388375391821,-7.2439056518606915,-7.243725073945842,-7.243725073945839,-7.085305178934267,-7.0853051789342585,-7.085305178934258,-7.029767150710168,-6.885268725042547,-6.8852687250425415,-6.8851789204408,-6.884930467063928,-6.884930467063927,-6.884930467063923,-6.868283487977061,-6.867349989770991,-5.505022024556833,-5.505022024556831,-5.505022024556829,-5.446262476133915,-5.446262476133909,-5.4009320032701575,-5.120911301862625,-5.120911301862625,-5.120911301862623,-5.120911301862621,-5.12091130186262,-5.120911301862619,-5.105511986234806,-5.105511986234806,-5.105511986234803,-5.105511986234801,-5.1055119862347995,-5.105511986234792,-5.082174598093194,-5.082174598093194,-5.015242390684875,-5.015242390684874,-4.917443173458888,-4.917443173458886,-4.917443173458882,-4.917443173458882,-4.917443173458882,-4.91744317345888,-4.840378571514891,-4.840378571514888,-4.780207564407171,-4.780207564407169,-4.780207564407167,-4.780207564407166,-4.780207564407157,-4.774945623653018,-4.774945623653018,-4.774945623653013,-4.774945623653008,-4.774945623653005,-4.655013367855286,-4.655013367855286,-4.655013367855285,-4.6544820943369185,-4.654482094336914,-4.654482094336913,-4.65448209433691,-4.654482094336909,-4.654482094336907,-4.62230284417364,-4.622302844173621,-4.62230284417362,-4.6223028441736185,-4.622302844173614,-4.622302844173613,-4.606116583179552,-4.606116583179549,-4.606116583179546,-4.57385405264697,-4.5738540526469675,-4.573801025191696,-4.556709878313756,-4.556709878313752,-4.5567098783137485,-4.548024324140382,-4.525592965556356,-4.5255929655563545,-4.525592965556352,-4.5066970206438794,-4.506697020643867,-4.463948255648689,-4.463948255648684,-4.463948255648671,-4.463296877125874,-4.458530390220993,-4.427594083198443,-4.415811442371258,-4.4158114423712576,-4.171370857694624,-4.16773341153529,-4.167733411535288,-4.167733411535287,-4.167733411535287,-4.167733411535287,-4.167733411535284,-4.145908642457228,-4.1459086424572265,-4.025414330672547,-4.025414330672547,-4.025414330672542,-4.025414330672542,-4.025414330672539,-4.025414330672535,-3.9412097116666978,-3.941209711666696,-3.941209711666695,-3.9412097116666938,-3.941209711666692,-3.9412097116666893,-3.914584601830982,-3.9145846018309762,-3.888516269790999,-3.8885162697909923,-3.810786128470192,-3.8107861284701876,-3.8107861284701854,-3.8107861284701845,-3.810786128470182,-3.8013556803696527,-3.801355680369651,-3.8013556803696504,-3.8013556803696478,-3.801355680369644,-3.7423126459502276,-3.742312645950226,-3.742312645950226,-3.7279240818355306,-3.727924081835529,-3.7279240818355284,-3.727924081835526,-3.7279240818355257,-3.7279240818355257,-3.706166458639351,-3.7023532065715172,-3.7023532065715137,-3.702353206571512,-3.6935644808054864,-3.6935644808054806,-3.6935644808054735,-3.6915932986406217,-3.691593298640621,-3.6915932986406133,-3.691593298640611,-3.6915932986406097,-3.691593298640608,-3.6853929402178345,-3.685392940217828,-3.685371030683606,-3.652709003575924,-3.652709003575924,-3.652709003575921,-3.6173175172437255,-3.605295079048453,-3.605295079048451,-3.5806532305679895,-3.580653230567989,-3.5806532305679877,-3.5637663023246464,-3.5560865344774455,-3.5560865344774424,-3.5277945281905665,-3.4814527201063874,-3.4814527201063767,-3.4814527201063714,-3.3828780936631277,-3.382878093663124,-3.3828780936631224,-3.38287809366312,-3.3828780936631184,-3.3828780936631184,-3.382878093663117,-3.382878093663117,-3.382878093663114,-3.382878093663113,-3.372267182882364,-3.3722671828823576,-3.3722671828823567,-3.372267182882355,-3.372267182882354,-3.372267182882354,-3.3722671828823536,-3.3722671828823514,-3.37226718288235,-3.372267182882345,-3.2677547758820085,-3.267754775882007,-3.2677547758820067,-3.267754775882003,-3.267754775882002,-3.267754775882,-3.2170264955245003,-3.217026495524498,-3.2170264955244963,-3.217026495524494,-3.217026495524491,-3.2170264955244887,-3.155615198710974,-3.155615198710974,-3.155615198710972,-3.155615198710966,-3.1556151987109655,-3.155615198710965,-3.1417844702436217,-3.0980924649813657,-3.0980924649813555,-3.0980924649813546,-3.0980924649813537,-3.0980924649813533,-3.0980924649813515,-3.073399269245671,-3.0733992692456615,-3.026423894771206,-3.026423894771205,-2.9930303566982817,-2.9930303566982794,-2.9930303566982794,-2.993030356698279,-2.9930303566982785,-2.9930303566982777,-2.9556661451669464,-2.955666145166946,-2.9226849794453496,-2.922684979445349,-2.9226849794453473,-2.922684979445347,-2.9226849794453442,-2.922684979445344,-2.827867130661279,-2.827867130661273,-2.5997109511446945,-2.5997109511446848,-2.5995102143889492,-2.5478306295748356,-2.5038622270646145,-2.503862227064613,-2.5038622270646074,-2.457282073339528,-2.2608839118569075,-2.136518093657504,-2.1365180936574983,-2.1365180936574983,-2.1365180936574983,-2.136518093657497,-2.1365180936574943,-2.122595182537433,-2.122595182537432,-2.1225951825374314,-2.122595182537431,-2.12259518253743,-2.12259518253743,-2.092437603634531,-2.0924376036345302,-2.0273446476146244,-2.0273446476146195,-1.6180964898632155,-1.6180964898632118,-1.6180964898632078,-1.6148674469505129,-1.6148674469504893,-1.4762582674634703
1.94010546214307,-15.492103603343638,-15.204505365876027,-15.20450536587602,-15.204505365876015,-15.204505365876015,-15.204505365876008,-15.204505365876008,-15.190594863816772,-15.19059486381677,-15.186688589916974,-15.18668858991697,-15.18668858991697,-15.18668858991696,-15.186688589916958,-15.186688589916951,-15.092762611532656,-15.092762611532647,-14.990080280895697,-14.99008028089569,-14.990080280895686,-14.99008028089568,-14.99008028089568,-14.937590363752047,-14.937590363752047,-14.93759036375204,-14.934737352021239,-14.934737352021237,-14.934737352021232,-14.887454517885793,-14.88745451788579,-14.88745451788579,-14.88197128906491,-14.881971289064909,-14.881971289064909,-14.881971289064907,-14.881971289064907,-14.8819712890649,-14.880187333802764,-14.880187333802757,-14.875949948737793,-14.829400930144427,-14.829400930144416,-14.82938235417068,-14.826353813453343,-14.774013959838582,-14.774013959838578,-14.774013959838578,-14.717458432692167,-14.717458432692164,-14.717458432692164,-14.717458432692164,-14.717458432692162,-14.717458432692162,-14.71745843269216,-14.71745843269216,-14.717458432692158,-14.717458432692158,-14.698208633547065,-14.667666514844834,-14.612071040948637,-14.612071040948633,-14.612071040948633,-14.612071040948633,-14.612071040948631,-14.612071040948626,-14.584247622921941,-14.584247622921938,-14.584247622921936,-14.58378447206081,-14.583784472060804,-14.583784472060803,-14.560718264910811,-14.56071826491081,-14.560718264910804,-14.560718264910802,-14.560718264910799,-14.560718264910795,-14.531804300894239,-14.531804300894237,-14.527077627411526,-14.52707762741152,-14.512744682505549,-14.512744682505542,-14.481117394032097,-14.46581297280202,-14.464464808252977,-14.464464808252977,-14.464464808252973,-14.464464808252972,-14.464464808252972,-14.464464808252972,-14.418052571600965,-14.41805257160096,-14.36452229177444,-14.364522291774438,-14.364522291774435,-14.364522291774431,-14.36452229177443,-14.364522291774426,-14.322078346795964,-14.32207834679596,-14.32207834679596,-14.322078346795958,-14.322078346795955,-14.322078346795951,-14.286393457215222,-14.28639345721522,-14.286393457215219,-14.286393457215215,-14.286393457215215,-14.286393457215206,-14.262833507007477,-14.262833507007473,-14.258117226672919,-14.258117226672917,-14.258117226672917,-14.258117226672915,-14.258117226672908,-14.24616721155564,-14.246167211555639,-14.232945453805822,-14.23294545380582,-14.23294545380582,-14.232945453805819,-14.232945453805817,-14.232945453805817,-14.20816229169178,-14.208162291691776,-14.20816229169177,-14.190066785385262,-14.184277535563862,-14.184277535563862,-14.161461825054644,-14.161461825054644,-14.161461825054644,-14.161461825054642,-14.16146182505464,-14.16100041041557,-14.161000410415568,-14.105566892457414,-14.10556689245741,-14.105566892457405,-14.105566892457405,-14.105566892457404,-14.105566892457395,-14.06386822518871,-14.0638682251887,-14.063868208297823,-14.03894839087818,-14.038948390878177,-14.038947909717052,-14.037648472154205,-14.037648472154197,-14.037648472154197,-14.034600983019427,-14.034600983019425,-14.034600983019418,-14.028752544546622,-14.02875254454662,-14.028752544546618,-14.028752544546617,-14.028752544546617,-14.028752544546611,-14.013584680048801,-14.006744323079085,-14.006744323079072,-14.006744323079072,-13.973307350594569,-13.969958244921932,-13.969958244921932,-13.969958244921928,-13.960833612279128,-13.96083361227912,-13.958130686773057,-13.95813068677305,-13.950386224437842,-13.950386224437835,-13.95038622443783,-13.946805333387301,-13.918599693523081,-13.918599693523078,-13.918599693523074,-13.906711672739284,-13.896745646557171,-13.891616885037262,-13.891616885037257,-13.891616885037253,-13.891616885037251,-13.89161688503725,-13.891616885037248,-13.891616885037246,-13.891616885037244,-13.891616885037243,-13.89161688503724,-13.882753056380292,-13.8385714338567,-13.838571433856695,-13.838571433856691,-13.838571433856691,-13.83857143385669,-13.838571433856686,-13.820881651872993,-13.820881651872993,-13.82088165187299,-13.82088165187299,-13.820881651872984,-13.820881651872982,-13.799897361875827,-13.79989736187582,-13.799897361875814,-13.799897361875809,-13.799897361875807,-13.799897361875795,-13.781807293469114,-13.78180729346911,-13.758402784501847,-13.752412896635828,-13.728413686604638,-13.728413686604634,-13.684845149182117,-13.684845149182113,-13.684845149182113,-13.684845149182113,-13.684845149182108,-13.684845149182106,-13.638350532600322,-13.638350532600315,-13.633466360875051,-13.633466360875047,-13.633466360875047,-13.633466360875046,-13.633466360875042,-13.587043465208389,-13.587043465208389,-13.587043465208385,-13.587043465208383,-13.58704346520838,-13.587043465208374,-13.5465404101719,-13.546540410171898,-13.485162866401597,-13.485162866401595,-13.48516286640159,-13.416000774628866,-13.416000774628863,-13.416000774628857,-13.41600077462885,-13.416000774628845,-13.408924940119958,-13.408924940119956,-13.408924940119956,-13.408924940119956,-13.408924940119954,-13.408924940119952,-13.394871431578563,-13.39487143157855,-13.39486796170106,-13.391515824839969,-13.391515824839967,-13.391515824839965,-13.391515824839963,-13.391515824839962,-13.39151582483996,-13.380615171323782,-13.380615171323772,-13.38061517132377,-13.380615171323763,-13.380615171323761,-13.359007286704065,-13.359007286704063,-13.353952533573361,-13.35395253357336,-13.312658785647104,-13.312658785647095,-13.312658785647093,-13.302769538191994,-13.302769538191992,-13.302769538191983,-13.298146524214236,-13.298146524214232,-13.298146524214227,-13.29814652421422,-13.29814652421422,-13.298146524214218,-13.298076869719667,-13.298076869719667,-13.298076869719663,-13.298076869719663,-13.298076869719662,-13.298076869719656,-13.27902765321893,-13.277616586655606,-13.277616586655606,-13.277616586655599,-13.253866260788362,-13.253866260788348,-13.253857597801167,-13.226046337509134,-13.207010676363486,-13.199622247206074,-13.199622247206072,-13.199622247206069,-13.199622247206067,-13.199622247206067,-13.199622247206065,-13.19962224720606,-13.199622247206058,-13.199622247206054,-13.199622247206054,-13.190112435996332,-13.190112435996328,-13.190112435996319,-13.190112435996316,-13.190112435996316,-13.190112435996314,-13.190112435996314,-13.190112435996312,-13.190112435996312,-13.19011243599631,-13.179583743709,-13.170125829480423,-13.170125829480416,-13.170125083378664,-13.166520070947133,-13.166520070947131,-13.16652007094713,-13.144468358733194,-13.14446835873319,-13.136532359500325,-13.136532359500325,-13.136532359500325,-13.121404971936286,-13.12140497193628,-13.12140258612865,-13.103049892829791,-13.10304989282979,-13.103049892829786,-13.100713906640069,-13.054597152894818,-13.054597152894805,-13.053856308117629,-13.053856308117627,-13.053856308117627,-13.053856308117627,-13.053856308117622,-13.053856308117616,-13.037465936921489,-13.037465936921476,-13.037465936921476,-13.037465936921476,-13.037465936921475,-13.037465936921473,-13.00638793009107,-12.938418311174262,-12.93841831117426,-12.93841831117426,-12.93841831117426,-12.938418311174255,-12.938418311174255,-12.908093674322524,-12.897769465678813,-12.897769465678808,-12.897769465678806,-12.8977694656788,-12.897769465678799,-12.897769465678797,-12.895430218093159,-12.895430218093159,-12.890375358099197,-12.840513678090934,-12.840513678090932,-12.80858353405909,-12.808583534059087,-12.808583534059087,-12.808583534059085,-12.80858353405908,-12.808583534059078,-12.750771584723992,-12.750771584723989,-12.750771584723987,-12.750771584723985,-12.750771584723985,-12.750771584723983,-12.687014302777,-12.687014302776996,-12.66839112932108,-12.668391129321071,-12.66839112932106,-12.656773246719991,-12.656773246719988,-12.607119074440538,-12.607119074440531,-12.607118692978869,-12.555192199145889,-12.504785918903913,-12.435545395975447,-12.435545395975442,-12.435545395975439,-12.36466748731239,-12.083555482071604,-12.083555482071588,-12.083555482071583,-12.083555482071583,-12.083555482071583,-12.083555482071572,-12.05488358986018,-12.049231140271177,-12.049231140271175,-12.049231140271173,-12.049231140271173,-12.049231140271173,-12.049231140271171,-12.036665537003161,-12.00460167705838,-12.004601677058378,-11.978137843452838,-11.978137843452835,-11.781739462454155,-11.781739462454153,-11.781736335662886,-11.780405937634356,-11.780405937634354,-11.78040593763435,-11.614792211599047,-11.578399557199683,-11.349214946870978,-11.349214946870976,-11.349214946870974,-11.349214946870973,-11.349214946870964,-11.349214946870962,-11.313330598415082,-11.31333059841508,-11.10333046571387,-11.10333046571387,-11.103330465713869,-11.103330465713867,-11.103330465713864,-11.097969896781366,-11.09796989678136,-11.097969896781358,-11.097969896781354,-11.09796989678135,-11.0705952948266,-11.070595294826598,-11.070595294826596,-11.043386860219254,-11.043386860219252,-11.043386860219249,-11.0228109664128,-11.019315569295776,-11.01931556929577,-11.019315569295763,-11.016506747443994,-11.016506747443993,-11.01650674744399,-11.016506747443987,-11.016506747443986,-11.016506747443984,-11.005119912766105,-11.005119912766101,-10.985817477715,-10.985817477714992,-10.985817209738684,-10.977137267379584,-10.97713726737958,-10.97713726737958,-10.977137267379577,-10.977137267379577,-10.977137267379572,-10.974378004876838,-10.974378004876836,-10.97437800487683,-10.962962638718142,-10.954959509223889,-10.923247836024066,-10.923247836024062,-10.923247836024053,-10.921769479193486,-10.921769479193484,-10.90039533804276,-10.818701076324098,-10.818701076324091,-10.818700925027008,-10.789129599211833,-10.789129599211828,-10.789129599211824,-10.78912959921182,-10.789129599211817,-10.789129599211817,-10.789129599211817,-10.789129599211817,-10.789129599211813,-10.789129599211812,-10.786452490296165,-10.72977510249426,-10.729775102494253,-10.729775102494253,-10.729775102494248,-10.729775102494248,-10.729775102494246,-10.712708416421398,-10.712708416421398,-10.712708416421398,-10.712708416421396,-10.712708416421389,-10.712708416421389,-10.706431751168486,-10.706431751168484,-10.706431751168482,-10.706431751168482,-10.70643175116848,-10.706431751168479,-10.706431751168479,-10.706431751168477,-10.706431751168475,-10.706431751168475,-10.686882051224671,-10.68688205122467,-10.686882051224668,-10.686882051224668,-10.686882051224666,-10.686882051224659,-10.686882051224657,-10.686882051224655,-10.686882051224654,-10.686882051224654,-10.681720669258164,-10.681720669258162,-10.681703856762494,-10.681703856762493,-10.68170385676249,-10.681703856762487,-10.681703856762487,-10.681703856762484,-10.657843100145485,-10.657843100145476,-10.639606154923548,-10.63960615492354,-10.639606154923534,-10.639606154923532,-10.63960615492353,-10.639606154923525,-10.628294746808276,-10.628294746808272,-10.628294746808272,-10.62829474680827,-10.62829474680827,-10.628294746808269,-10.611548085049371,-10.611548085049366,-10.611548085049364,-10.611548085049362,-10.611548085049362,-10.61154808504936,-10.611548085049359,-10.577064624166281,-10.577064624166278,-10.577064624166276,-10.577064624166276,-10.577064624166276,-10.577064624166274,-10.545440513303014,-10.545440513303014,-10.545440513303014,-10.545440513303012,-10.545440513303006,-10.545440513303003,-10.541561841860142,-10.541561841860132,-10.520320559071715,-10.520320559071713,-10.520320559071713,-10.520320559071711,-10.520320559071711,-10.52032055907171,-10.515625760371423,-10.515625760371423,-10.515625760371421,-10.515625760371414,-10.515625760371409,-10.499997843215048,-10.499997843215048,-10.48697708906992,-10.48697708906992,-10.48697708906992,-10.486977089069919,-10.486977089069917,-10.486977089069917,-10.486431096436585,-10.486431096436576,-10.467490231145728,-10.467490231145728,-10.451091976495274,-10.45109197649527,-10.451091976495269,-10.451091976495267,-10.451091976495261,-10.422026117940662,-10.422026117940648,-10.422026117940648,-10.422026117940648,-10.422026117940645,-10.422026117940645,-10.422026117940643,-10.422026117940643,-10.422026117940643,-10.422026117940641,-10.401799045722665,-10.401799045722656,-10.401799045722655,-10.384391111092,-10.384391111091997,-10.384391111091993,-10.384391111091992,-10.384391111091992,-10.374082354364091,-10.37408235436409,-10.37408235436409,-10.374082354364088,-10.374082354364084,-10.365566436963862,-10.365566436963858,-10.365566436963858,-10.365566436963856,-10.365566436963856,-10.365566436963855,-10.356208607276688,-10.356208607276686,-10.356208607276685,-10.356208607276685,-10.356208607276681,-10.356208607276677,-10.350736102075972,-10.350736102075965,-10.35073610207596,-10.350736102075958,-10.350736102075958,-10.350736102075953,-10.345477688673059,-10.345477688673052,-10.345477688673052,-10.34547768867305,-10.345477688673048,-10.34547768867303,-10.3408088182465,-10.3408088182465,-10.330617643137229,-10.33061764313722,-10.324237633221536,-10.324237633221532,-10.324237633221529,-10.324237633221525,-10.324237633221525,-10.322321332195775,-10.322321332195772,-10.32232133219577,-10.321590107273005,-10.321590107273005,-10.308967499342717,-10.308967499342712,-10.308967499342709,-10.30650361612078,-10.306503616120779,-10.306503616120768,-10.303533756638133,-10.30353375663813,-10.303533502307866,-10.286185023372587,-10.281063653965003,-10.281063653964997,-10.281063653964992,-10.27235650613945,-10.250883964424057,-10.247225677890945,-10.24722567789094,-10.24722567789094,-10.24074953476464,-10.240749534764635,-10.240749534764635,-10.221136416813112,-10.22113641681311,-10.221136416813108,-10.221136416813106,-10.221136416813104,-10.221136416813104,-10.212963451348505,-10.201312678886522,-10.201312678886522,-10.20131267888652,-10.192876807960177,-10.192876807960175,-10.192876807960168,-10.192876807960166,-10.192876807960165,-10.187246099119942,-10.187246099119937,-10.187246099119935,-10.187246099119934,-10.187246099119934,-10.174378672427302,-10.174378672427295,-10.169357012905474,-10.15625348709832,-10.156253487098319,-10.156253487098315,-10.136996143533429,-10.136996143533425,-10.136996143533425,-10.135687263945618,-10.135687263945616,-10.13568726394561,-10.108527131566982,-10.089155575001016,-10.089155575001012,-10.089150562160059,-10.083166425318774,-10.08316642531877,-10.08316642531877,-10.083166425318769,-10.083166425318767,-10.083166425318767,-10.075769794735399,-10.075769794735391,-10.075769794735388,-10.075769794735386,-10.075769794735386,-10.075769794735383,-10.065504441796305,-10.065504441796293,-10.065504441796293,-10.065504441796291,-10.065504441796287,-10.065504441796286,-10.065504441796286,-10.065504441796286,-10.065504441796284,-10.06550444179628,-10.052944146150697,-10.052944146150697,-10.046857649031123,-10.046857649031121,-10.03717475707796,-10.03717475707796,-10.037174757077958,-10.034143551925904,-10.007137742717443,-10.007137742717441,-10.007137742717441,-10.002542274049171,-10.002152070133468,-10.002152070133466,-10.002152070133466,-9.997779103230233,-9.997779103230231,-9.997777139792122,-9.985374805710604,-9.985374805710602,-9.985374805710599,-9.985374805710599,-9.985374805710597,-9.985374805710595,-9.982764579628078,-9.982764579628077,-9.982764579628071,-9.982764579628071,-9.982764579628071,-9.98276457962807,-9.97954828325045,-9.979548283250448,-9.979548283250448,-9.978841733473596,-9.978417383502622,-9.966188525769367,-9.966188525769367,-9.966188525769365,-9.966188525769363,-9.966188525769363,-9.966188525769361,-9.966188525769361,-9.966188525769358,-9.966188525769358,-9.966188525769352,-9.963922165497022,-9.960545316725213,-9.952605787204298,-9.952605787204295,-9.945410284760763,-9.945410284760763,-9.94541028476076,-9.94541028476076,-9.94541028476076,-9.945410284760753,-9.92382273931722,-9.923822739317215,-9.923822739317211,-9.92382273931721,-9.92382273931721,-9.923822739317206,-9.907461123871064,-9.907461123871062,-9.90746112387106,-9.907461123871055,-9.907461123871055,-9.90746112387105,-9.8980320823977,-9.898032082397698,-9.891387909727186,-9.891387909727184,-9.891387909727182,-9.89138790972718,-9.891387909727179,-9.891387909727175,-9.891387909727175,-9.885572464741115,-9.885572464741111,-9.831039199160312,-9.831039199160312,-9.831039199160307,-9.831039199160307,-9.831039199160307,-9.831039199160307,-9.821505933455825,-9.821505933455823,-9.821505933455816,-9.821505933455814,-9.821505933455814,-9.821505933455814,-9.821505933455812,-9.82150593345581,-9.82150593345581,-9.8215059334558,-9.808336471578983,-9.80833647157898,-9.78427206611392,-9.78427206611392,-9.784272066113918,-9.784272066113916,-9.78427206611391,-9.75922124370798,-9.759221243707962,-9.75922124370796,-9.759221243707959,-9.759221243707957,-9.759221243707955,-9.75105176993203,-9.751051769932024,-9.751051769932022,-9.751051769932017,-9.751051769932014,-9.74472648769744,-9.744726487697434,-9.74472648769743,-9.744726487697429,-9.744726487697429,-9.744726487697427,-9.740913167615714,-9.740913167615707,-9.740913167615707,-9.740913167615705,-9.740913167615705,-9.740815884979025,-9.740815884979025,-9.740815884979025,-9.740815884979021,-9.740815884979021,-9.74081588497902,-9.74081588497902,-9.740815884979018,-9.740815884979016,-9.740815884979009,-9.730064706718132,-9.730064706718121,-9.708356515642784,-9.708356515642775,-9.708356515642773,-9.708356515642768,-9.708356515642768,-9.708356515642764,-9.705539341456952,-9.705539341456948,-9.705539341456939,-9.705539341456939,-9.705539341456936,-9.683673234056283,-9.683673234056279,-9.68366686715294,-9.667685912708993,-9.66768591270899,-9.667685912708986,-9.660557002130549,-9.660557002130547,-9.660557002130545,-9.660557002130545,-9.660557002130544,-9.660557002130536,-9.656575011827568,-9.656575011827565,-9.64901247465302,-9.649012474653018,-9.649012474653016,-9.63521225909867,-9.635212259098667,-9.635212259098667,-9.629804878727711,-9.629804878727706,-9.629804878727704,-9.628900342584387,-9.628900342584386,-9.628900342584384,-9.628900342584382,-9.628900342584382,-9.62890034258438,-9.62032296135317,-9.61210129005979,-9.61210129005979,-9.612101290059789,-9.612101290059789,-9.612101290059785,-9.612101290059783,-9.60368336860083,-9.603683368600826,-9.603683368600825,-9.60171471306193,-9.60171471306193,-9.601714713061927,-9.601714713061925,-9.601714713061925,-9.601714713061924,-9.600084671794884,-9.60008467179488,-9.60008467179488,-9.600084671794878,-9.600084671794878,-9.600084671794878,-9.600084671794876,-9.600084671794876,-9.600084671794873,-9.600084671794871,-9.60008467179487,-9.600084671794868,-9.600084671794868,-9.600084671794868,-9.587330802405605,-9.5873308024056,-9.584845998917617,-9.584845998917615,-9.584845998917613,-9.58484599891761,-9.584845998917608,-9.581713033131068,-9.579920961017626,-9.579920961017626,-9.57989049751399,-9.579890497513986,-9.572512085296955,-9.572512085296951,-9.572512085296951,-9.57251208529695,-9.572512085296943,-9.564628788877737,-9.553778091419366,-9.553778091419366,-9.553778091419364,-9.553778091419364,-9.553778091419362,-9.515381538518927,-9.515381538518925,-9.515381538518923,-9.513632977640462,-9.513632977640457,-9.513619827737166,-9.499819172780503,-9.499819172780493,-9.499819172780489,-9.499819172780489,-9.499819172780487,-9.499819172780484,-9.499819172780482,-9.49981917278048,-9.49981917278048,-9.499819172780478,-9.481602026407598,-9.481602026407593,-9.481602026407593,-9.481602026407588,-9.481602026407586,-9.481602026407582,-9.480658546815242,-9.48065854681524,-9.480658546815237,-9.469312172478853,-9.469312172478848,-9.469309100809893,-9.442110670166164,-9.442110670166162,-9.439441505243783,-9.439441505243776,-9.439441505243774,-9.434481169748283,-9.41188849402283,-9.409821821063879,-9.409821821063876,-9.409821821063872,-9.409821821063872,-9.409821821063872,-9.40982182106387,-9.40982182106387,-9.409821821063868,-9.409821821063867,-9.409821821063863,-9.3843944713017,-9.384394471301698,-9.384394471301695,-9.384394471301695,-9.384394471301691,-9.384394471301691,-9.384394471301691,-9.38439447130169,-9.38439447130169,-9.384394471301675,-9.373282028834195,-9.373282028834193,-9.37328202883419,-9.365180063517457,-9.36518006351745,-9.365179059236587,-9.359240132839123,-9.34087450447439,-9.34087450447439,-9.340874504474383,-9.340874504474383,-9.340874504474383,-9.340874504474382,-9.338509272870613,-9.326654180173785,-9.326654180173783,-9.326654180173783,-9.326654180173783,-9.32665418017378,-9.32665418017378,-9.326332368556052,-9.326332368556049,-9.326332368556047,-9.326332368556043,-9.32633236855604,-9.325149808657162,-9.325149808657159,-9.325149808657155,-9.325149808657155,-9.325149808657141,-9.28141594864162,-9.281415948641614,-9.281415948641614,-9.281415948641612,-9.281415948641612,-9.281415948641612,-9.26954035216282,-9.269540352162819,-9.269540352162814,-9.267573493341416,-9.267573493341407,-9.267573493341404,-9.258593852892888,-9.258593852892885,-9.258593852892885,-9.255567862451233,-9.255567862451228,-9.255567862451224,-9.255567862451224,-9.255567862451223,-9.255567862451219,-9.25524249571551,-9.255242495715505,-9.25446323355243,-9.25446323355243,-9.254463233552428,-9.254463233552427,-9.254463233552427,-9.254463233552427,-9.254463233552423,-9.254463233552423,-9.254463233552421,-9.25446323355242,-9.252434420924494,-9.25243442092449,-9.252434420924489,-9.248289323524833,-9.248289323524828,-9.248289323524824,-9.248289323524823,-9.248289323524821,-9.24828932352482,-9.23879390636062,-9.236133596866173,-9.220446494928733,-9.22044649492873,-9.220439718536992,-9.214731443002124,-9.214731443002119,-9.210498526205225,-9.210498526205216,-9.203852203715025,-9.20385220371502,-9.20385220371502,-9.192089161981624,-9.192089161981622,-9.19208916198162,-9.192089161981619,-9.192089161981619,-9.192089161981613,-9.184677654879154,-9.160628356124393,-9.151829823925057,-9.151829823925056,-9.151824664055573,-9.143396634180105,-9.143396634180103,-9.143396634180103,-9.1433966341801,-9.143396634180098,-9.143396634180094,-9.122565481988236,-9.12256548198823,-9.122565481988225,-9.11978146903428,-9.115626674785963,-9.115626674785963,-9.07097304691273,-9.070973046912728,-9.070973046912725,-9.070973046912723,-9.070973046912723,-9.070973046912723,-9.070973046912721,-9.07097304691272,-9.070973046912712,-9.07097304691271,-9.069219786061277,-9.069219786061273,-9.069219786061273,-9.069219786061272,-9.069219786061268,-9.069219786061264,-9.067597945649066,-9.064368602551072,-9.06436860255107,-9.06436860255107,-9.064368602551069,-9.064368602551069,-9.064368602551067,-9.064368602551067,-9.064368602551065,-9.064368602551065,-9.064368602551053,-9.03877613051292,-9.038776130512918,-9.038776130512916,-9.038776130512916,-9.038776130512915,-9.038776130512915,-9.038776130512915,-9.038776130512913,-9.038776130512911,-9.0387761305129,-9.036015089976491,-9.036015089976491,-9.008753877663601,-9.008753877663594,-9.00875387766359,-9.00875387766359,-9.008753877663588,-9.008753877663583,-8.99944286729035,-8.99944286729035,-8.99944286729035,-8.99944286729035,-8.999442867290346,-8.999442867290346,-8.972720423963443,-8.972720423963437,-8.972720423963436,-8.972720423963434,-8.972720423963432,-8.972720423963429,-8.955723980234792,-8.955723980234792,-8.95572398023479,-8.955723980234788,-8.955723980234783,-8.955723980234783,-8.94409346893689,-8.944093468936888,-8.944093468936888,-8.944093468936888,-8.944093468936885,-8.94409346893688,-8.943498753078508,-8.943498753078504,-8.943498753078503,-8.943498753078499,-8.943498753078497,-8.943498753078496,-8.939736894527629,-8.939736894527622,-8.914456950523215,-8.91445695052321,-8.91077997811111,-8.910779978111107,-8.896626394635385,-8.89662639463538,-8.896626394635378,-8.896626394635378,-8.896626394635375,-8.896626394635375,-8.836838486080547,-8.836838486080541,-8.79733818425962,-8.79733818425962,-8.797338184259619,-8.797338184259614,-8.797338184259601,-8.778603585405447,-8.778603585405445,-8.778603585405445,-8.778603585405444,-8.778603585405444,-8.778603585405442,-8.767321458489821,-8.767321458489814,-8.767321458489814,-8.767321458489812,-8.767321458489812,-8.767321458489809,-8.753236355956249,-8.753236355956245,-8.753236355956245,-8.747337258597268,-8.747337258597268,-8.742302868618795,-8.742302868618784,-8.718557287625078,-8.716595656468211,-8.716595656468208,-8.716550622994005,-8.711156307669688,-8.71115630766968,-8.711135739394242,-8.662477184810495,-8.547934302061007,-8.547934302061005,-8.547934302061003,-8.518939304174742,-8.514461570842768,-8.514461570842759,-8.51446054110797,-8.484995036404031,-8.469047367830859,-8.469047367830859,-8.469047367830857,-8.469047367830857,-8.469047367830855,-8.469047367830855,-8.469047367830854,-8.469047367830852,-8.46904736783085,-8.469047367830845,-8.434042679842664,-8.434042679842664,-8.43404267984266,-8.398404623420031,-8.395595258099501,-8.3955952580995,-8.3955952580995,-8.3955952580995,-8.395595258099497,-8.39559525809949,-8.387685215308547,-8.387685215308544,-8.387685215308542,-8.387685215308538,-8.387685215308535,-8.387685215308533,-8.358123684011835,-8.358123684011833,-8.357068843496517,-8.357068843496515,-8.357033495591732,-8.339412575549012,-8.339412575549012,-8.339412575549012,-8.33941257554901,-8.339412575549009,-8.339412575549009,-8.3010005563933,-8.293499780002508,-8.2934997800025,-8.08192993574694,-8.081929935746937,-8.081929935746935,-8.081929935746935,-8.081929935746931,-8.015767767836227,-8.015767767836223,-8.015767767836216,-7.952411611739965,-7.952411611739965,-7.9524068902309075,-7.9355163631432095,-7.909755367326206,-7.909755367326205,-7.909755367326201,-7.909755367326201,-7.909755367326199,-7.909755367326199,-7.905578692909822,-7.905578692909818,-7.905578692909816,-7.905578692909812,-7.905578692909809,-7.905578692909805,-7.882809466983304,-7.882809466983297,-7.876738595923088,-7.876738595923083,-7.797744541313727,-7.797744541313712,-7.797744541313711,-7.754259442451401,-7.593712214006742,-7.593712214006737,-7.593712214006735,-7.589342131849803,-7.589342131849798,-7.5892616479926245,-7.5585958084926395,-7.558281138832863,-5.643349009818275,-5.643349009818271,-5.643349009818268,-5.583570604003091,-5.583570604003083,-5.538371204929222,-5.297685728062759,-5.297685728062753,-5.297685728062752,-5.29768572806275,-5.297685728062748,-5.2976857280627465,-5.271042411865052,-5.271042411865049,-5.271042411865046,-5.271042411865044,-5.271042411865043,-5.271042411865039,-5.25584779949278,-5.255847799492772,-5.17104678478961,-5.171046784789605,-5.106018506072239,-5.106018506072233,-5.106018506072232,-5.106018506072227,-5.106018506072226,-5.106018506072223,-5.031239418340795,-5.031239418340793,-5.002281283215667,-5.002281283215666,-5.002281283215665,-5.002281283215663,-5.002281283215658,-4.990775519062653,-4.990775519062652,-4.990775519062644,-4.990775519062639,-4.990775519062632,-4.8825882152147635,-4.882588215214763,-4.882588215214758,-4.882588215214752,-4.88258821521475,-4.882588215214749,-4.876819190719645,-4.876819190719643,-4.876819190719643,-4.839983413985063,-4.839983413985061,-4.839983413985056,-4.839983413985053,-4.839983413985053,-4.839983413985042,-4.834211996098539,-4.834211996098533,-4.834211996098533,-4.791578519134878,-4.791578519134875,-4.79153005494101,-4.788127852082131,-4.778889234127849,-4.778889234127849,-4.778889234127841,-4.76281125603045,-4.762811256030448,-4.762811256030447,-4.7314184948924725,-4.731418494892471,-4.696571299402994,-4.696571299402988,-4.696571299402983,-4.686252370634901,-4.683309160278043,-4.657240566382206,-4.6517575504750575,-4.651757550475056,-4.523263832323515,-4.52326383232351,-4.523263832323509,-4.523263832323509,-4.523263832323506,-4.5232638323235035,-4.507276270571363,-4.507276270571362,-4.408451439000287,-4.2913586556471355,-4.29135865564713,-4.291358655647129,-4.2913586556471275,-4.2913586556471275,-4.291358655647123,-4.2610871623049285,-4.261087162304926,-4.261087162304926,-4.2610871623049205,-4.261087162304918,-4.253354672532802,-4.253354672532801,-4.253354672532797,-4.253354672532796,-4.253354672532796,-4.253354672532792,-4.241173738771821,-4.241173738771821,-4.2411737387718205,-4.241173738771815,-4.2411737387718125,-4.218498392957589,-4.2184983929575885,-4.190150533409912,-4.190150533409912,-4.19015053340991,-4.176606304391301,-4.17660630439128,-4.176606304391277,-4.176606304391275,-4.176606304391272,-4.176606304391271,-4.149978723131113,-4.149400710636125,-4.149400710636124,-4.1473716790617505,-4.14737167906175,-4.147371679061747,-4.132696563272229,-4.132696563272225,-4.132670224995904,-4.130951780294457,-4.130951780294452,-4.130951780294446,-4.12560803089429,-4.1256080308942895,-4.125608030894286,-4.125608030894286,-4.125608030894286,-4.125608030894284,-4.113491075820018,-4.113491075820014,-4.113491075820009,-4.067271020285836,-4.067271020285819,-4.039735801269199,-4.0242876307128155,-4.018144702482842,-4.018144702482841,-4.018144702482839,-4.0106054671131375,-4.010605467113137,-3.979500215529327,-3.9393543819964174,-3.9393543819964125,-3.939354381996409,-3.8861458016717503,-3.8861458016717485,-3.8861458016717445,-3.8861458016717436,-3.8861458016717436,-3.8861458016717436,-3.886145801671741,-3.8861458016717405,-3.886145801671738,-3.886145801671737,-3.8635682401120364,-3.863568240112031,-3.8635682401120306,-3.863568240112029,-3.863568240112026,-3.8635682401120253,-3.8635682401120244,-3.8635682401120244,-3.8635682401120137,-3.863568240112013,-3.7783903303484174,-3.778390330348417,-3.7783903303484134,-3.778390330348413,-3.778390330348411,-3.778390330348407,-3.712624310363083,-3.7126243103630827,-3.7126243103630814,-3.7126243103630796,-3.7126243103630783,-3.7126243103630765,-3.664357061122922,-3.6643570611229155,-3.664357061122911,-3.664357061122911,-3.6643570611229097,-3.664357061122908,-3.596833184691536,-3.5968331846915342,-3.5968331846915342,-3.596833184691533,-3.5968331846915285,-3.5968331846915285,-3.586056526964206,-3.586056526964201,-3.578500353787103,-3.548715149629557,-3.5487151496295564,-3.457261688793214,-3.4572616887932135,-3.4572616887932095,-3.4572616887932077,-3.457261688793206,-3.4572616887932046,-3.4197182984681667,-3.4197182984681627,-3.408722635081176,-3.408722635081173,-3.408722635081171,-3.408722635081171,-3.408722635081168,-3.4087226350811664,-3.3009562596675748,-3.3009562596675743,-3.1710089220724127,-3.105691816477419,-3.1056918164774183,-3.097627636360031,-3.018583004240136,-3.0185830042401327,-3.0185830042401243,-2.9762468731821112,-2.8542256337300747,-2.832849106427592,-2.8328491064275894,-2.8328491064275894,-2.8328491064275885,-2.832849106427587,-2.832849106427587,-2.801280632658801,-2.801280632658794,-2.801280632658794,-2.8012806326587905,-2.80128063265879,-2.8012806326587882,-2.781427864820243,-2.7814278648202406,-2.6931302240017674,-2.6931302240017607,-2.370889845942039,-2.3708898459420364,-2.370889845942033,-2.340830314105623,-2.340830314105619,-2.2207092547080625
2.1390906377474876,-15.569550292952018,-15.287495706326567,-15.28749570632656,-15.287495706326553,-15.287495706326542,-15.287495706326542,-15.287495706326538,-15.276232752350545,-15.276232752350534,-15.264925153002896,-15.264925153002892,-15.264925153002883,-15.264925153002883,-15.264925153002883,-15.264925153002883,-15.17648125819509,-15.176481258195077,-15.064376783109175,-15.064376783109171,-15.064376783109166,-15.064376783109164,-15.06437678310916,-15.049625613126137,-15.049625613126123,-15.04962561312612,-15.011642499550936,-15.011642499550934,-15.011642499550932,-14.964558548333487,-14.964558548333486,-14.964558548333478,-14.963177086256437,-14.959805637133108,-14.959805637133105,-14.959786163875902,-14.95754357762093,-14.957543577620923,-14.957543577620918,-14.957543577620918,-14.957543577620914,-14.957543577620905,-14.955971373783797,-14.955971373783795,-14.903054584080985,-14.873518002445024,-14.873518002445017,-14.873518002445007,-14.848315096311843,-14.848315096311827,-14.848315096311826,-14.848315096311826,-14.848315096311826,-14.848315096311824,-14.848315096311822,-14.84831509631182,-14.848315096311813,-14.84831509631181,-14.829771195878097,-14.779018957809432,-14.744845954698608,-14.744845954698606,-14.744845954698604,-14.744845954698604,-14.7448459546986,-14.744845954698597,-14.694564575806687,-14.694564575806682,-14.694564575806682,-14.694564575806675,-14.694564575806675,-14.694564575806673,-14.666110720464745,-14.666110720464745,-14.666110720464742,-14.661971251990915,-14.661971251990906,-14.661971251990902,-14.642967050668616,-14.642967050668613,-14.61433354770036,-14.614333547700355,-14.604783461097632,-14.60478346109763,-14.592885197562563,-14.59288519756256,-14.59288519756256,-14.59288519756256,-14.59288519756256,-14.592885197562559,-14.568632205157826,-14.552707645680568,-14.549909496594534,-14.549909496594532,-14.462713035966233,-14.462713035966233,-14.462713035966226,-14.462713035966223,-14.462713035966223,-14.462713035966221,-14.451706393730461,-14.451706393730458,-14.451706393730456,-14.451706393730454,-14.451706393730454,-14.451706393730452,-14.408424094225866,-14.408424094225863,-14.40842409422585,-14.393008288035956,-14.393008288035945,-14.393008288035944,-14.393008288035942,-14.393008288035942,-14.391351931116375,-14.391351931116374,-14.391351931116363,-14.391351931116361,-14.391351931116361,-14.39135193111636,-14.379273865635458,-14.366345166048047,-14.366345166048045,-14.351516313992992,-14.351516313992988,-14.32604537432584,-14.326045374325828,-14.326044706118752,-14.27792649076886,-14.27792649076886,-14.277926490768852,-14.277926490768847,-14.277926490768841,-14.277926490768838,-14.268257220844227,-14.268257220844223,-14.241808395660124,-14.241808395660112,-14.24180839566011,-14.241808395660108,-14.241808395660103,-14.241808395660094,-14.230836804700747,-14.23083680470074,-14.230836804700738,-14.230836804700736,-14.230836804700735,-14.2299461354645,-14.223907531350054,-14.223907531350044,-14.193362490351712,-14.193362490351712,-14.193362381352726,-14.179586495446344,-14.179586495446342,-14.17958649544634,-14.174775088805944,-14.17477508880594,-14.174775088805935,-14.173435556378465,-14.173435556378456,-14.173435556378456,-14.173435556378454,-14.17343555637845,-14.173435556378449,-14.173435556378447,-14.173435556378447,-14.173435556378442,-14.173435556378438,-14.16725314831256,-14.149056898874163,-14.149056898874163,-14.149056898874157,-14.110863523772792,-14.11086352377279,-14.110863523772787,-14.101363050020435,-14.097657136345552,-14.097657136345548,-14.097657136345548,-14.097657136345545,-14.097657136345543,-14.097657136345543,-14.090667676820692,-14.090667676820692,-14.08781756160503,-14.087817561605029,-14.087817561605025,-14.087817561605025,-14.087817561605023,-14.087817561605013,-14.08615355842279,-14.071382781202981,-14.07138278120298,-14.07138278120298,-14.07138278120298,-14.071382781202978,-14.071382781202976,-14.062987907223778,-14.062987907223775,-14.052741069111176,-14.050566306202361,-14.05056630620236,-14.050566306202358,-14.050566306202356,-14.050566306202352,-14.050566306202352,-14.041858198120332,-14.041858198120329,-14.041858198120323,-14.039763146732064,-14.039763146732064,-14.03580223918517,-14.035802239185164,-14.035802239185161,-13.968256445496174,-13.964591126050582,-13.96459112605058,-13.964591126050578,-13.964591126050577,-13.964591126050577,-13.960510948805382,-13.954842631278273,-13.95484263127827,-13.950484943485685,-13.878903029732385,-13.878903029732378,-13.878903029732378,-13.878903029732372,-13.878903029732367,-13.878903029732367,-13.838162852327184,-13.83816285232718,-13.838162852327178,-13.838162852327178,-13.838162852327176,-13.838162852327171,-13.830679154407651,-13.83067915440765,-13.806215589921463,-13.806215589921461,-13.806215589921452,-13.796831666537411,-13.796831666537406,-13.71231899496156,-13.71231899496155,-13.712314970943963,-13.681555057411947,-13.681555057411941,-13.68155505741194,-13.681555057411936,-13.681555057411936,-13.676846246231802,-13.676846246231799,-13.676846246231797,-13.676846246231797,-13.676846246231793,-13.676846246231793,-13.653720198398164,-13.653720198398156,-13.653720198398151,-13.653720198398148,-13.653720198398142,-13.636892259628207,-13.636892259628205,-13.636892259628205,-13.636892259628203,-13.636892259628201,-13.636892259628198,-13.61311923529495,-13.613119235294947,-13.593478590397494,-13.59347859039749,-13.585287349061131,-13.585287349061126,-13.585287349061124,-13.571175657324895,-13.571175657324893,-13.571175657324893,-13.571175657324888,-13.571175657324885,-13.571175657324883,-13.56310481478172,-13.56310481478172,-13.563104814781717,-13.562202580544197,-13.56220258054419,-13.562193923464209,-13.55625641843512,-13.556256418435115,-13.556256418435112,-13.555677424588499,-13.555677424588497,-13.555677424588495,-13.555677424588493,-13.555677424588486,-13.555677424588483,-13.551685640639837,-13.541069847861797,-13.529443677860407,-13.529443677860405,-13.529443677860403,-13.529443677860401,-13.529443677860401,-13.5294436778604,-13.5294436778604,-13.5294436778604,-13.529443677860398,-13.52944367786039,-13.515779348121985,-13.515779348121983,-13.515779348121983,-13.515779348121981,-13.51577934812198,-13.515779348121974,-13.51577934812197,-13.515779348121969,-13.515779348121969,-13.515779348121965,-13.512321389328054,-13.509346335779853,-13.509346335779846,-13.509345902046192,-13.449653045570372,-13.449653045570368,-13.44965304557036,-13.446764769106528,-13.42870639034207,-13.42870639034206,-13.428705084665026,-13.417661796605332,-13.417661796605328,-13.41766179660532,-13.407303557324877,-13.407303557324871,-13.376314505049269,-13.37631450504926,-13.376314505049258,-13.376314505049255,-13.376314505049251,-13.376314505049246,-13.370611047550806,-13.367038179064982,-13.367038179064975,-13.367038179064972,-13.367038179064968,-13.367038179064966,-13.367038179064965,-13.302851944822878,-13.302851944822875,-13.302851944822867,-13.288331397256467,-13.26523806305794,-13.26013439695893,-13.26013439695893,-13.260134396958929,-13.260134396958929,-13.260134396958925,-13.260134396958925,-13.254284250069327,-13.254284250069317,-13.218345988280493,-13.218345988280491,-13.214334595746992,-13.214334595746987,-13.214334595746982,-13.21433459574698,-13.214334595746976,-13.214334595746971,-13.195540638908998,-13.174749248688993,-13.174749248688983,-13.147613045903249,-13.147613045903247,-13.147613045903244,-13.147613045903244,-13.147613045903242,-13.147613045903238,-13.081443352477674,-13.081443352477669,-13.081443352477669,-13.030199683737331,-13.030199683737328,-13.030199683737328,-13.030199683737324,-13.030199683737324,-13.030199683737322,-13.03003028889023,-13.030030288890229,-12.994628262209527,-12.994628262209527,-12.994627901178134,-12.976257522072329,-12.91479748371399,-12.914797483713988,-12.900327639277984,-12.900327639277984,-12.90032763927798,-12.891126748512534,-12.744957938994046,-12.554166994037685,-12.554166994037681,-12.55416699403768,-12.554166994037677,-12.554166994037676,-12.554166994037674,-12.520419189892984,-12.520419189892978,-12.520419189892971,-12.52041918989297,-12.520419189892968,-12.520419189892966,-12.513775367305103,-12.474748177762203,-12.474748177762203,-12.47323403776204,-12.438915412633575,-12.438915412633571,-12.313666762695785,-12.313666762695782,-12.313664381516105,-12.308946507851104,-12.308946507851102,-12.3089465078511,-12.160290122291372,-12.11349816951423,-11.435859910123288,-11.435859910123282,-11.435859910123275,-11.435859910123275,-11.435859910123272,-11.435859910123268,-11.398790893172622,-11.39879089317262,-11.200266410743188,-11.20026641074318,-11.20026641074318,-11.200266410743174,-11.200266410743154,-11.190637298248767,-11.190637298248765,-11.190637298248758,-11.190637298248754,-11.190637298248754,-11.170996675788906,-11.170996675788906,-11.170996675788896,-11.140476615420228,-11.140476615420225,-11.140476615420221,-11.120882948635817,-11.114960497381112,-11.114960497381109,-11.114960497381103,-11.113454820586117,-11.113454820586114,-11.113454820586112,-11.11345482058611,-11.11345482058611,-11.113454820586105,-11.10488832031248,-11.104888320312478,-11.096271601664952,-11.096271601664943,-11.096270778871164,-11.072518130313645,-11.072518130313643,-11.07251813031363,-11.072407223927485,-11.07001581259912,-11.070015812599118,-11.070015812599117,-11.070015812599115,-11.070015812599111,-11.07001581259911,-11.063804713465805,-11.020501451793292,-11.02050145179329,-11.019391671185701,-11.019391671185701,-11.019391671185698,-10.99383309967232,-10.938741556034426,-10.938741556034419,-10.938741121128878,-10.900680705494976,-10.899966476089238,-10.899966476089238,-10.899966476089237,-10.899966476089235,-10.899966476089235,-10.899966476089235,-10.899966476089233,-10.899966476089233,-10.899966476089228,-10.899966476089228,-10.859872767681598,-10.859872767681594,-10.85987276768159,-10.859872767681589,-10.859872767681589,-10.859872767681585,-10.859872767681585,-10.859872767681585,-10.859872767681583,-10.859872767681583,-10.851338422488373,-10.851338422488368,-10.851338422488368,-10.851338422488368,-10.851338422488366,-10.851338422488361,-10.8039588931583,-10.803958893158294,-10.80395889315829,-10.803958893158287,-10.803958893158285,-10.803958893158283,-10.7923952594029,-10.792395259402898,-10.792395259402896,-10.792395259402896,-10.792395259402896,-10.79239525940289,-10.789430580060953,-10.78943058006095,-10.788950045879895,-10.788950045879888,-10.788950045879883,-10.788950045879881,-10.788950045879881,-10.788950045879881,-10.78895004587988,-10.788950045879874,-10.78895004587987,-10.788950045879862,-10.776771811181561,-10.776771811181556,-10.776771811181556,-10.776771811181552,-10.776771811181552,-10.776771811181552,-10.746962899960321,-10.74696289996032,-10.732463800526553,-10.732463800526553,-10.73246380052655,-10.73246380052655,-10.73246380052655,-10.732463800526547,-10.732463800526547,-10.714866162329528,-10.714866162329526,-10.714866162329518,-10.714866162329516,-10.714866162329514,-10.714866162329512,-10.698381695207676,-10.698381695207674,-10.698381695207672,-10.69838169520767,-10.69838169520767,-10.698381695207667,-10.667199412845568,-10.667199412845568,-10.667199412845566,-10.667199412845564,-10.667199412845562,-10.667199412845562,-10.657169695246962,-10.657169695246957,-10.657169695246955,-10.65716969524695,-10.657169695246948,-10.657169695246944,-10.653668584267896,-10.65366858426789,-10.634649287172538,-10.634649287172536,-10.63464928717253,-10.634649287172529,-10.634649287172527,-10.634649287172524,-10.634186703337445,-10.634186703337441,-10.632774841029308,-10.632774841029306,-10.632774841029303,-10.632774841029303,-10.6327748410293,-10.612752254103091,-10.612752254103087,-10.60494139969633,-10.604941399696328,-10.586156826340696,-10.586156826340693,-10.58615682634069,-10.58615682634069,-10.586156826340687,-10.542640069924378,-10.542640069924376,-10.54264006992437,-10.542640069924369,-10.542640069924365,-10.542640069924364,-10.542640069924364,-10.542640069924362,-10.54264006992436,-10.542640069924358,-10.533880694024996,-10.533880694024994,-10.533880694024994,-10.510679664964185,-10.510679664964183,-10.510679664964178,-10.506417942002475,-10.506417942002471,-10.506417942002468,-10.506417942002463,-10.50641794200246,-10.494768472601466,-10.494768472601466,-10.494768472601463,-10.49476847260146,-10.494768472601454,-10.485833342648423,-10.485833342648421,-10.485833342648421,-10.48583334264842,-10.485833342648416,-10.485833342648412,-10.477737145489408,-10.477737145489408,-10.477737145489405,-10.477737145489403,-10.477737145489403,-10.477667462071205,-10.472613940430975,-10.472613940430962,-10.47261394043096,-10.47261394043096,-10.47261394043096,-10.472613940430959,-10.467660279445552,-10.467660279445548,-10.464706205758873,-10.464706205758871,-10.464706205758864,-10.464706205758862,-10.464706205758858,-10.464706205758857,-10.459690643182153,-10.459690643182151,-10.459690643182148,-10.444190989476011,-10.44419098947601,-10.444190715122947,-10.442057016827315,-10.442057016827311,-10.440285879042051,-10.44028587904205,-10.440285879042044,-10.436364575608339,-10.436364575608332,-10.436364575608327,-10.436364575608325,-10.436364575608325,-10.436364575608325,-10.425783571062574,-10.424302889284354,-10.424302889284352,-10.42430288928435,-10.423506244240555,-10.407437577577841,-10.407437577577841,-10.400048228510505,-10.400048228510501,-10.400048228510498,-10.365316102261843,-10.365316102261843,-10.365316102261838,-10.365316102261838,-10.365316102261835,-10.365316102261835,-10.364955914879319,-10.364955914879319,-10.364955914879317,-10.342439033662348,-10.342439033662346,-10.342439033662346,-10.3420615028528,-10.342061502852792,-10.342061502852788,-10.342061502852786,-10.342061502852786,-10.334655227322276,-10.334655227322276,-10.334655227322276,-10.334655227322276,-10.334655227322273,-10.328104966816237,-10.328104966816236,-10.328104966816232,-10.325926544596578,-10.314694092290186,-10.314694092290178,-10.312683924282371,-10.312683924282371,-10.312683924282368,-10.312683924282364,-10.312683924282364,-10.312683924282364,-10.312683924282364,-10.312683924282362,-10.312683924282357,-10.312683924282352,-10.304090364199624,-10.303393463338477,-10.282062767942275,-10.282062767942273,-10.282062767942273,-10.281292643021082,-10.28129264302107,-10.281287301041504,-10.280365074793488,-10.280365074793488,-10.280365074793483,-10.261501745144942,-10.261501745144942,-10.261501745144939,-10.261501745144939,-10.261501745144939,-10.261501745144939,-10.261501745144935,-10.261501745144935,-10.261501745144935,-10.261501745144935,-10.241369802562218,-10.241369802562218,-10.241369802562215,-10.241369802562215,-10.241369802562213,-10.241369802562213,-10.23361485554343,-10.23361485554343,-10.233614855543427,-10.233614855543426,-10.233614855543424,-10.233614855543422,-10.230822697580502,-10.2308226975805,-10.230822697580495,-10.22862197213283,-10.228621972132826,-10.228621972132824,-10.228621972132819,-10.228621972132817,-10.228621972132816,-10.228296077483252,-10.228296077483252,-10.228296077483252,-10.22829607748325,-10.228296077483249,-10.228296077483234,-10.222698821019899,-10.219294976991133,-10.219294976991124,-10.219294976991124,-10.219294976991122,-10.219294976991122,-10.21929497699112,-10.209010767945268,-10.20901076794526,-10.20666497206224,-10.20666497206224,-10.205377628782523,-10.205377628782514,-10.20537762878251,-10.205377628782509,-10.205377628782509,-10.205377628782506,-10.202021308816569,-10.202021308816569,-10.202021308816569,-10.202021308816569,-10.202021308816567,-10.202021308816567,-10.1928631861622,-10.192863186162189,-10.187857832594416,-10.187857832594412,-10.187857832594405,-10.187857832594403,-10.187857832594402,-10.1878578325944,-10.187857832594398,-10.187035378486815,-10.183976812630888,-10.183976812630888,-10.170789379361139,-10.170789379361139,-10.170789379361135,-10.169166517392387,-10.169166517392386,-10.169166517392384,-10.16889654297215,-10.16889654297215,-10.168896542972146,-10.157374199666927,-10.157374199666926,-10.157372681035426,-10.15048604720841,-10.15048604720841,-10.148960266163797,-10.148479737181274,-10.14155885911794,-10.122964051298306,-10.10945932805178,-10.109459328051779,-10.109459328051773,-10.10945932805177,-10.10945932805177,-10.10945932805177,-10.083535112500034,-10.083535112500027,-10.080863376551049,-10.080863376551047,-10.080863376551047,-10.080863376551045,-10.080863376551042,-10.063065135968849,-10.063065135968849,-10.063065135968845,-10.063065135968845,-10.063065135968845,-10.063065135968843,-10.063065135968841,-10.063065135968841,-10.063065135968841,-10.06306513596884,-10.059894647034985,-10.05989464703498,-10.059894647034978,-10.059894647034977,-10.059894647034973,-10.03031215463703,-10.030312154637025,-10.030312154637024,-10.030312154637024,-10.030312154637022,-10.03031215463702,-10.030312154637018,-10.030312154637018,-10.030312154637013,-10.03031215463701,-10.02946838940197,-10.029468389401965,-10.029468389401963,-10.02946838940196,-10.029468389401956,-9.998375557624467,-9.998375557624456,-9.998367310562356,-9.991163007053403,-9.991163007053402,-9.9911630070534,-9.991163007053398,-9.991163007053398,-9.991163007053396,-9.990263497144056,-9.990263497144056,-9.990263497144054,-9.990263497144053,-9.990263497144051,-9.990263497144051,-9.984498612816887,-9.984498612816884,-9.984498612816884,-9.984498612816878,-9.984498612816877,-9.96028984613023,-9.960289846130228,-9.958879657209316,-9.958879657209314,-9.958879657209314,-9.95887965720931,-9.958879657209309,-9.958879657209307,-9.958879657209307,-9.958879657209307,-9.958879657209305,-9.958879657209305,-9.958879657209305,-9.9588796572093,-9.958879657209293,-9.958879657209293,-9.955708323346414,-9.955708323346412,-9.95570832334641,-9.950491223572028,-9.950491223572028,-9.950491223572026,-9.950491223572024,-9.950491223572024,-9.950491223572017,-9.943915683648974,-9.943915683648974,-9.94391568364897,-9.94391568364897,-9.943915683648969,-9.943915683648969,-9.926908524216033,-9.926908524216028,-9.926908524216024,-9.913952107780535,-9.913952107780535,-9.913952107780528,-9.908849118429355,-9.908849118429355,-9.90884911842935,-9.908555484368557,-9.908555484368549,-9.908555484368547,-9.908555484368543,-9.908555484368536,-9.907686419030611,-9.907686419030608,-9.907686419030606,-9.907686419030606,-9.907686419030602,-9.907686419030597,-9.902509515042558,-9.902509515042558,-9.902509515042551,-9.902509515042551,-9.90250951504255,-9.898349368006011,-9.898349368006011,-9.897789057993412,-9.886471406122771,-9.886471406122771,-9.886471406122771,-9.866291826530711,-9.86629182653071,-9.86115429011092,-9.857321094701287,-9.857321094701286,-9.857321094701282,-9.85732109470128,-9.857321094701279,-9.857321094701277,-9.857321094701277,-9.857321094701275,-9.85732109470127,-9.857321094701268,-9.854962053101922,-9.854962053101918,-9.854962053101916,-9.854962053101909,-9.854962053101907,-9.849854125241942,-9.849854125241936,-9.849854125241936,-9.849854125241933,-9.849854125241931,-9.849854125241931,-9.848858717709442,-9.842167903020094,-9.842167903020094,-9.842160046863066,-9.834153716966028,-9.834153716966025,-9.834153716966021,-9.834153716966021,-9.83415371696602,-9.834153716966016,-9.826534819975661,-9.82653481997566,-9.82653481997566,-9.819052015509968,-9.819052015509964,-9.809907890020433,-9.80990789002043,-9.78536435177429,-9.785364351774287,-9.785364351774282,-9.770231574816389,-9.770231574816387,-9.770231574816385,-9.770231574816382,-9.77023157481638,-9.77023157481638,-9.77023157481638,-9.770231574816378,-9.770231574816377,-9.770231574816375,-9.755029675042506,-9.755029675042497,-9.755024697951516,-9.751408036191584,-9.75140803619158,-9.751408036191577,-9.751408036191577,-9.751408036191576,-9.751408036191574,-9.734439100254157,-9.734439100254157,-9.734439100254157,-9.734439100254157,-9.734439100254157,-9.734439100254153,-9.734439100254152,-9.73443910025415,-9.734439100254146,-9.734439100254146,-9.72345333924238,-9.723453339242372,-9.72345333924237,-9.722584540045368,-9.713819948023474,-9.713819948023467,-9.712365156132407,-9.712365156132405,-9.712365156132398,-9.702319633812122,-9.700243416870187,-9.700243416870185,-9.700243416870185,-9.70024341687018,-9.700243416870178,-9.700243416870174,-9.697721866333117,-9.69772186633311,-9.697721772332875,-9.684545447875111,-9.674021746343564,-9.674021746343561,-9.674021746343561,-9.67402174634356,-9.674021746343557,-9.674021746343552,-9.667055537235273,-9.644515959815969,-9.644515959815969,-9.644515959815967,-9.644515959815966,-9.644515959815964,-9.63810520287682,-9.638105202876815,-9.638105202876815,-9.638105202876815,-9.638105202876815,-9.63806325125153,-9.638063251251529,-9.638063251251523,-9.638063251251523,-9.638063251251523,-9.638063251251522,-9.608660506838302,-9.608660506838298,-9.607370916455581,-9.60737091645558,-9.607370916455576,-9.607370916455576,-9.607370916455574,-9.607370916455574,-9.607370916455574,-9.607370916455572,-9.607370916455569,-9.607370916455567,-9.586524618584459,-9.586524618584457,-9.586524618584457,-9.585340290640726,-9.58534029064072,-9.585340290640717,-9.576831031867295,-9.576831031867293,-9.576831031867288,-9.572816832670243,-9.572816832670243,-9.572816832670243,-9.572816832670243,-9.57281683267024,-9.572816832670236,-9.563486748311892,-9.563486748311886,-9.563486748311883,-9.563486748311883,-9.563486748311881,-9.563486748311881,-9.559106402627688,-9.559106402627686,-9.559100551287358,-9.557534184995195,-9.551147823224506,-9.551147823224506,-9.551147823224502,-9.546331675082635,-9.546331675082634,-9.546331675082634,-9.54633167508263,-9.546331675082628,-9.546331675082627,-9.54401917526868,-9.544019175268676,-9.544019175268675,-9.534425504524611,-9.53000538947721,-9.530005389477207,-9.529679328433934,-9.529679328433932,-9.524105665764019,-9.514144411550578,-9.51414441155057,-9.514144411550568,-9.514144411550568,-9.514144411550566,-9.51414441155056,-9.497667616261488,-9.492508657854751,-9.49250865785475,-9.492507384082664,-9.489280869654438,-9.489280869654436,-9.455823558293158,-9.455700094646476,-9.45570009464647,-9.455700094646469,-9.44952722811736,-9.449527228117349,-9.449527228117347,-9.449527228117347,-9.449527228117345,-9.449527228117345,-9.449527228117343,-9.449527228117343,-9.449527228117343,-9.449527228117342,-9.442834493756413,-9.44283449375641,-9.442834493756406,-9.442834493756404,-9.442834493756402,-9.442834493756402,-9.442834493756399,-9.442834493756393,-9.442834493756392,-9.44283449375639,-9.41908091023594,-9.41908091023594,-9.419080910235937,-9.419080910235932,-9.41908091023593,-9.41908091023593,-9.41185632680673,-9.378997779672998,-9.378997779672995,-9.377851491080929,-9.377851491080929,-9.377851491080927,-9.377851491080927,-9.377851491080923,-9.377851491080921,-9.37461322401566,-9.374613224015652,-9.374613224015652,-9.374613224015652,-9.374613224015649,-9.374613224015645,-9.373411822750082,-9.373411822750075,-9.373411822750073,-9.37341182275007,-9.37341182275007,-9.373411822750066,-9.373411822750063,-9.373411822750061,-9.373411822750061,-9.373411822750057,-9.32940161075162,-9.32940161075162,-9.329401610751617,-9.329401610751617,-9.329401610751617,-9.329401610751614,-9.306254872356519,-9.306254872356517,-9.306254872356515,-9.306254872356513,-9.306254872356513,-9.306254872356513,-9.306089378072853,-9.30608937807285,-9.306089378072846,-9.306089378072844,-9.306089378072842,-9.306089378072842,-9.294113459790442,-9.294113459790438,-9.294113459790438,-9.294113459790436,-9.294113459790436,-9.294113459790431,-9.28918775945016,-9.28918775945016,-9.274359362845047,-9.274359362845038,-9.27060723618356,-9.270607236183553,-9.227321348152248,-9.227321348152248,-9.227321348152243,-9.227321348152243,-9.227321348152241,-9.227321348152238,-9.199508438810845,-9.19950843881084,-9.19950843881084,-9.199508438810838,-9.199508438810836,-9.178450317834281,-9.178450317834276,-9.178450317834272,-9.171112551234819,-9.171112551234817,-9.162387086281942,-9.16238708628194,-9.16238708628194,-9.162387086281939,-9.162387086281937,-9.162387086281935,-9.151705691391633,-9.15170569139163,-9.15170569139163,-9.151705691391626,-9.151705691391625,-9.15170569139162,-9.14824583240891,-9.141085488968125,-9.141085488968123,-9.141052934862037,-9.13344825111271,-9.13344825111271,-9.12845973614336,-9.128459736143354,-9.11613624922651,-9.116136249226509,-9.116101429730968,-9.090570694947733,-8.98453699329975,-8.984536993299749,-8.984536993299745,-8.972173499129044,-8.97217349912904,-8.972173499129033,-8.972173499129033,-8.972173499129031,-8.97217349912903,-8.97217349912903,-8.972173499129028,-8.972173499129026,-8.972173499129022,-8.958396221726908,-8.949096373021018,-8.949096373021016,-8.94909601646784,-8.922979546801626,-8.898445098166732,-8.898445098166732,-8.898445098166732,-8.898445098166732,-8.898445098166732,-8.898445098166732,-8.887386398707088,-8.887386398707088,-8.887386398707083,-8.881509567830363,-8.881509567830362,-8.881509567830362,-8.881509567830358,-8.881509567830356,-8.881509567830348,-8.852573204899299,-8.8518584049819,-8.851858404981899,-8.830725328081028,-8.830725328081027,-8.830725328081027,-8.830725328081025,-8.83072532808102,-8.83072532808102,-8.80376027617913,-8.80376027617913,-8.80372578712911,-8.785930554786288,-8.785930554786281,-8.755784207569778,-8.645642236698972,-8.64564223669897,-8.645642236698963,-8.645642236698963,-8.645642236698956,-8.577479773386614,-8.577479773386607,-8.577479773386603,-8.513775857244086,-8.513775857244081,-8.513769646098883,-8.492504555364127,-8.402755381016913,-8.40275538101691,-8.40275538101691,-8.40275538101691,-8.402755381016906,-8.402755381016906,-8.397215011566804,-8.3972150115668,-8.3972150115668,-8.397215011566798,-8.397215011566797,-8.397215011566797,-8.375832998876662,-8.37583299887666,-8.373001443410649,-8.373001443410645,-8.373001443410645,-8.368597196662702,-8.368597196662698,-8.336066871520272,-8.162346276835684,-8.162346276835676,-8.162346276835674,-8.156888105334367,-8.156888105334364,-8.15681670307632,-8.116055234838214,-8.114288426690464,-5.747657598317316,-5.747657598317312,-5.74765759831731,-5.687262359541073,-5.687262359541068,-5.6421926230948385,-5.409551524726835,-5.409551524726834,-5.409551524726834,-5.409551524726832,-5.40955152472683,-5.409551524726828,-5.373757185514829,-5.3737571855148225,-5.3737571855148225,-5.373757185514819,-5.373757185514819,-5.373757185514811,-5.365171156394018,-5.365171156394018,-5.276969328582314,-5.276969328582312,-5.2558206410946635,-5.255820641094661,-5.25582064109466,-5.2558206410946555,-5.2558206410946555,-5.255820641094651,-5.172550895753114,-5.172550895753114,-5.172550895753107,-5.172550895753107,-5.172550895753104,-5.169736627065612,-5.169736627065605,-5.149663543402065,-5.1496635434020614,-5.149663543402061,-5.149663543402058,-5.149663543402057,-5.0591834090645404,-5.05918340906453,-5.059183409064529,-5.059183409064523,-5.059183409064522,-5.059183409064522,-5.050912165492277,-5.050912165492277,-5.050912165492276,-5.0107974907619,-5.010797490761899,-5.010797490761898,-5.002168814741691,-5.002168814741685,-5.002168814741685,-5.002168814741683,-5.002168814741675,-5.002168814741675,-4.977371358512479,-4.953812874751384,-4.953812874751378,-4.953773075360368,-4.952694394792773,-4.952694394792772,-4.952694394792769,-4.949931647473599,-4.9499316474735915,-4.949931647473588,-4.912135785836913,-4.912135785836912,-4.864084289250285,-4.8598492525087815,-4.85984925250877,-4.85984925250877,-4.858475432531498,-4.826483879582498,-4.8198192034039575,-4.819819203403955,-4.816303488354475,-4.816303488354469,-4.8163034883544675,-4.816303488354467,-4.816303488354464,-4.816303488354464,-4.801684863054324,-4.80168486305432,-4.613822535630751,-4.596995287342011,-4.59699528734201,-4.5969952873420095,-4.596995287342001,-4.596995287341996,-4.562915039694381,-4.5629150396943805,-4.562915039694379,-4.562915039694375,-4.562915039694373,-4.522566307673571,-4.52256630767357,-4.522566307673566,-4.511887602379107,-4.511887602379103,-4.511887602379101,-4.5118876023790975,-4.5118876023790975,-4.511887602379096,-4.510498811313399,-4.510498811313396,-4.510498811313394,-4.5104988113133935,-4.5104988113133935,-4.510498811313384,-4.49841422248418,-4.498414222484175,-4.4984142224841746,-4.498414222484174,-4.49841422248417,-4.4984142224841674,-4.480461963604537,-4.480461963604533,-4.480461963604532,-4.476333556939291,-4.4653349872188315,-4.465334987218829,-4.465304418824204,-4.461267751154275,-4.461267751154274,-4.457445513192819,-4.457445513192818,-4.457445513192815,-4.442302713662626,-4.442302713662626,-4.442302713662625,-4.442302713662623,-4.442302713662621,-4.4423027136626185,-4.439200115027645,-4.439200115027642,-4.439200115027641,-4.394994957481964,-4.394994957481961,-4.367192774125537,-4.367192774125533,-4.35053780075844,-4.350286823748459,-4.3502868237484575,-4.346277602963792,-4.3359841282139175,-4.3359841282139175,-4.335984128213915,-4.3167490021656505,-4.294393578036995,-4.294393578036985,-4.294393578036981,-4.287269000992412,-4.287269000992409,-4.287269000992409,-4.2872690009924055,-4.2872690009924055,-4.287269000992404,-4.2872690009924,-4.287269000992399,-4.287269000992394,-4.2872690009923895,-4.244410846567598,-4.244410846567593,-4.244410846567592,-4.244410846567592,-4.244410846567591,-4.244410846567588,-4.244410846567587,-4.244410846567586,-4.244410846567585,-4.244410846567578,-4.189264141237839,-4.1892641412378335,-4.189264141237833,-4.189264141237832,-4.189264141237832,-4.189264141237826,-4.099992646676212,-4.099992646676212,-4.0999926466762115,-4.0999926466762115,-4.09999264667621,-4.099992646676208,-4.0530477583518785,-4.053047758351876,-4.053047758351875,-4.053047758351874,-4.053047758351874,-4.053047758351873,-3.9882153557067075,-3.9882153557067013,-3.987971785726859,-3.9879717857268533,-3.9879717857268533,-3.9879717857268506,-3.9879717857268497,-3.987971785726843,-3.958814790365439,-3.9588147903654374,-3.928045139056643,-3.8318961734064096,-3.831896173406408,-3.831896173406407,-3.8318961734064048,-3.831896173406403,-3.831896173406403,-3.793683341483158,-3.7936833414831534,-3.793683341483152,-3.7936833414831495,-3.793683341483145,-3.793683341483143,-3.7848320213785054,-3.784832021378502,-3.68759295108435,-3.6875929510843473,-3.665540834293781,-3.521953885412431,-3.5219538854124295,-3.5145298992889984,-3.4327084539984827,-3.4327084539984787,-3.432708453998472,-3.3988411002591254,-3.3434010428141194,-3.3434010428141194,-3.343401042814119,-3.3434010428141163,-3.3434010428141123,-3.3434010428141105,-3.306610760686313,-3.3066107606863118,-3.3066107606863073,-3.306610760686306,-3.306610760686306,-3.3066107606863056,-3.2988255080536737,-3.2768168836897624,-3.2768168836897593,-3.1879622760699697,-3.187962276069969,-2.964008616631944,-2.964008616631941,-2.9640086166319395,-2.910398893920947,-2.910398893920945,-2.802587111232627
2.338075813351905,-15.582184558371507,-15.309459571814095,-15.309459571814077,-15.309459571814077,-15.309459571814074,-15.309459571814074,-15.309459571814067,-15.301584883173193,-15.301584883173192,-15.28348756760381,-15.28348756760381,-15.28348756760381,-15.283487567603803,-15.283487567603803,-15.2834875676038,-15.199729649827349,-15.199729649827342,-15.110507000135796,-15.110507000135796,-15.110507000135788,-15.0704906360789,-15.070490636078896,-15.070490636078896,-15.070490636078892,-15.070490636078885,-15.036552629405337,-15.036552629405334,-15.036534626739403,-15.01941224386435,-15.019412243864346,-15.019412243864343,-14.989960173570866,-14.970835048475442,-14.970835048475433,-14.970835048475431,-14.962689147680573,-14.962689147680573,-14.962689147680567,-14.962689147680566,-14.962689147680564,-14.962689147680562,-14.96189142285462,-14.961891422854618,-14.926217739126985,-14.926217739126978,-14.926217739126976,-14.926217739126974,-14.926217739126974,-14.926217739126974,-14.92621773912697,-14.926217739126969,-14.926217739126967,-14.926217739126965,-14.905192593122921,-14.903662121505153,-14.900507650642588,-14.900507650642588,-14.900507650642586,-14.828200858075345,-14.823000724747628,-14.823000724747622,-14.82300072474762,-14.82300072474762,-14.82300072474762,-14.823000724747608,-14.77589393265065,-14.775893932650648,-14.775893932650646,-14.775893932650645,-14.775893932650641,-14.775893932650638,-14.720565133771009,-14.720565133771006,-14.691863351455961,-14.691863351455956,-14.691863351455954,-14.682953835545895,-14.68295383554589,-14.682953835545886,-14.666652756454868,-14.666652756454868,-14.666652756454868,-14.666652756454868,-14.666652756454868,-14.66665275645486,-14.64194675226724,-14.64194675226723,-14.624967122234514,-14.62496712223451,-14.624737208765866,-14.624737208765866,-14.603979557335451,-14.592029557546978,-14.562823257089399,-14.562823257089399,-14.562823257089391,-14.541439790536216,-14.541439790536208,-14.541439790536206,-14.541439790536206,-14.541439790536204,-14.5414397905362,-14.540947126087579,-14.540947126087577,-14.540947126087575,-14.54094712608757,-14.54094712608757,-14.54094712608757,-14.523207267914719,-14.523207267914712,-14.523206250090771,-14.5122876202456,-14.474909344850476,-14.474909344850465,-14.474909344850465,-14.474909344850463,-14.474909344850463,-14.44766152312386,-14.447661523123859,-14.439902042629205,-14.439902042629196,-14.404066815770696,-14.390374995381785,-14.390374995381784,-14.39037499538178,-14.390374995381778,-14.390374995381775,-14.390374995381773,-14.376752732016097,-14.376752732016083,-14.376752732016083,-14.376752732016081,-14.376752732016081,-14.37675273201608,-14.37675273201608,-14.376752732016076,-14.376752732016076,-14.376752732016074,-14.355389522943776,-14.35538952294377,-14.355389522943769,-14.328999320361806,-14.32572789211968,-14.325727892119678,-14.325727892119676,-14.325727892119676,-14.32572789211967,-14.325727892119655,-14.29505858807049,-14.295058588070484,-14.295058588070482,-14.295058588070482,-14.295058588070477,-14.295058588070475,-14.293675180799903,-14.293675180799896,-14.293675180799896,-14.293675180799893,-14.293675180799891,-14.293675180799891,-14.27848535604597,-14.27848535604597,-14.27848524880742,-14.259600063651243,-14.259600063651241,-14.259600063651238,-14.251851385820204,-14.251851385820197,-14.2488496378985,-14.248849637898498,-14.248849637898495,-14.24884963789849,-14.248849637898486,-14.246833337474282,-14.246833337474277,-14.238605738380333,-14.224350752071008,-14.224350752070997,-14.224350752070995,-14.223566282376483,-14.22356628237648,-14.22356628237648,-14.22356628237647,-14.223566282376469,-14.208853026856843,-14.208853026856842,-14.208853026856838,-14.208853026856834,-14.208853026856831,-14.208853026856826,-14.20797977195215,-14.207979771952145,-14.207979771952143,-14.207979771952138,-14.207979771952136,-14.207979771952136,-14.187300938922224,-14.174757849209767,-14.173982961110415,-14.173982961110413,-14.16921752941667,-14.16921752941666,-14.140587835788986,-14.14058783578898,-14.140587835788978,-14.120908282929893,-14.120908282929888,-14.12090828292988,-14.12090828292988,-14.120908282929879,-14.120908282929875,-14.114426364447038,-14.114426364447032,-14.104263070488027,-14.10426307048802,-14.104263070488017,-14.09364074035051,-14.093640740350507,-14.073098714648921,-14.073098714648902,-14.0730987146489,-14.067054053572003,-14.0330373048891,-14.021947427922678,-14.021947427922672,-14.02194742792267,-14.020168402653763,-14.020168402653761,-14.02016840265376,-14.020168402653757,-14.020168402653756,-14.020168402653743,-14.009526996898494,-14.009526996898492,-14.009526996898492,-14.009526996898492,-14.009526996898488,-14.00952699689848,-14.006147589708885,-13.977156710947316,-13.977156710947309,-13.972273226041404,-13.972273226041402,-13.959408954250431,-13.95940895425043,-13.959404917021088,-13.867214887741172,-13.867214887741168,-13.867214887741168,-13.867214887741165,-13.867214887741163,-13.867214887741154,-13.85648455975644,-13.856484559756424,-13.856484559756424,-13.85648455975642,-13.856484559756419,-13.851669134915815,-13.851669134915811,-13.851669134915808,-13.851669134915804,-13.851669134915797,-13.804235269680397,-13.804235269680392,-13.804235269680388,-13.804235269680388,-13.804235269680387,-13.804235269680387,-13.804086185164905,-13.804086185164905,-13.8040779392082,-13.791159107112325,-13.791159107112321,-13.78770473307592,-13.787704733075918,-13.787704733075914,-13.78770473307591,-13.787704733075907,-13.787704733075905,-13.787704733075904,-13.787704733075898,-13.787704733075897,-13.787704733075884,-13.783049723772578,-13.783049723772578,-13.783049723772566,-13.778726882910568,-13.775277705913082,-13.77527770591308,-13.77527770591308,-13.774712368074791,-13.772190655787636,-13.772190655787632,-13.7721906352903,-13.771602716055577,-13.771602716055575,-13.771602716055575,-13.771602716055574,-13.771602716055567,-13.771602716055567,-13.771602716055565,-13.771602716055565,-13.771602716055561,-13.77160271605556,-13.769283542966726,-13.769283542966726,-13.769283542966724,-13.769283542966724,-13.769283542966717,-13.769283542966715,-13.750489565055917,-13.750489565055911,-13.749681192505754,-13.726922367773442,-13.726922367773435,-13.726922367773428,-13.720015507882259,-13.720015507882259,-13.720015507882252,-13.72001550788225,-13.72001550788225,-13.720015507882243,-13.657004137371061,-13.657004137371054,-13.657004137371052,-13.654778093081362,-13.654778093081356,-13.654777562530217,-13.629084846318966,-13.629084846318966,-13.629084846318957,-13.629084846318952,-13.62908484631895,-13.629084846318948,-13.6242552410342,-13.624255241034197,-13.624255241034195,-13.624255241034193,-13.624255241034191,-13.624255241034188,-13.587011371293563,-13.56473871893556,-13.561924101815691,-13.56192410181569,-13.561375370381441,-13.56137537038143,-13.561375370381429,-13.56084258610117,-13.518364093115459,-13.483802580077027,-13.483802580077027,-13.483802580077025,-13.483802580077024,-13.48380258007702,-13.48380258007702,-13.476081652180763,-13.476081652180762,-13.47608165218076,-13.47608165218076,-13.47608165218076,-13.476081652180756,-13.44262765313669,-13.442627653136686,-13.437343374171078,-13.437343374171078,-13.427087266046684,-13.42708726604668,-13.427087266046678,-13.414880421875683,-13.414880421875678,-13.414880421875672,-13.408792868627778,-13.408604764972713,-13.408604764972711,-13.40860476497271,-13.408604764972708,-13.408604764972706,-13.408604764972706,-13.366217438375163,-13.366217438375159,-13.31684194687,-13.316841946869994,-13.316841613991775,-13.3005027848432,-13.300502784843198,-13.269509422057977,-13.265094338124575,-13.265094338124573,-13.26509433812457,-13.215619585190087,-13.215619585190085,-13.21561958519008,-13.21561958519008,-13.215619585190074,-13.215619585190073,-13.208680051483723,-13.100055817279705,-13.100055817279701,-13.037383995424511,-12.917920247986643,-12.917920247986624,-12.917920247986624,-12.91792024798662,-12.91792024798662,-12.917920247986615,-12.894238645553449,-12.894238645553449,-12.894238645553443,-12.894238645553441,-12.894238645553438,-12.894238645553438,-12.878025863371832,-12.846509449109861,-12.846509449109858,-12.790861256934168,-12.789012360029117,-12.78901236002911,-12.75271831631544,-12.752718316315438,-12.752716562721028,-12.746049416936657,-12.74604941693665,-12.746049416936646,-12.592428490684487,-12.551987087396366,-11.451800554157218,-11.451800554157217,-11.451800554157215,-11.451800554157215,-11.451800554157208,-11.451800554157206,-11.41354092699181,-11.413540926991804,-11.226895760246775,-11.226895760246773,-11.226895760246771,-11.226895760246766,-11.22689576024676,-11.211174087253422,-11.21117408725342,-11.21117408725342,-11.211174087253411,-11.211174087253408,-11.199278211817182,-11.199278211817175,-11.199278211817175,-11.166860981448915,-11.166860981448913,-11.166860981448911,-11.14789674658154,-11.141945309056203,-11.141945309056199,-11.141943561681076,-11.139729813894515,-11.139729813894514,-11.139729813894512,-11.139729813894512,-11.13972981389451,-11.13972981389451,-11.136473628636958,-11.136473628636956,-11.136473628636956,-11.132548625229692,-11.132548625229692,-11.122374761140222,-11.099843233432926,-11.099843233432921,-11.099843233432916,-11.092349937215104,-11.088632858836466,-11.088632858836458,-11.088632858836457,-11.088632858836453,-11.088632858836451,-11.088632858836451,-11.041201258270327,-11.041201258270323,-11.03519680133532,-11.035196801335314,-11.035196801335312,-11.008570652939126,-10.984503664530669,-10.984503664530665,-10.984503125778334,-10.982274957147805,-10.982274957147805,-10.982274957147801,-10.9822749571478,-10.9822749571478,-10.982274957147798,-10.982274957147792,-10.982274957147792,-10.982274957147792,-10.98227495714779,-10.951500247933884,-10.951500247933884,-10.951500247933884,-10.95150024793388,-10.951500247933877,-10.951500247933877,-10.951500247933875,-10.951500247933874,-10.951500247933872,-10.95150024793387,-10.94103676264999,-10.934481419715041,-10.934481419715041,-10.934481419715036,-10.934481419715034,-10.934481419715032,-10.934481419715029,-10.892124677991607,-10.892124677991603,-10.892124677991603,-10.8921246779916,-10.892124677991596,-10.89212467799159,-10.880275639410005,-10.880275639410002,-10.880275639409998,-10.880275639409998,-10.880275639409994,-10.880275639409993,-10.878034511901564,-10.878034511901559,-10.80092094892524,-10.80092094892524,-10.800920948925238,-10.800920948925237,-10.800920948925233,-10.800920948925231,-10.786632738284553,-10.786632738284547,-10.786632738284542,-10.78663273828454,-10.78663273828454,-10.78663273828454,-10.786632738284533,-10.775846119610355,-10.775846119610355,-10.77584611961035,-10.775846119610346,-10.775846119610346,-10.775846119610346,-10.775846119610346,-10.775846119610344,-10.775846119610337,-10.775846119610332,-10.763028668393504,-10.763028668393497,-10.763028668393492,-10.763028668393492,-10.763028668393492,-10.76302866839349,-10.751299806878254,-10.751299806878249,-10.750172803806693,-10.75017280380669,-10.750172803806688,-10.750172803806684,-10.750172803806684,-10.750172803806683,-10.739791214935915,-10.739791214935904,-10.717274809621129,-10.717274809621127,-10.710031639010534,-10.710031639010534,-10.710031639010534,-10.71003163901053,-10.71003163901053,-10.710031639010527,-10.694746411769898,-10.694746411769897,-10.694746411769897,-10.694746411769895,-10.694746411769893,-10.694746411769886,-10.685366252722842,-10.685366252722835,-10.685366252722831,-10.683635969441498,-10.683635969441498,-10.683635969441497,-10.683635969441493,-10.683635969441491,-10.683222039278455,-10.68322203927845,-10.658602857810408,-10.658602857810408,-10.658602857810406,-10.658602857810406,-10.658602857810402,-10.653724588234883,-10.63266445770496,-10.63266445770496,-10.632664457704957,-10.632664457704953,-10.632664457704951,-10.632664457704944,-10.60547825056566,-10.60547825056566,-10.605478250565653,-10.597200971305316,-10.59720097130531,-10.597200971305309,-10.597200971305309,-10.597200971305309,-10.597200971305304,-10.5972009713053,-10.597200971305298,-10.597200971305295,-10.597200971305295,-10.574856906770233,-10.574856906770233,-10.574856906770226,-10.574856906770222,-10.574856906770219,-10.57172872654678,-10.571728726546775,-10.565161255554392,-10.565161255554386,-10.565161255554383,-10.565161255554383,-10.565161255554381,-10.565161255554381,-10.559786649047556,-10.559786649047556,-10.559786649047554,-10.559786649047552,-10.559786649047549,-10.555472333912828,-10.555472333912828,-10.555472333912821,-10.549438216259604,-10.549438216259604,-10.549438216259604,-10.549438216259603,-10.5494382162596,-10.546605485682228,-10.546605485682226,-10.523857365469286,-10.52385736546928,-10.523857012609536,-10.52370681733118,-10.523706817331176,-10.523706817331176,-10.523706817331172,-10.523706817331172,-10.523706817331167,-10.521124087802214,-10.502455098185804,-10.498924426413106,-10.498924426413103,-10.498924426413103,-10.498924426413101,-10.498924426413096,-10.498924426413096,-10.498924426413094,-10.498924426413092,-10.498924426413092,-10.49892442641309,-10.49836810255757,-10.498368102557569,-10.498368102557567,-10.488604220461239,-10.488604220461237,-10.488604220461236,-10.476152582775649,-10.476152582775647,-10.476152582775644,-10.467359282104011,-10.467359282104011,-10.46735928210401,-10.467359282104004,-10.467359282104002,-10.467359282104002,-10.465384858797963,-10.465384858797961,-10.465384858797961,-10.465384858797961,-10.46538485879796,-10.46538485879796,-10.465384858797956,-10.465384858797952,-10.465384858797952,-10.465384858797943,-10.454327242163417,-10.454327242163416,-10.454327242163412,-10.451822635888334,-10.451822635888332,-10.45182263588833,-10.451822635888329,-10.451822635888329,-10.451822635888327,-10.448590636016995,-10.448590636016993,-10.44859063601699,-10.44859063601699,-10.448590636016988,-10.448590636016988,-10.447357061277293,-10.447357061277291,-10.429761290373435,-10.42976129037343,-10.429761290373426,-10.427457494376007,-10.426820541279923,-10.426820541279913,-10.42682054127991,-10.426820541279909,-10.426820541279907,-10.426820541279904,-10.422938105864954,-10.422938105864953,-10.422451120035605,-10.422451120035596,-10.422451120035596,-10.422451120035594,-10.422451120035591,-10.422451120035587,-10.418317207179797,-10.418317207179795,-10.418312431745584,-10.417296881214542,-10.41729688121454,-10.417296881214538,-10.417296881214533,-10.417296881214533,-10.409966040689849,-10.409966040689847,-10.409966040689845,-10.409966040689843,-10.409966040689842,-10.40996604068984,-10.405322494942975,-10.405322494942974,-10.397102994528856,-10.397102994528849,-10.397102994528847,-10.397102994528847,-10.397102994528847,-10.397102994528844,-10.393070674728055,-10.393070674728055,-10.39307067472805,-10.393070674728047,-10.393070674728044,-10.392564281032158,-10.392564281032152,-10.385675033002272,-10.385675033002272,-10.385675033002268,-10.385675033002265,-10.385675033002263,-10.385675033002256,-10.385675033002256,-10.382498025145555,-10.382498025145546,-10.382498025145543,-10.380100444290047,-10.380100444290047,-10.380100444290042,-10.380100444290042,-10.38010044429004,-10.38010044429004,-10.377920809037871,-10.369751815038763,-10.361644776520503,-10.3616447765205,-10.361644776520492,-10.360065238229163,-10.353513639341537,-10.353513639341537,-10.353513639341532,-10.349067915781564,-10.349067915781562,-10.346223723448842,-10.346223723448837,-10.341258978858834,-10.341258978858828,-10.341258978858828,-10.31389229239395,-10.313892292393948,-10.313892292393943,-10.313892292393941,-10.31389229239394,-10.313892292393938,-10.310622901660338,-10.307850056181762,-10.30785005618176,-10.30785005618176,-10.307850056181756,-10.307850056181755,-10.307850056181751,-10.307111273182741,-10.307111273182741,-10.307111273182741,-10.307111273182741,-10.307111273182738,-10.307111273182736,-10.291588033080492,-10.291588033080492,-10.291588033080489,-10.291588033080487,-10.291588033080485,-10.28522472334788,-10.285224723347879,-10.28045604400202,-10.280456044002017,-10.278331909908221,-10.278331909908221,-10.27833190990822,-10.278331909908214,-10.2783319099082,-10.273036659384085,-10.273036659384085,-10.273036659384083,-10.27124764024135,-10.27124764024135,-10.265179857259334,-10.265179857259332,-10.265179857259328,-10.2538602827003,-10.253860282700298,-10.253860282700298,-10.24911465649807,-10.249114656498064,-10.249110018640575,-10.24324779444616,-10.241877784413006,-10.235556649247913,-10.235556649247911,-10.235551109874624,-10.232373924893627,-10.232373924893627,-10.232373924893624,-10.232373924893622,-10.23237392489362,-10.232373924893619,-10.232373924893617,-10.232373924893615,-10.232373924893613,-10.232373924893611,-10.232373924893611,-10.232373924893608,-10.232373924893608,-10.232373924893603,-10.22986039895874,-10.228601850960327,-10.228601850960326,-10.228601850960324,-10.22860185096032,-10.228601850960318,-10.228601850960317,-10.228601850960315,-10.228601850960315,-10.228601850960313,-10.22860185096031,-10.221184483548065,-10.221184483548058,-10.221184483548056,-10.221184483548054,-10.221184483548054,-10.221184483548052,-10.221184483548052,-10.22118448354805,-10.221184483548049,-10.221184483548047,-10.213744563130554,-10.213744563130552,-10.21374456313055,-10.213744563130547,-10.213744563130543,-10.21323357988341,-10.165060587387115,-10.16506058738711,-10.165060587387108,-10.165060587387106,-10.1650605873871,-10.1650605873871,-10.163642115350552,-10.163642115350543,-10.163642115350534,-10.163642115350534,-10.163642115350532,-10.160824745167135,-10.160824745167135,-10.160824745167131,-10.16082474516713,-10.16082474516713,-10.16082474516713,-10.150618986796712,-10.150618986796706,-10.150618986796701,-10.150618986796701,-10.150618986796697,-10.141154065221144,-10.141154065221144,-10.141154065221142,-10.141154065221139,-10.141154065221137,-10.141154065221135,-10.139961399680073,-10.139961399680073,-10.139961399680068,-10.136506213408772,-10.136506213408772,-10.13650621340877,-10.136506213408769,-10.136506213408769,-10.134316351398986,-10.134316351398986,-10.130965080741008,-10.130965080741007,-10.130965080741001,-10.130965080741,-10.130965080741,-10.130965080741,-10.130965080741,-10.130965080740998,-10.130965080740992,-10.130965080740989,-10.11108316523315,-10.111083165233149,-10.111083165233147,-10.111083165233143,-10.111083165233142,-10.111083165233142,-10.09098001848748,-10.090980018487478,-10.090980018487476,-10.088709018193601,-10.088709018193601,-10.088709018193596,-10.084517465530391,-10.084517465530391,-10.084517465530391,-10.078449235575302,-10.078449235575295,-10.07844923557529,-10.072159781919334,-10.072159781919334,-10.072159781919332,-10.072159781919332,-10.07215978191933,-10.072159781919327,-10.070195974465289,-10.070195974465287,-10.063382430905904,-10.0633824309059,-10.063382430905895,-10.06249305871759,-10.06249305871759,-10.062489667055498,-10.057628104372693,-10.046287873443605,-10.046287873443598,-10.046287873443593,-10.046287873443587,-10.046287873443587,-10.046287873443587,-10.046287873443585,-10.046287873443585,-10.046287873443584,-10.046287873443582,-10.039696269883143,-10.036949141532236,-10.030861770481328,-10.030861770481327,-10.011401702026744,-10.011401702026738,-10.011401702026735,-10.011401702026735,-10.011401702026735,-10.008336207633553,-10.008336207633546,-10.008336207633546,-10.008336207633546,-10.008336207633544,-10.00833620763354,-9.988319066321232,-9.988319066321225,-9.988314717078357,-9.986894186973219,-9.986894186973219,-9.986894186973217,-9.986894186973217,-9.986894186973212,-9.986894186973212,-9.983938707098037,-9.983938707098035,-9.983938707098034,-9.983938707098025,-9.983938707098023,-9.983938707098023,-9.983938707098018,-9.983938707098018,-9.983938707098016,-9.983938707098014,-9.978218106891395,-9.978218106891392,-9.976748055367063,-9.97674805536706,-9.976748055367057,-9.976748055367057,-9.976748055367057,-9.97674805536705,-9.970910249956752,-9.970910249956752,-9.970910249956736,-9.960742788627721,-9.960742788627718,-9.957589507351662,-9.94116849055521,-9.941168490555203,-9.941168490555201,-9.938980169481743,-9.922852713675129,-9.922852713675123,-9.922852713675123,-9.922852713675123,-9.922852713675123,-9.922852713675118,-9.91006216508564,-9.910062165085638,-9.910062165085634,-9.910062165085634,-9.910062165085632,-9.910062165085629,-9.894034624933909,-9.894034624933905,-9.894034624933905,-9.894034624933903,-9.894034624933902,-9.894034624933898,-9.890388677173235,-9.890388677173233,-9.890388677173233,-9.886749809754464,-9.886749809754463,-9.886748241796743,-9.876814974184205,-9.876814974184203,-9.87016258880409,-9.870162588804087,-9.870162588804085,-9.870162588804085,-9.870162588804082,-9.870162588804082,-9.870162588804082,-9.870162588804078,-9.870162588804076,-9.870162588804074,-9.863881024828773,-9.863881024828773,-9.862810636593972,-9.858398044318156,-9.855188005903216,-9.855188005903216,-9.855188005903216,-9.855188005903214,-9.855188005903214,-9.846395920901312,-9.846395920901307,-9.846395920901298,-9.846395920901294,-9.84639592090129,-9.813968227801631,-9.813968227801627,-9.813966801787894,-9.81261596140622,-9.812615961406216,-9.812615961406214,-9.81261596140621,-9.81261596140621,-9.812615961406209,-9.804106000751178,-9.804106000751176,-9.804106000751172,-9.801672047073327,-9.801672047073325,-9.801672047073325,-9.796341626196403,-9.796341626196401,-9.796341626196401,-9.793710802189425,-9.793710802189425,-9.793710802189423,-9.793710802189423,-9.793710802189421,-9.793710802189418,-9.79000577883845,-9.790005778838445,-9.790005778838443,-9.77799969456904,-9.776055289424491,-9.77605528942449,-9.77605528942449,-9.776055289424487,-9.776055289424487,-9.776055289424487,-9.774566432206672,-9.77456643220667,-9.77456643220667,-9.774566432206667,-9.774566432206667,-9.774566432206667,-9.772679170514875,-9.771975664263199,-9.771975664263199,-9.756563618808121,-9.74716883693057,-9.747168836930559,-9.733545507095709,-9.733545507095707,-9.733545507095704,-9.733545507095704,-9.733545507095702,-9.7335455070957,-9.733545507095696,-9.733545507095696,-9.733545507095696,-9.733545507095688,-9.725176504810246,-9.725176504810243,-9.725176504810241,-9.72517650481024,-9.725176504810236,-9.725176504810234,-9.725176504810234,-9.72517650481023,-9.72517650481023,-9.725176504810225,-9.725126489112672,-9.725126489112672,-9.714080631402453,-9.71408063140244,-9.714080439768388,-9.7121979901237,-9.7121979901237,-9.712197990123697,-9.696908597834797,-9.68621024156742,-9.686210241567412,-9.686210241567412,-9.674286334110471,-9.67428633411047,-9.67428633411047,-9.67428633411047,-9.67428633411047,-9.674286334110468,-9.66759449761214,-9.656349019015396,-9.656349019015396,-9.656349019015396,-9.656349019015394,-9.656349019015392,-9.656349019015389,-9.654423468885367,-9.654423468885366,-9.654423468885357,-9.654423468885353,-9.654423468885351,-9.654423468885346,-9.653803317734074,-9.620862925662356,-9.620862925662356,-9.61520854639983,-9.615208546399824,-9.615208546399822,-9.61520854639982,-9.615208546399817,-9.615208546399817,-9.609861176862237,-9.609861176862237,-9.609861176862237,-9.609861176862234,-9.609861176862232,-9.609861176862232,-9.60986117686223,-9.60986117686223,-9.60986117686223,-9.609861176862225,-9.570288067537698,-9.570288067537694,-9.568598771992903,-9.568598771992898,-9.568598771992894,-9.568598771992892,-9.56859877199289,-9.56859877199289,-9.562272422826886,-9.562272422826883,-9.56227242282688,-9.56227242282688,-9.56227242282688,-9.562272422826874,-9.53763591500657,-9.53763591500657,-9.532029752237616,-9.532029752237614,-9.532029752237612,-9.53202975223761,-9.532029752237607,-9.532029752237603,-9.531829389677695,-9.531829389677691,-9.520766569363165,-9.520766569363165,-9.520766569363161,-9.52076656936316,-9.52076656936315,-9.51719674700247,-9.517196747002469,-9.517196747002467,-9.490087219933194,-9.476878720984681,-9.476878720984677,-9.476840255798159,-9.468001231996062,-9.46800123199606,-9.468001231996059,-9.468001231996059,-9.468001231996054,-9.46800123199605,-9.440265489610393,-9.440265489610391,-9.44023761013195,-9.439948649500064,-9.439948649500058,-9.439948649500058,-9.439948649500053,-9.439948649500051,-9.439948649500048,-9.42983079761439,-9.423911426019261,-9.423911426019258,-9.423911426019256,-9.423911426019256,-9.423911426019254,-9.423911426019252,-9.423029116303617,-9.423029116303615,-9.410790069532327,-9.410790069532322,-9.39159601725874,-9.39159601725874,-9.347011068415531,-9.34701106841553,-9.347011068415528,-9.347011068415524,-9.347011068415522,-9.34701106841552,-9.34701106841552,-9.347011068415519,-9.347011068415517,-9.347011068415513,-9.321112295164724,-9.321112295164724,-9.32111229516472,-9.300033529274662,-9.300033529274655,-9.300033485631042,-9.297312234647302,-9.277776801720629,-9.271071787436657,-9.271071787436655,-9.271071787436648,-9.271071787436648,-9.271071787436647,-9.271071787436645,-9.243594189305583,-9.243594189305583,-9.24359418930558,-9.24359418930558,-9.243594189305572,-9.243594189305572,-9.238168773454515,-9.238168773454511,-9.23816877345451,-9.213902931375113,-9.213902931375113,-9.208662525820383,-9.19090350368999,-9.190903503689983,-9.19090350368998,-9.190903503689979,-9.190903503689979,-9.190903503689977,-9.147278827746822,-9.14727882774682,-9.138652871005425,-9.138652871005425,-9.138619266058003,-9.099084189482411,-9.099084189482399,-9.099084189482399,-9.099084189482397,-9.099084189482396,-9.098421770226551,-9.029172336622729,-9.029172336622727,-9.029172336622715,-8.953958538203992,-8.953958538203992,-8.95395241223982,-8.929693838149829,-8.82714806131432,-8.827148061314317,-8.827148061314317,-8.794601489964077,-8.772248761254659,-8.772248761254657,-8.772248761254655,-8.772248761254653,-8.772248761254652,-8.772248761254648,-8.76647556453394,-8.766475564533936,-8.766475564533934,-8.766475564533932,-8.766475564533932,-8.766475564533923,-8.745388402722078,-8.745388402722073,-8.738186764495557,-8.73818676449555,-8.614205454087875,-8.614205454087873,-8.614205454087871,-8.609066950152297,-8.60906695015229,-8.609005753770338,-8.560257289654654,-8.557188038974328,-5.778037498418657,-5.778037498418652,-5.7780374984186516,-5.717265718119587,-5.717265718119585,-5.672105218579605,-5.423160523436896,-5.423160523436894,-5.423160523436892,-5.423160523436892,-5.423160523436885,-5.423160523436883,-5.4039564106538,-5.403956410653795,-5.403956410653795,-5.4039564106537945,-5.403956410653794,-5.403956410653794,-5.376602825789181,-5.376602825789181,-5.338512000226053,-5.33851200022605,-5.310937615086681,-5.3109376150866785,-5.310937615086675,-5.310937615086671,-5.3109376150866705,-5.310937615086664,-5.261215672571137,-5.261215672571137,-5.261215672571136,-5.261215672571135,-5.261215672571127,-5.226496377173834,-5.226496377173833,-5.226496377173833,-5.226496377173829,-5.226496377173829,-5.185868670729183,-5.185868670729181,-5.1546509719674125,-5.154650971967407,-5.154650971967404,-5.154650971967404,-5.154650971967403,-5.154650971967402,-5.147586821202407,-5.147586821202405,-5.147586821202404,-5.106252356331191,-5.106252356331181,-5.1062523563311775,-5.086739061099215,-5.0844157225757804,-5.084415722575777,-5.084415722575776,-5.084415722575774,-5.084415722575773,-5.084415722575772,-5.066257737973011,-5.066257737973009,-5.066257737973009,-5.044110475383316,-5.044110475383314,-5.044110475383313,-5.0361062991968115,-5.0361062991968115,-5.0360781417580895,-5.019431567147591,-5.0194315671475875,-5.016689760952167,-5.016689760952164,-5.016689760952162,-5.01668976095216,-5.016689760952158,-5.016689760952156,-5.002108936422179,-5.002108936422175,-4.97145072116654,-4.9588132943220025,-4.932844342066001,-4.932844342065998,-4.932844342065996,-4.914791471290109,-4.894969216134493,-4.894969216134487,-4.814898534745138,-4.814898534745134,-4.814898534745132,-4.81489853474513,-4.814898534745123,-4.768245666157962,-4.768245666157962,-4.768245666157962,-4.768245666157962,-4.768245666157961,-4.7490365816076485,-4.731771132467152,-4.7317711324671485,-4.731771132467144,-4.72514178741824,-4.725141787418239,-4.725141787418237,-4.725141787418237,-4.725141787418236,-4.725141787418235,-4.702365940396745,-4.702365940396745,-4.702365940396739,-4.681154811143465,-4.681154811143464,-4.681154811143463,-4.678776732522477,-4.678776732522474,-4.6787429470333,-4.6771242404262665,-4.677082046801119,-4.6770820468011145,-4.677082046801114,-4.677082046801114,-4.677082046801112,-4.677082046801109,-4.668803960380177,-4.668803960380177,-4.668803960380177,-4.668803960380176,-4.668803960380173,-4.668803960380172,-4.642981928433519,-4.642981928433516,-4.642981928433515,-4.642981928433512,-4.64298192843351,-4.642981928433508,-4.6408366172589774,-4.640836617258967,-4.636508943516819,-4.636508943516814,-4.6365089435168105,-4.594956873202475,-4.594956873202471,-4.586454823393899,-4.586454823393897,-4.586454823393893,-4.5864548233938915,-4.5864548233938915,-4.58645482339389,-4.586454823393888,-4.586454823393888,-4.586454823393885,-4.5864548233938836,-4.575890666894897,-4.575890666894892,-4.549473939799388,-4.53971259567764,-4.537291237593627,-4.536869917550562,-4.536869917550561,-4.536869917550559,-4.53497238784607,-4.534972387846059,-4.534972387846057,-4.5212258476358835,-4.521225847635879,-4.519513169806456,-4.519513169806443,-4.519513169806443,-4.519513169806439,-4.519513169806439,-4.519513169806437,-4.519513169806436,-4.519513169806436,-4.5195131698064355,-4.519513169806432,-4.5004381301295995,-4.500438130129596,-4.500438130129594,-4.5004381301295915,-4.50043813012959,-4.500438130129586,-4.382786633944476,-4.382786633944474,-4.382786633944471,-4.3827866339444705,-4.382786633944468,-4.382786633944461,-4.326733795094008,-4.326733795094006,-4.326733795094006,-4.326733795094005,-4.326733795094003,-4.3267337950939915,-4.279017481731887,-4.279017481731884,-4.272095905339585,-4.272095905339584,-4.272095905339584,-4.2720959053395795,-4.2720959053395795,-4.272095905339578,-4.260065545451864,-4.260065545451856,-4.180795093070083,-4.112219942763723,-4.112219942763721,-4.1122199427637165,-4.112219942763714,-4.112219942763714,-4.112219942763713,-4.077767935927493,-4.07776793592749,-4.077767935927489,-4.077767935927489,-4.077767935927487,-4.077767935927485,-4.051743627466235,-4.0517436274662275,-4.032128629918209,-3.982866439862631,-3.98286643986263,-3.845705338550566,-3.8457053385505597,-3.837838506329325,-3.748579375542483,-3.748579375542472,-3.748579375542468,-3.7282320302689786,-3.6940214497481065,-3.6940214497481065,-3.694021449748106,-3.6940214497481025,-3.6940214497481016,-3.6940214497481008,-3.662103731828515,-3.662103731828513,-3.662103731828512,-3.6621037318285112,-3.662103731828508,-3.662103731828499,-3.632874285757415,-3.6049083409616802,-3.6049083409616753,-3.5350183602251124,-3.5350183602251035,-3.4238608524946645,-3.4238608524946628,-3.4238608524946614,-3.3497281928290286,-3.349728192829026,-3.2481327435593412
2.5370609889563225,-15.600638249439877,-15.338761014378708,-15.338761014378708,-15.338761014378704,-15.3387610143787,-15.338761014378694,-15.33876101437869,-15.334362880239405,-15.33436288023939,-15.310321306723596,-15.310321306723596,-15.310321306723596,-15.310321306723592,-15.31032130672359,-15.310321306723587,-15.228917495456274,-15.228917495456265,-15.17871817979866,-15.178718179798649,-15.178718179798649,-15.114408273262333,-15.114408273262331,-15.11439252646501,-15.078788859611933,-15.078788859611933,-15.078788859611922,-15.078788859611922,-15.078788859611917,-15.029960568372934,-15.029118504446188,-15.029118504446185,-15.029118504446172,-15.005958861951678,-15.005958861951678,-15.005958861951674,-15.005958861951674,-15.005958861951667,-15.005958861951667,-15.005958861951667,-15.005958861951664,-15.005958861951664,-15.005958861951664,-14.978595440364957,-14.978595440364954,-14.97859544036495,-14.976231861194607,-14.96930113213822,-14.969301132138217,-14.968861520028877,-14.968861520028875,-14.968861520028875,-14.968861520028875,-14.968861520028875,-14.968861520028868,-14.923769434914423,-14.92376943491442,-14.923769434914416,-14.906756122014732,-14.9023657787522,-14.902365778752198,-14.902365778752197,-14.902365778752197,-14.90236577875219,-14.90236577875219,-14.869437630570529,-14.858630233898918,-14.85863023389891,-14.85863023389891,-14.858630233898907,-14.858630233898905,-14.858630233898904,-14.801061194978486,-14.801061194978486,-14.742664838142629,-14.742664838142623,-14.742664838142623,-14.742664838142622,-14.74266483814262,-14.742664838142614,-14.723754090237012,-14.723754090237007,-14.723754090237,-14.711133233046452,-14.711133233046443,-14.711133233046443,-14.699442394578776,-14.699442394578776,-14.699442394578776,-14.69873001075164,-14.698730010751639,-14.678024108054641,-14.678024108054636,-14.678022802628336,-14.67789475241043,-14.67644628797967,-14.676446287979669,-14.652479662545714,-14.652149220879998,-14.652149220879986,-14.62935500692722,-14.62935500692722,-14.62935500692722,-14.62935500692722,-14.62935500692722,-14.629355006927216,-14.626251240150674,-14.626251240150674,-14.626251240150674,-14.62625124015067,-14.62625124015067,-14.626251240150667,-14.59486405321034,-14.557557823441403,-14.557557823441401,-14.5575578234414,-14.557557823441394,-14.55755782344139,-14.543849069174655,-14.539071412128177,-14.539071412128177,-14.539071412128171,-14.53907141212817,-14.539071412128164,-14.539071412128164,-14.539071412128164,-14.539071412128159,-14.539071412128154,-14.53907141212815,-14.53740627014434,-14.537406270144336,-14.536435553599446,-14.536435553599445,-14.50233770852204,-14.50233770852204,-14.502337708522036,-14.471614266361144,-14.461684173181666,-14.461684173181663,-14.46168417318166,-14.461684173181657,-14.461684173181656,-14.461684173181647,-14.434942306672374,-14.434942306672372,-14.434942306672369,-14.434942306672362,-14.43494230667236,-14.424992326839059,-14.424992326839059,-14.424992326839059,-14.424992326839057,-14.424992326839057,-14.424992326839055,-14.410429906234466,-14.410429906234466,-14.410429906234464,-14.410429906234462,-14.410429906234459,-14.410429906234459,-14.404258027089925,-14.40425802708992,-14.404258027089917,-14.404258027089913,-14.404258027089906,-14.404258027089902,-14.378336591631262,-14.378336591631255,-14.370901236188818,-14.364269428060226,-14.364269428060222,-14.364269308789066,-14.344542509588083,-14.34454250958808,-14.344542509588072,-14.32466226166567,-14.321178294635306,-14.321178294635306,-14.321178294635306,-14.321178294635306,-14.321178294635304,-14.321178294635303,-14.311254395823964,-14.311254395823964,-14.311254395823953,-14.293828066607404,-14.2938280666074,-14.293828066607395,-14.293828066607395,-14.29382806660739,-14.276122443890387,-14.276122443890387,-14.276122443890381,-14.274927283455167,-14.274927283455167,-14.264459007633095,-14.264459007633093,-14.264316323244717,-14.208539087621949,-14.208539087621945,-14.208539087621944,-14.208539087621944,-14.208539087621944,-14.208539087621942,-14.203923968364073,-14.203923968364066,-14.17447134718708,-14.174471347187078,-14.174471347187076,-14.174471347187072,-14.17447134718707,-14.174471347187069,-14.173337333161767,-14.17284187379991,-14.172841873799907,-14.172841873799902,-14.16167673577483,-14.16167673577483,-14.161638018452729,-14.161638018452718,-14.161634220713834,-14.152275676280187,-14.152275676280185,-14.152275676280183,-14.152275676280183,-14.152275676280183,-14.15227567628018,-14.150801316803804,-14.150801316803802,-14.1508013168038,-14.150801316803799,-14.150801316803797,-14.150801316803797,-14.137259717580474,-14.137259717580472,-14.137259717580472,-14.126604315472424,-14.126604315472422,-14.11832622118049,-14.118326221180485,-14.113986804515283,-14.11398680451528,-14.113986804515276,-14.110978055743864,-14.110978055743862,-14.077526177173695,-14.07652197676578,-14.021731770628437,-14.021731770628431,-14.021731770628424,-14.021731770628424,-14.021731770628422,-14.021731770628422,-14.012000038705985,-14.01200003870598,-14.01200003870598,-14.012000038705978,-14.012000038705976,-14.00802141277518,-14.008021412775173,-14.008014240284536,-13.998965872244176,-13.998965872244163,-13.99896587224416,-13.998965872244156,-13.998965872244153,-13.998965872244153,-13.998965872244149,-13.998965872244149,-13.998965872244149,-13.998965872244149,-13.98813060193331,-13.983835540272159,-13.983835540272157,-13.983835540272151,-13.983835540272148,-13.983835540272144,-13.983003215349065,-13.983003215349056,-13.98300302778241,-13.98217092805544,-13.982170928055439,-13.982170928055432,-13.982170928055428,-13.982170928055428,-13.982170928055426,-13.982170928055426,-13.982170928055423,-13.982170928055423,-13.982170928055414,-13.96819989467689,-13.96819989467688,-13.968199894676877,-13.965296795252094,-13.951523978816985,-13.951523978816978,-13.951523978816976,-13.951523978816976,-13.951523978816974,-13.95152397881697,-13.943264065214587,-13.943264065214583,-13.943264065214581,-13.935031310417322,-13.935031310417322,-13.929896368388356,-13.929896368388347,-13.929896368388341,-13.92989636838834,-13.929896368388338,-13.929896368388334,-13.910290499379709,-13.893507870500608,-13.893507870500603,-13.841589075974653,-13.841589075974651,-13.841589075974646,-13.83683603054071,-13.836836030540699,-13.836836030540693,-13.836836030540692,-13.836836030540685,-13.836836030540681,-13.836191540601348,-13.836191540601344,-13.836191540601343,-13.836191540601341,-13.83619154060134,-13.836191540601334,-13.833774951709062,-13.83377495170906,-13.833774951709056,-13.833774951709056,-13.833774951709055,-13.833774951709053,-13.83365126714778,-13.833651267147767,-13.833651061265138,-13.796078934334522,-13.794796266934268,-13.794796266934268,-13.794796266934268,-13.789310689119166,-13.698085415696262,-13.698085415696259,-13.698085415696253,-13.695609026268034,-13.695609026268032,-13.695609026268032,-13.695609026268029,-13.695609026268027,-13.695609026268023,-13.68261775621478,-13.671594209609989,-13.671594209609982,-13.671594209609982,-13.67159420960998,-13.67159420960998,-13.671594209609978,-13.669485181202784,-13.669485181202777,-13.666355516396669,-13.662333097833114,-13.662333097833114,-13.661152901255685,-13.661152901255683,-13.661152901255676,-13.633082275612658,-13.60500994040362,-13.605009940403615,-13.599170448651854,-13.599170448651847,-13.599170448651845,-13.599170448651844,-13.599170448651844,-13.599170448651842,-13.582854811005625,-13.582854811005612,-13.582854510478693,-13.550287451634768,-13.550287451634755,-13.550287451634754,-13.51367727148326,-13.513677271483258,-13.507633605440672,-13.50763360544067,-13.507633605440668,-13.467886722900834,-13.458909237822649,-13.458909237822645,-13.401397033514298,-13.374196340649133,-13.374196340649132,-13.37419634064913,-13.374196340649128,-13.374196340649128,-13.374196340649126,-13.290960622905539,-13.273141698028981,-13.273141698028974,-13.190319177029117,-13.190319177029112,-13.19031917702911,-13.190319177029107,-13.190319177029105,-13.190319177029105,-13.180571976714809,-13.180571976714809,-13.180571976714807,-13.180571976714806,-13.180571976714802,-13.1805719767148,-13.16298152963442,-13.130637765384762,-13.130637765384762,-13.094611322736993,-13.094611322736991,-13.094609982733575,-13.087512611794093,-13.087512611794091,-13.08751261179409,-13.044008110904173,-13.044008110904167,-13.031227278520717,-12.914325546579223,-12.888307613122539,-11.47054859685137,-11.470548596851367,-11.470548596851366,-11.470548596851366,-11.47054859685136,-11.470548596851359,-11.43121044856377,-11.431210448563768,-11.248589323335022,-11.24858932333502,-11.248589323335016,-11.248589323335008,-11.248589323335006,-11.227516610008779,-11.227516610008772,-11.227516610008772,-11.22751661000877,-11.227516610008765,-11.220721789641091,-11.220721789641091,-11.220721789641086,-11.18946959533621,-11.189469595336208,-11.189466935209312,-11.187762942431004,-11.187762942431002,-11.187762942431,-11.172282612277252,-11.1687827293118,-11.160551963002632,-11.160551963002629,-11.160551963002625,-11.160551963002622,-11.16055196300262,-11.160551963002614,-11.153496672483026,-11.153496672483021,-11.15193802412115,-11.15193802412115,-11.151938024121144,-11.121588921416857,-11.121588921416853,-11.12158892141685,-11.114035952029136,-11.101654578100602,-11.101654578100602,-11.1016545781006,-11.1016545781006,-11.101654578100598,-11.101654578100597,-11.066015795811145,-11.066015795811143,-11.066015795811142,-11.06601579581114,-11.06601579581114,-11.06601579581114,-11.066015795811133,-11.066015795811133,-11.066015795811133,-11.06601579581113,-11.053276607765252,-11.053276607765246,-11.041900425003778,-11.04190042500377,-11.041900425003762,-11.035034796998046,-11.035034796998042,-11.035034796998042,-11.03503479699804,-11.035034796998039,-11.035034796998032,-11.035034796998032,-11.035034796998028,-11.035034796998026,-11.035034796998024,-11.017740869619606,-11.0177408696196,-11.0177408696196,-11.017740869619596,-11.017740869619594,-11.01774086961959,-11.017246315312162,-11.017246315312159,-11.017245899998697,-11.015293857881614,-10.97995291737355,-10.979952917373549,-10.97995291737354,-10.979952917373538,-10.979952917373538,-10.979952917373536,-10.969454639517432,-10.966499175461848,-10.966499175461836,-10.962682273819919,-10.962682273819919,-10.962682273819917,-10.96268227381991,-10.96268227381991,-10.96268227381991,-10.886377292021608,-10.886377292021605,-10.886377292021601,-10.886377292021598,-10.886377292021596,-10.886377292021596,-10.84061256539113,-10.840612565391126,-10.840612565391124,-10.84061256539112,-10.840612565391119,-10.840612565391117,-10.840612565391107,-10.838641839586789,-10.838641839586787,-10.827020994455465,-10.827020994455458,-10.827020994455447,-10.827020994455445,-10.827020994455443,-10.827020994455442,-10.824611154371457,-10.824611154371457,-10.824611154371455,-10.811377869633345,-10.811377869633345,-10.811377869633338,-10.811377869633334,-10.811377869633334,-10.811377869633331,-10.795419596287449,-10.79375031496958,-10.793750314969579,-10.79075240087899,-10.790752400878988,-10.75978822759394,-10.759788227593939,-10.759788227593939,-10.759788227593939,-10.759788227593937,-10.759788227593937,-10.759788227593935,-10.75978822759393,-10.759788227593925,-10.759788227593925,-10.735898972347586,-10.735898972347583,-10.735898972347579,-10.735898972347579,-10.735898972347579,-10.72831680472956,-10.72831680472956,-10.72831680472956,-10.728316804729559,-10.728316804729552,-10.727226696226563,-10.727226696226563,-10.72722669622656,-10.727226696226559,-10.72722669622655,-10.727226696226543,-10.695825233840996,-10.695825233840988,-10.676481018797611,-10.676481018797611,-10.676481018797608,-10.674978532603644,-10.674978532603637,-10.674978532603635,-10.674978532603633,-10.674978532603632,-10.674978532603628,-10.661372456160098,-10.661372456160096,-10.661372456160096,-10.661372456160088,-10.661372456160088,-10.652021967984776,-10.652021967984775,-10.652021967984773,-10.65202196798477,-10.652021967984766,-10.652021967984766,-10.652021967984764,-10.65202196798476,-10.652021967984755,-10.652021967984743,-10.65003566491634,-10.650035664916333,-10.650035664916329,-10.650035664916327,-10.650035664916325,-10.650035664916325,-10.650035664916325,-10.650035664916325,-10.650035664916325,-10.650035664916324,-10.644921716473362,-10.64492171647336,-10.644921716473357,-10.640868457038529,-10.640868457038527,-10.640868457038524,-10.640868457038522,-10.64086845703852,-10.640868457038518,-10.623900900298302,-10.623900900298294,-10.620157656869411,-10.62015765686941,-10.620157656869406,-10.620157656869404,-10.620157656869399,-10.620157656869397,-10.620157656869397,-10.620157656869397,-10.620157656869395,-10.620157656869381,-10.619954705501092,-10.619954705501089,-10.619954705501087,-10.619954705501087,-10.619954705501085,-10.614109728280347,-10.614109728280345,-10.614109728280344,-10.614109728280342,-10.614109728280342,-10.614109728280336,-10.610297504709013,-10.604439112218985,-10.604439112218985,-10.604439112218985,-10.60443911221898,-10.604439112218978,-10.601401756422817,-10.601401756422808,-10.601401106270732,-10.586455606620857,-10.586455606620845,-10.586455606620843,-10.586455606620843,-10.586455606620843,-10.58645560662084,-10.581556575613007,-10.581556575613007,-10.581556575613003,-10.579926314510395,-10.577406006367962,-10.57740600636796,-10.577406006367958,-10.577406006367958,-10.577406006367957,-10.577406006367955,-10.575514636074175,-10.57551463607417,-10.57551463607417,-10.575514636074168,-10.575514636074164,-10.575514636074155,-10.573012282042534,-10.573012282042532,-10.57301228204253,-10.57301228204253,-10.57301228204253,-10.573012282042528,-10.57251014938594,-10.572510149385938,-10.572510149385936,-10.568029076485722,-10.568029076485718,-10.562039668306642,-10.562039668306639,-10.562039668306637,-10.562039668306637,-10.562039668306635,-10.562039668306634,-10.552070720499236,-10.550375780873793,-10.550375780873793,-10.550375780873791,-10.548655723979044,-10.548655723979042,-10.54696200754487,-10.54696200754486,-10.54696200754486,-10.54696200754486,-10.546962007544858,-10.546962007544844,-10.542539407220076,-10.542539407220067,-10.542535778565197,-10.536597672581037,-10.536597672581033,-10.53243300172105,-10.532433001721047,-10.532433001721046,-10.532433001721046,-10.532433001721044,-10.532433001721039,-10.532433001721035,-10.530392138117552,-10.530392138117548,-10.530392138117547,-10.530392138117547,-10.530392138117541,-10.530392138117536,-10.528560215724148,-10.528560215724145,-10.528560215724141,-10.50184127430651,-10.501841274306505,-10.501841274306502,-10.499087837470713,-10.49908783747071,-10.49908783747071,-10.499087837470707,-10.499087837470706,-10.496552846505853,-10.496552846505852,-10.485979752339178,-10.484403824760461,-10.484403824760452,-10.484403824760449,-10.484403824760445,-10.484403824760443,-10.478726939401447,-10.478726939401446,-10.478726939401446,-10.47872693940144,-10.478726939401435,-10.478726939401435,-10.472549773103097,-10.472549773103093,-10.465006479792198,-10.465006479792196,-10.46500647979219,-10.455938584771454,-10.455938584771454,-10.450071949698616,-10.447384016666682,-10.447384016666678,-10.447384016666676,-10.447384016666676,-10.447384016666675,-10.447384016666675,-10.447384016666673,-10.447384016666671,-10.447384016666671,-10.447384016666668,-10.447384016666668,-10.447384016666666,-10.447384016666666,-10.447384016666664,-10.44666421598913,-10.446664215989129,-10.446664215989125,-10.446664215989122,-10.44666421598912,-10.439702743476051,-10.439702743476044,-10.439702743476039,-10.439146126230684,-10.439146126230682,-10.439146126230677,-10.439146126230675,-10.439146126230671,-10.439146126230668,-10.435803123660506,-10.435803123660502,-10.435795056753012,-10.433280366023093,-10.433280366023087,-10.433280366023086,-10.426475192510502,-10.424395376993806,-10.4243953769938,-10.4243953769938,-10.424395376993795,-10.424395376993791,-10.41792495976808,-10.417924959768078,-10.408082855181972,-10.39864464552185,-10.398644645521848,-10.398644645521847,-10.390210392534305,-10.3902103925343,-10.390210392534296,-10.390210392534295,-10.390210392534293,-10.390210392534293,-10.387493101185068,-10.387493101185068,-10.387493101185065,-10.387493101185065,-10.387493101185065,-10.387493101185063,-10.381086141445293,-10.38108614144529,-10.381086141445289,-10.381086141445284,-10.38108614144528,-10.381086141445278,-10.380583554575349,-10.380583554575344,-10.380583554575333,-10.376812635951538,-10.376812635951529,-10.376812635951527,-10.376812635951527,-10.376812635951525,-10.376812635951525,-10.376812635951525,-10.376812635951525,-10.376812635951518,-10.376812635951515,-10.366761493288388,-10.366761493288383,-10.366761493288383,-10.366761493288378,-10.366761493288378,-10.362798112076737,-10.362798112076735,-10.362798112076732,-10.362798112076732,-10.36279811207673,-10.36279811207673,-10.362798112076728,-10.362798112076726,-10.362798112076725,-10.362798112076723,-10.36161126074916,-10.36161126074915,-10.357578448338929,-10.357578448338927,-10.353843630790514,-10.35384363079051,-10.34986461016983,-10.349864610169826,-10.34986461016982,-10.347135343696035,-10.34713534369603,-10.347135343696026,-10.347135343696026,-10.347135343696026,-10.34713534369602,-10.347135343696019,-10.347135343696017,-10.347135343696017,-10.347135343696014,-10.342522053724108,-10.339865199873888,-10.339865199873886,-10.339865199873886,-10.339865199873886,-10.339865199873884,-10.339098579336575,-10.339098579336573,-10.339097592903961,-10.329216416315578,-10.329216416315571,-10.329216416315564,-10.327421059604815,-10.316908379798969,-10.316908379798965,-10.316908379798964,-10.31690837979896,-10.31690837979896,-10.316908379798958,-10.3133141672905,-10.313314167290493,-10.313314167290493,-10.31331416729049,-10.31331416729049,-10.31331416729049,-10.308431203848448,-10.308350175389814,-10.295578553575504,-10.295578553575503,-10.295578553575497,-10.295578553575494,-10.295578553575492,-10.292809155904603,-10.2928091559046,-10.2928091559046,-10.28548740211856,-10.285487402118559,-10.281792859398704,-10.281792859398703,-10.281792859398703,-10.281792859398701,-10.2817928593987,-10.281792859398697,-10.269360365699422,-10.269360365699422,-10.269360365699416,-10.268636146512506,-10.268636146512504,-10.268636146512502,-10.268636146512502,-10.2686361465125,-10.2686361465125,-10.263547878623312,-10.263547878623312,-10.26354787862331,-10.263547878623308,-10.263547878623305,-10.263547878623303,-10.263547878623303,-10.263547878623301,-10.2635478786233,-10.263547878623294,-10.258562011005745,-10.258562011005745,-10.25856201100574,-10.25856201100574,-10.258562011005736,-10.23229919745814,-10.232299197458138,-10.226064248328528,-10.226064248328527,-10.226064248328521,-10.217689657172674,-10.217689657172668,-10.217687664893225,-10.210116272980404,-10.210116272980404,-10.2101162729804,-10.205110902736736,-10.195866010517198,-10.195866010517195,-10.195866010517195,-10.195866010517195,-10.195866010517193,-10.19586601051719,-10.191454433242049,-10.191454433242049,-10.191454433242042,-10.179702016040634,-10.179702016040633,-10.17970201604063,-10.179374589459364,-10.179374589459362,-10.179371806254908,-10.176313283773847,-10.176313283773846,-10.176313283773842,-10.176313283773839,-10.176313283773839,-10.176313283773833,-10.170545327258909,-10.168809972469267,-10.168809972469262,-10.16880997246926,-10.168809972469258,-10.168809972469258,-10.168809972469257,-10.168809972469257,-10.168809972469251,-10.168809972469251,-10.168809972469248,-10.15444652803098,-10.152897209530583,-10.152897209530579,-10.152897209530579,-10.152897209530579,-10.152897209530574,-10.152897209530572,-10.150760889767605,-10.134128357342325,-10.134128357342322,-10.122790384068711,-10.122790384068704,-10.117568306898537,-10.117568306898532,-10.117568306898526,-10.117309136202746,-10.117309136202746,-10.117309136202744,-10.117309136202744,-10.117309136202742,-10.117309136202742,-10.116823819029072,-10.11682381902907,-10.11682381902907,-10.11682381902907,-10.116823819029069,-10.107440802317285,-10.107440802317283,-10.107440802317281,-10.107440802317281,-10.10744080231728,-10.10744080231728,-10.090170102822475,-10.090170102822473,-10.080896205317815,-10.080896205317812,-10.08089620531781,-10.08089620531781,-10.080896205317808,-10.080896205317806,-10.075630204666933,-10.075630204666933,-10.07563020466693,-10.075630204666929,-10.075630204666925,-10.075630204666925,-10.075630204666924,-10.075630204666922,-10.07563020466692,-10.07563020466692,-10.075290189558427,-10.059264405458926,-10.059264405458924,-10.059263214456905,-10.050089882143885,-10.050089882143883,-10.04876985963397,-10.048769859633966,-10.048769859633962,-10.032981135143526,-10.029789503070479,-10.029789503070477,-10.029789503070475,-10.025517869478396,-10.02551786947839,-10.02551786947839,-10.025517869478389,-10.025517869478378,-10.025517869478373,-10.02174269946218,-10.02174269946218,-10.021742699462179,-10.021742699462177,-10.021742699462177,-10.021742699462175,-10.013649780694486,-10.013649780694482,-10.013649780694479,-10.011036526431875,-10.011036526431875,-10.011036526431873,-10.011036526431868,-10.011036526431864,-10.011036526431862,-10.007256023492364,-10.007256023492356,-10.007256023492351,-10.007256023492351,-10.007256023492351,-10.001900083681152,-10.001683054780196,-10.001683054780186,-9.999943750260378,-9.999943750260371,-9.99994375026037,-9.99994375026037,-9.999943750260362,-9.99190300026795,-9.991903000267937,-9.968898192974098,-9.967507989048784,-9.967507989048784,-9.967507760230664,-9.962751541617749,-9.962751541617743,-9.962751541617731,-9.953225022078145,-9.953225022078144,-9.953225022078142,-9.953225022078142,-9.953225022078142,-9.953225022078138,-9.953225022078136,-9.953225022078136,-9.953225022078136,-9.953225022078131,-9.946743469857608,-9.946743469857608,-9.9467434698576,-9.944468923041484,-9.944468923041477,-9.94446892304147,-9.944177185281,-9.944177185280996,-9.944177185280989,-9.944177185280989,-9.944177185280987,-9.944177185280987,-9.944177185280983,-9.944177185280981,-9.94417718528098,-9.944177185280974,-9.937950967267543,-9.931730046533245,-9.930513329885304,-9.930513329885303,-9.9305133298853,-9.930513329885297,-9.930513329885297,-9.930513329885295,-9.911209705103731,-9.91120970510373,-9.911209705103728,-9.911209705103724,-9.911209705103722,-9.911209705103717,-9.908342781802585,-9.908342781802583,-9.881832326179273,-9.881832326179268,-9.881832326179262,-9.88183232617926,-9.88183232617926,-9.881832326179259,-9.8760505695207,-9.8760505695207,-9.876050569520698,-9.876050569520695,-9.876050569520695,-9.876050569520691,-9.86775226938742,-9.867752269387418,-9.867752269387413,-9.867752269387411,-9.867752269387411,-9.867752269387408,-9.861695068696394,-9.861695068696388,-9.861694356723378,-9.85778214288254,-9.857782142882535,-9.857782142882531,-9.846939942780857,-9.84693994278085,-9.835839309079477,-9.835839309079475,-9.835839309079475,-9.835839309079471,-9.835839309079471,-9.835839309079468,-9.830905418982626,-9.814665482703253,-9.81466548270325,-9.805364269454742,-9.80536426945474,-9.805364269454738,-9.801749629087693,-9.792203510356774,-9.7914881120492,-9.791488112049192,-9.791488112049192,-9.79148811204919,-9.79148811204919,-9.791488112049187,-9.791488112049185,-9.791488112049183,-9.791488112049178,-9.791488112049173,-9.788844988105888,-9.788844988105884,-9.785265149905461,-9.785265149905454,-9.785265149905454,-9.785265149905454,-9.785265149905452,-9.785265149905442,-9.775898507068431,-9.775898507068415,-9.775898507068415,-9.775898507068415,-9.775898507068407,-9.773693708381842,-9.773693708381836,-9.773693708381836,-9.755912538427594,-9.75591253842759,-9.755912538427589,-9.755912538427589,-9.755912538427586,-9.755912538427584,-9.75590764155219,-9.755907641552188,-9.747952821121947,-9.734798300883773,-9.73479830088377,-9.734633882715874,-9.734633882715872,-9.734597247068299,-9.713357623323187,-9.713357623323184,-9.713357623323178,-9.713357623323176,-9.713357623323173,-9.713357623323168,-9.698077800166503,-9.698077800166494,-9.698054916386914,-9.689419987674688,-9.663047796778185,-9.663047796778182,-9.663047796778178,-9.663047796778178,-9.663047796778176,-9.663047796778162,-9.64306144072578,-9.643061440725777,-9.643061440725772,-9.64306144072577,-9.643061440725766,-9.643061440725761,-9.622335747332935,-9.62233574733293,-9.614785271249865,-9.614785271249865,-9.614785271249865,-9.614785271249863,-9.614785271249861,-9.61478527124986,-9.61478527124986,-9.614785271249856,-9.614785271249856,-9.614785271249854,-9.610189082437117,-9.610189082437108,-9.609429319107612,-9.60942931910761,-9.609429319107608,-9.609429319107605,-9.6094293191076,-9.609429319107598,-9.582323793169657,-9.582323793169653,-9.582323793169651,-9.576746356758697,-9.576746356758688,-9.576746315597116,-9.571575395286086,-9.571575395286086,-9.560921252970495,-9.558089981158934,-9.536117679003079,-9.536117679003077,-9.536117679003072,-9.53611767900307,-9.536117679003066,-9.536117679003064,-9.506300756087475,-9.506300756087471,-9.50630075608747,-9.499946697278963,-9.49994669727896,-9.49994669727896,-9.499946697278958,-9.49994669727895,-9.499946697278949,-9.482271241727586,-9.469972923076677,-9.469972923076675,-9.445583032837874,-9.445583032837874,-9.445583032837861,-9.44558303283786,-9.44558303283786,-9.44558303283786,-9.441218855810755,-9.44121885581075,-9.441218855810744,-9.441218855810737,-9.441218855810737,-9.404003518340495,-9.404003518340495,-9.399239367924654,-9.399239367924649,-9.399202650625433,-9.37034232658646,-9.37034232658646,-9.370342326586456,-9.365157932014306,-9.276170776452016,-9.276170776452014,-9.27616709085821,-9.250069718140619,-9.164080510881803,-9.1640805108818,-9.164080510881796,-9.134395371306798,-9.043190054962388,-9.043190054962388,-9.043190054962386,-9.043190054962384,-9.043190054962384,-9.043190054962377,-9.037784112280503,-9.037784112280503,-9.037784112280502,-9.037784112280496,-9.037784112280494,-9.037784112280493,-9.016403941756773,-9.016403941756773,-9.009832947752333,-9.009832947752331,-8.952759760900637,-8.952759760900637,-8.95275976090063,-8.948441324112178,-8.948441324112169,-8.94838868518735,-8.89507084023628,-8.891070308235696,-5.801492594359301,-5.801492594359298,-5.801492594359297,-5.740557289437623,-5.740557289437606,-5.695055796251843,-5.460599103674098,-5.460599103674095,-5.460599103674091,-5.46059910367409,-5.460599103674088,-5.460599103674084,-5.421975719746383,-5.421975719746381,-5.421975719746378,-5.421975719746378,-5.421975719746375,-5.421975719746367,-5.413720283942073,-5.413720283942073,-5.374075573290872,-5.374075573290865,-5.33068200760805,-5.330682007608048,-5.330682007608048,-5.330682007608046,-5.330682007608042,-5.317588976199969,-5.317588976199969,-5.317588976199968,-5.317588976199962,-5.3175889761999615,-5.317588976199961,-5.288557115784227,-5.288557115784226,-5.288557115784226,-5.288557115784225,-5.288557115784224,-5.229598895862074,-5.229598895862072,-5.229598895862069,-5.229598895862069,-5.229598895862065,-5.229598895862064,-5.227037148779069,-5.227037148779067,-5.2270371487790666,-5.18117951878291,-5.181179518782908,-5.181179518782907,-5.173292898005273,-5.169753496782705,-5.1697534967826995,-5.166469012251612,-5.1664690122516115,-5.166469012251608,-5.166469012251606,-5.166469012251606,-5.1664690122516,-5.158475303249618,-5.158475303249613,-5.1584753032496105,-5.152787437794112,-5.152787437794112,-5.152787437794111,-5.152787437794109,-5.152787437794108,-5.152787437794105,-5.1515228139545375,-5.151522813954527,-5.123879509586682,-5.123879509586682,-5.12387950958668,-5.109851906633651,-5.109851906633646,-5.104493350317183,-5.104493350317181,-5.104475016944414,-5.061927221946144,-5.048522371744729,-5.001984767953293,-4.999118974958991,-4.999118974958985,-4.999118974958985,-4.964613442342329,-4.964613442342328,-4.964613442342328,-4.9646134423423245,-4.964613442342321,-4.954372844482572,-4.954372844482568,-4.911566221509313,-4.911566221509312,-4.911566221509311,-4.9115662215093066,-4.911566221509301,-4.870843497073431,-4.870843497073423,-4.870843497073422,-4.87084349707342,-4.870843497073416,-4.870843497073407,-4.86192331815989,-4.861923318159886,-4.861923318159886,-4.860619159834153,-4.860619159834146,-4.860619159834139,-4.8554608391490985,-4.855460839149098,-4.8554608391490905,-4.852977910830274,-4.833673194185568,-4.833673194185567,-4.8336731941855655,-4.833673194185565,-4.833673194185562,-4.833673194185561,-4.823642947127043,-4.823642947127039,-4.823609065050488,-4.81099656675465,-4.810996566754649,-4.810996566754649,-4.810996566754648,-4.810996566754643,-4.810996566754642,-4.81039387946018,-4.810393879460178,-4.810393879460173,-4.810393879460173,-4.810393879460172,-4.810393879460169,-4.810393879460167,-4.810393879460167,-4.810393879460167,-4.81039387946016,-4.806030038170297,-4.79994427561291,-4.799944275612904,-4.78311697896117,-4.783116978961166,-4.783116978961164,-4.783116978961163,-4.783116978961158,-4.783116978961156,-4.765449922147002,-4.765449922146996,-4.76544992214699,-4.735022897842982,-4.735022897842978,-4.734783401466687,-4.734783401466686,-4.734783401466686,-4.734783401466681,-4.73478340146668,-4.734783401466676,-4.724554960390523,-4.724554960390522,-4.724115802063394,-4.724115802063392,-4.724115802063391,-4.72411580206339,-4.7241158020633875,-4.724115802063386,-4.724115802063386,-4.724115802063381,-4.7241158020633796,-4.724115802063379,-4.702574312268969,-4.702574312268967,-4.7025743122689665,-4.696559701543409,-4.6787616772340375,-4.671929499765212,-4.67192949976521,-4.671929499765206,-4.6703588845662685,-4.66181850193387,-4.661818501933868,-4.593025261787408,-4.593025261787406,-4.593025261787405,-4.593025261787404,-4.593025261787402,-4.5930252617874014,-4.524632383451834,-4.524632383451834,-4.524632383451833,-4.524632383451832,-4.524632383451829,-4.524632383451827,-4.488967871951097,-4.488967871951095,-4.482200046531305,-4.482200046531298,-4.482026739476079,-4.4820267394760736,-4.482026739476073,-4.482026739476073,-4.482026739476072,-4.48202673947607,-4.370728534984357,-4.321978329365904,-4.3219783293658995,-4.3219783293658995,-4.321978329365897,-4.321978329365896,-4.321978329365895,-4.287716163012813,-4.286616167247664,-4.286616167247658,-4.286616167247657,-4.286616167247655,-4.2866161672476535,-4.2866161672476535,-4.250853185492104,-4.250853185492104,-4.200939504020266,-4.200939504020264,-4.094416379089392,-4.0944163790893855,-4.086151373164966,-3.9900433577930228,-3.990043357793022,-3.990043357793018,-3.981626924066705,-3.929164071128677,-3.929164071128674,-3.9291640711286733,-3.92916407112867,-3.9291640711286666,-3.9291640711286644,-3.9047253319362567,-3.904725331936254,-3.904725331936253,-3.9047253319362465,-3.9047253319362443,-3.9047253319362434,-3.8865589730971264,-3.8220683263505815,-3.8220683263505704,-3.772175466314352,-3.7721754663143465,-3.7544378188438707,-3.7544378188438556,-3.7544378188438507,-3.668080910418857,-3.668080910418854,-3.567695150079511
2.73604616456074,-15.578896887825925,-15.329837777851687,-15.329837777851683,-15.329837777851683,-15.32983777785168,-15.32983777785168,-15.329837777851669,-15.32940005268955,-15.329400052689536,-15.299118594448233,-15.299118594448233,-15.299118594448233,-15.29911859444823,-15.29911859444823,-15.299118594448222,-15.21793391177429,-15.21793391177428,-15.213366816039208,-15.213366816039187,-15.213366816039182,-15.155807238072006,-15.155807238072002,-15.155794138234864,-15.050620409292808,-15.0506204092928,-15.050620409292797,-15.050620409292797,-15.050620409292797,-15.050620409292796,-15.050620409292796,-15.050620409292792,-15.050620409292788,-15.050620409292788,-15.045576141869311,-15.043037904899359,-15.043037904899355,-15.043037904899355,-15.043037904899352,-15.043037904899347,-15.010195771837433,-14.995257070322445,-14.995257070322442,-14.995257070322438,-14.946375055245323,-14.946375055245323,-14.94637505524532,-14.94637505524532,-14.946375055245312,-14.946375055245305,-14.943379574582314,-14.943379574582305,-14.943379574582298,-14.932221918593699,-14.932221918593692,-14.930297954214783,-14.930297954214781,-14.930297954214778,-14.930297954214774,-14.930297954214774,-14.93029795421477,-14.91125064568948,-14.911250645689476,-14.911250645689469,-14.906211277437876,-14.906211277437873,-14.906211277437869,-14.906211277437869,-14.906211277437865,-14.906211277437857,-14.862721615700144,-14.856965734728544,-14.847728088532763,-14.847728088532763,-14.788108846951694,-14.788108846951692,-14.78810884695169,-14.78810884695169,-14.78810884695169,-14.788108846951681,-14.782431672006405,-14.7824316720064,-14.7824316720064,-14.778866161638932,-14.778866161638925,-14.778864605520964,-14.756026017031331,-14.740756140230559,-14.740756140230555,-14.714896104809043,-14.714896104809041,-14.714896104809037,-14.699202724576068,-14.699202724576049,-14.699202724576049,-14.692042206127406,-14.67818156654414,-14.678181566544138,-14.678181566544138,-14.678181566544138,-14.678181566544135,-14.678181566544135,-14.675712849982027,-14.675712849982025,-14.675712849982023,-14.67571284998202,-14.67571284998202,-14.67571284998201,-14.671781618465376,-14.671781618465376,-14.649413569466402,-14.649413569466397,-14.649413569466393,-14.649413569466393,-14.64941356946639,-14.64941356946639,-14.64941356946639,-14.649413569466388,-14.649413569466388,-14.649413569466386,-14.638833398128373,-14.638833398128368,-14.619615352878757,-14.605528511313054,-14.605528511313045,-14.605528511313045,-14.605044696025159,-14.604464832101838,-14.604464832101838,-14.604464832101836,-14.604464832101833,-14.604464832101822,-14.599213542382222,-14.59921354238222,-14.595383893828183,-14.595383893828181,-14.59538389382818,-14.595383893828178,-14.595383893828178,-14.592786448103558,-14.592786448103553,-14.5769167146845,-14.576916714684492,-14.576916714684492,-14.57691671468449,-14.576916714684488,-14.576916714684488,-14.557823198672112,-14.511596349233217,-14.511596349233216,-14.511596349233216,-14.511596349233216,-14.511596349233214,-14.511596349233212,-14.467539035623897,-14.459607051678118,-14.459607051678116,-14.459607051678114,-14.459607051678109,-14.459607051678107,-14.459607051678098,-14.457363335106574,-14.457363335106573,-14.451050524659223,-14.451050524659223,-14.451050524659223,-14.451050524659223,-14.45105052465922,-14.451050524659214,-14.420128107787324,-14.419091183656619,-14.419091183656619,-14.419091183656615,-14.41502785205852,-14.415027852058518,-14.415027705484173,-14.393025049730534,-14.393025049730534,-14.393025049730525,-14.366283017005474,-14.36628301700547,-14.366283017005465,-14.337444076997938,-14.337444076997933,-14.323631351640628,-14.323631351640628,-14.323631351640627,-14.323631351640623,-14.323631351640614,-14.321618125438539,-14.321618125438532,-14.318973701830297,-14.3130290363316,-14.313029036331598,-14.313025544405075,-14.31217984325343,-14.312179843253428,-14.312179843253427,-14.312179843253421,-14.312179843253421,-14.312179843253412,-14.262266626140551,-14.262266626140548,-14.262266626140548,-14.262266626140548,-14.262266626140544,-14.262266626140542,-14.243742574914313,-14.243742574914311,-14.243742574914306,-14.243742574914304,-14.243742574914302,-14.2437425749143,-14.241606605155683,-14.225539877036312,-14.225539877036303,-14.220213834991064,-14.22021383499106,-14.213309717789315,-14.21330971778931,-14.21330971778931,-14.213309717789306,-14.213309717789304,-14.213309717789299,-14.188190280098752,-14.18819028009875,-14.188190280098743,-14.184173092561728,-14.184173092561725,-14.184173092561712,-14.172328132539171,-14.172328132539167,-14.172328132539162,-14.165601874891797,-14.165601874891792,-14.16559607883909,-14.15952254916234,-14.159522549162329,-14.159522549162327,-14.159522549162327,-14.159522549162324,-14.159522549162324,-14.159522549162322,-14.15952254916232,-14.15952254916232,-14.159522549162318,-14.154728457888517,-14.154728457888513,-14.149240452156626,-14.145096214391483,-14.14509621439148,-14.145096214391476,-14.145096214391467,-14.145096214391463,-14.145096214391462,-14.143185689427916,-14.143185689427916,-14.143185689427916,-14.143185689427915,-14.143185689427913,-14.143185689427913,-14.14318568942791,-14.143185689427908,-14.143185689427908,-14.143185689427908,-14.1408050410305,-14.140805041030495,-14.14080440732047,-14.131795640345041,-14.128713066635921,-14.128713066635918,-14.128713066635916,-14.128713066635916,-14.128713066635912,-14.128713066635909,-14.12646638450015,-14.12646638450015,-14.122215191614158,-14.122215191614153,-14.122215191614146,-14.122215191614137,-14.122215191614137,-14.113944576011992,-14.10002195045845,-14.100021950458448,-14.100021950458446,-14.097035864868129,-14.097035864868127,-14.069344663871284,-14.061079442490646,-14.061079442490634,-14.061079442490634,-14.06107944249063,-14.061079442490628,-14.061079442490627,-14.05310389627107,-14.05310389627107,-14.053103896271066,-14.049222975941706,-14.049222975941705,-14.049222975941701,-14.049222975941701,-14.049222975941698,-14.040515237496157,-14.040515237496152,-14.04051523749615,-14.04051523749615,-14.040515237496143,-14.040515237496134,-14.029780107203472,-14.029780107203464,-14.020939728626919,-14.000758710378468,-14.000758710378467,-13.991411972466551,-13.99141197246655,-13.991411972466548,-13.991411972466539,-13.991411972466537,-13.991411972466535,-13.990538817088304,-13.990538817088302,-13.990538817088295,-13.990538817088291,-13.990538817088291,-13.99053881708829,-13.972274052925833,-13.968425576870935,-13.961117544137926,-13.961117544137922,-13.96111748437601,-13.931362856348223,-13.93136285634822,-13.93136285634822,-13.896559469250578,-13.896559469250567,-13.896559469250567,-13.893327065125426,-13.893327065125424,-13.893327065125424,-13.893327065125424,-13.89332706512542,-13.893327065125415,-13.870813780504134,-13.864610151919136,-13.864610151919136,-13.864610151919132,-13.864610151919129,-13.864610151919129,-13.864610151919127,-13.838553607628045,-13.838553607628043,-13.838553607628043,-13.831621736501953,-13.831621736501946,-13.831621736501946,-13.831621736501939,-13.831621736501937,-13.831621736501935,-13.829500397087175,-13.829500397087171,-13.79585435607721,-13.79585435607721,-13.795854097302545,-13.775865792644844,-13.775865792644844,-13.775865792644838,-13.742837179230609,-13.742837179230605,-13.723910129543606,-13.723149832504781,-13.723149832504776,-13.715811690307024,-13.715311515616047,-13.715311515616044,-13.71531151561604,-13.715311515616039,-13.715311515616026,-13.71531151561602,-13.708676923861212,-13.708676923861212,-13.708676923861205,-13.652867437278381,-13.652867437278372,-13.650325135155615,-13.560083573040236,-13.560083573040231,-13.560083573040231,-13.511338592755196,-13.511312436635485,-13.511312436635476,-13.50439266858277,-13.50439266858277,-13.50439266858277,-13.50439266858276,-13.50439266858276,-13.504392668582755,-13.466664054626083,-13.424258362658879,-13.424258362658877,-13.400699906952308,-13.400699906952301,-13.400699906952296,-13.400699906952292,-13.400699906952289,-13.40069990695228,-13.39117281942581,-13.390001775068841,-13.390001775068834,-13.390001775068828,-13.390001775068827,-13.390001775068823,-13.390001775068821,-13.370193902100246,-13.370193902100246,-13.370192883497309,-13.363642837538437,-13.363642837538436,-13.363642837538432,-13.348675070371096,-13.34867507037109,-13.224552027569933,-13.224040006754183,-13.224040006754173,-13.156682454128655,-13.151437011144019,-11.447658338206525,-11.447658338206523,-11.447658338206523,-11.447658338206521,-11.447658338206521,-11.44765833820652,-11.407044404657949,-11.407044404657949,-11.220887793903612,-11.220887793903612,-11.22088779390361,-11.220887793903605,-11.220887793903604,-11.200417505772426,-11.200417505772425,-11.200414059793504,-11.19563159285301,-11.195631592853008,-11.195631592853006,-11.195631592853001,-11.195631592852983,-11.191684190758178,-11.191684190758176,-11.191684190758176,-11.18530546044139,-11.158766780194703,-11.1587667801947,-11.158766780194693,-11.139385977847015,-11.131455433034533,-11.131455433034526,-11.131455433034525,-11.131455433034523,-11.13145543303452,-11.131455433034517,-11.123946546036226,-11.123946546036223,-11.117942738920533,-11.117942738920533,-11.117942738920533,-11.108885033925949,-11.108885033925944,-11.10888503392594,-11.10888503392594,-11.108885033925938,-11.108885033925937,-11.108885033925937,-11.108885033925937,-11.108885033925937,-11.108885033925935,-11.094348807651702,-11.094348807651699,-11.094348807651699,-11.085957703775186,-11.07669143634416,-11.076691436344156,-11.076691436344156,-11.076691436344154,-11.076691436344154,-11.076691436344152,-11.07669143634415,-11.07669143634415,-11.07669143634415,-11.07669143634414,-11.065283699775772,-11.065283699775772,-11.065283699775767,-11.065283699775767,-11.065283699775762,-11.065283699775756,-11.06110271832617,-11.061102718326168,-11.061102718326167,-11.061102718326163,-11.061102718326161,-11.061102718326161,-11.027850516338457,-11.027850516338455,-11.027850516338454,-11.027850516338454,-11.027850516338452,-11.027850516338452,-11.016596846839997,-11.016596846839994,-11.014164406748584,-11.01416440674858,-11.004123414491243,-11.004123414491238,-11.004123414491236,-11.004123414491234,-11.004123414491234,-11.004123414491229,-10.99688150148203,-10.996881501482024,-10.99688150148202,-10.995611130490795,-10.995611130490792,-10.99561088713668,-10.97079770988102,-10.943664721402541,-10.935708581663729,-10.935708581663723,-10.93570858166372,-10.93570858166372,-10.935708581663718,-10.935708581663713,-10.908472329946015,-10.90847232994601,-10.908472329946008,-10.888593825487217,-10.888593825487211,-10.882104800476238,-10.862631735094169,-10.862631735094167,-10.862631735094167,-10.862631735094165,-10.86263173509416,-10.862631735094158,-10.857102878963827,-10.857102878963826,-10.857102878963826,-10.857102878963822,-10.857102878963818,-10.857102878963818,-10.857102878963813,-10.84743558657845,-10.84743558657845,-10.847435586578447,-10.84743558657844,-10.84743558657844,-10.847435586578436,-10.8287125042429,-10.828712504242892,-10.828534175190597,-10.82853417519059,-10.76788050160479,-10.767880501604784,-10.767880501604784,-10.767880501604782,-10.767880501604779,-10.767880501604779,-10.767880501604777,-10.767880501604775,-10.767880501604775,-10.767880501604775,-10.759846922649675,-10.759846922649672,-10.75984692264967,-10.759846922649666,-10.759846922649658,-10.752022882344303,-10.752022882344301,-10.752022882344297,-10.752022882344297,-10.752022882344296,-10.716702529278091,-10.71670252927808,-10.71670252927808,-10.71670252927808,-10.716702529278079,-10.716702529278079,-10.716702529278079,-10.716702529278079,-10.716702529278074,-10.716702529278074,-10.712251226067416,-10.712251226067409,-10.712251226067407,-10.709953538704651,-10.709953538704651,-10.70995353870465,-10.709953538704646,-10.709953538704642,-10.692999704797812,-10.692999704797806,-10.692999704797803,-10.692999704797801,-10.692999704797796,-10.692999704797792,-10.692761163346715,-10.692761163346713,-10.69276116334671,-10.68486226309371,-10.684862263093708,-10.684862263093706,-10.684862263093704,-10.684862263093702,-10.6848622630937,-10.6848622630937,-10.684862263093699,-10.684862263093699,-10.684862263093699,-10.684612160944386,-10.684612160944383,-10.684612160944381,-10.684612160944377,-10.684612160944377,-10.684612160944374,-10.677894165016989,-10.677894165016983,-10.677894165016975,-10.677894165016973,-10.67789416501697,-10.677894165016964,-10.676020038461811,-10.676020038461807,-10.676020038461806,-10.676020038461804,-10.676020038461802,-10.676020038461802,-10.669754187016016,-10.669754187016014,-10.669754187016013,-10.669754187016013,-10.669754187016013,-10.669754187016006,-10.669754187016006,-10.669754187016004,-10.669754187016004,-10.669754187016004,-10.664779404634835,-10.664779404634832,-10.66360579438545,-10.663605794385445,-10.661505480442912,-10.66150548044291,-10.661505480442907,-10.661505480442907,-10.661505480442907,-10.661505480442907,-10.660522030610508,-10.660522030610505,-10.660522030610505,-10.660522030610503,-10.660522030610501,-10.660522030610498,-10.659723440236455,-10.659219828019088,-10.659219828019085,-10.659219828019081,-10.652048248431491,-10.652048248431491,-10.65204824843149,-10.652048248431488,-10.652048248431486,-10.652048248431484,-10.650909116375631,-10.650909116375628,-10.650906987715562,-10.644308706903898,-10.644308706903889,-10.6432359948714,-10.642639893899814,-10.642639893899812,-10.642639893899808,-10.642639893899807,-10.642639893899807,-10.629952161311122,-10.62995216131112,-10.629952161311115,-10.628244866809643,-10.628244866809643,-10.628244866809636,-10.628244866809634,-10.628244866809633,-10.62270675329434,-10.62270675329434,-10.622706753294336,-10.622706753294331,-10.62270675329433,-10.62190797797347,-10.62190797797347,-10.621907977973466,-10.62190797797346,-10.621907977973459,-10.621907977973457,-10.621907977973457,-10.620911973618234,-10.619739811971742,-10.61973981197173,-10.617322125261857,-10.61732212526185,-10.617320896905618,-10.609119528096421,-10.609119528096421,-10.605460892727278,-10.605460892727274,-10.60546089272727,-10.60546089272727,-10.605460892727269,-10.605460892727269,-10.605460892727269,-10.605460892727267,-10.605460892727267,-10.605460892727267,-10.605460892727264,-10.60546089272726,-10.60546089272726,-10.605460892727258,-10.59863114324583,-10.598631143245829,-10.598631143245829,-10.598631143245827,-10.598631143245825,-10.598631143245823,-10.597979329160655,-10.597979329160653,-10.597979329160651,-10.597979329160651,-10.597979329160651,-10.597979329160648,-10.58364397778283,-10.583643977782826,-10.583638172156542,-10.574884031038247,-10.574884031038245,-10.574884031038243,-10.571944438907474,-10.571944438907474,-10.57194443890747,-10.57194443890747,-10.571944438907469,-10.571944438907467,-10.57130549594979,-10.564071286681324,-10.56407128668132,-10.564071286681319,-10.564071286681315,-10.564071286681315,-10.564071286681314,-10.555724371519881,-10.555724371519878,-10.555724371519874,-10.555724371519874,-10.555724371519874,-10.548990596702474,-10.548990596702472,-10.548990596702469,-10.543202250035815,-10.543202250035813,-10.543202250035812,-10.540580113772117,-10.540580113772117,-10.53692478235058,-10.53692478235058,-10.536924782350575,-10.536924782350575,-10.536924782350573,-10.536924782350573,-10.517133004422625,-10.51713300442262,-10.516921026159924,-10.51692102615992,-10.516921026159919,-10.512624190472776,-10.512624190472769,-10.512624190472767,-10.512624190472765,-10.512624190472765,-10.511449983900453,-10.511449983900452,-10.511449983900452,-10.51144998390045,-10.511449983900443,-10.507037750173968,-10.507037750173964,-10.507037750173962,-10.507037750173962,-10.507037750173962,-10.50703775017396,-10.507037750173957,-10.507037750173955,-10.507037750173954,-10.507037750173954,-10.49535122033776,-10.486561969818254,-10.486561969818254,-10.48656196981825,-10.4851313664212,-10.485131366421193,-10.485131366421193,-10.485131366421191,-10.485131366421188,-10.485131366421188,-10.485131366421188,-10.485131366421186,-10.485131366421184,-10.485131366421184,-10.470662334563686,-10.470662334563684,-10.470662334563679,-10.470662334563672,-10.470662334563668,-10.466021841366704,-10.466021841366702,-10.46139534671598,-10.461395346715973,-10.461395346715973,-10.460471702498824,-10.452074213086894,-10.452074213086888,-10.452074213086886,-10.448128005382317,-10.448128005382312,-10.448128005382312,-10.448128005382308,-10.448128005382307,-10.448128005382305,-10.448128005382305,-10.448128005382303,-10.448128005382303,-10.448128005382301,-10.445680134178312,-10.43991322008091,-10.439913220080907,-10.439913220080905,-10.435073187252332,-10.435073187252327,-10.435073187252325,-10.435073187252323,-10.435073187252323,-10.435073187252316,-10.430369432434238,-10.430369432434237,-10.430369432434237,-10.430369432434233,-10.430369432434231,-10.430369432434222,-10.42763262340981,-10.42763262340981,-10.427632623409805,-10.427076918602417,-10.427076918602417,-10.427076918602415,-10.42707691860241,-10.427076918602408,-10.427076918602404,-10.423435085665272,-10.423435085665268,-10.423435085665268,-10.423435085665268,-10.423435085665266,-10.423435085665266,-10.423435085665266,-10.423435085665263,-10.423435085665263,-10.423435085665261,-10.418560274719972,-10.41856027471997,-10.418560274719963,-10.418560274719962,-10.41856027471996,-10.418560274719953,-10.407744209247976,-10.40774420924797,-10.40774236034096,-10.407613202016563,-10.404564370754391,-10.404564370754375,-10.401763234777688,-10.401763234777688,-10.401763234777686,-10.401763234777686,-10.40176323477768,-10.399750021766147,-10.399750021766138,-10.399621901394223,-10.39962190139422,-10.397845170670575,-10.397845170670573,-10.397845170670573,-10.39784517067057,-10.39784517067057,-10.397845170670566,-10.396733061352897,-10.396733061352885,-10.396733061352885,-10.389942449770963,-10.389942449770956,-10.389942449770952,-10.389942449770952,-10.389942449770952,-10.387573448873782,-10.387573448873773,-10.38757344887377,-10.387573448873768,-10.387573448873768,-10.387573448873766,-10.385618941971096,-10.385618941971092,-10.385618941971092,-10.37955464093833,-10.378909282400787,-10.378909282400775,-10.374178180089878,-10.371660727445057,-10.364889736883857,-10.364889736883853,-10.364889736883852,-10.36488973688385,-10.36488973688385,-10.364889736883848,-10.360147937410584,-10.360147937410582,-10.358491944614844,-10.358491944614842,-10.358491944614842,-10.35849194461484,-10.358491944614837,-10.358491944614833,-10.34668297865335,-10.34668297865335,-10.346682978653348,-10.338095681862766,-10.33809568186276,-10.338095681862754,-10.324985040088956,-10.324985040088949,-10.324985040088947,-10.324985040088945,-10.324985040088945,-10.32498504008894,-10.324528856730685,-10.316159725380496,-10.316159725380494,-10.316157451496856,-10.29989905194378,-10.299899051943772,-10.299899051943772,-10.299899051943772,-10.299899051943767,-10.295794987280834,-10.295794987280832,-10.295794671276733,-10.29568598298498,-10.295685982984976,-10.295685982984976,-10.295685982984976,-10.295685982984974,-10.295685982984974,-10.295685982984974,-10.295685982984972,-10.295685982984972,-10.295685982984972,-10.295133767292969,-10.295133767292967,-10.280153940327462,-10.280153940327455,-10.280153940327448,-10.27774995194517,-10.260064991998375,-10.260064991998366,-10.260064991998364,-10.260064991998359,-10.260064991998357,-10.260064991998355,-10.246656926286501,-10.236780906149459,-10.236780906149457,-10.236780906149455,-10.236780906149455,-10.236780906149455,-10.236780906149454,-10.230122714586075,-10.230122714586074,-10.230122714586061,-10.229272226069236,-10.229272226069233,-10.226444041905474,-10.226444041905472,-10.226444041905472,-10.226444041905472,-10.226444041905472,-10.226444041905472,-10.226444041905468,-10.226444041905467,-10.226444041905467,-10.226444041905465,-10.216284801590904,-10.216284801590895,-10.216284801590888,-10.216284801590888,-10.216284801590886,-10.216284801590884,-10.214003445397923,-10.21400344539792,-10.214003445397918,-10.214003445397914,-10.214003445397914,-10.21400344539791,-10.21329650895457,-10.213296508954565,-10.213296508954564,-10.211560590572962,-10.211560590572962,-10.211560487968892,-10.198289206064414,-10.198289206064413,-10.198289206064409,-10.198289206064409,-10.198289206064405,-10.198289206064405,-10.192577511928762,-10.19257751192876,-10.185891548350872,-10.1829547817511,-10.182886998227154,-10.182886998227154,-10.182886998227147,-10.1766804643443,-10.1766804643443,-10.176680464344297,-10.176680464344297,-10.176680464344296,-10.176680464344294,-10.171626311009248,-10.171626311009245,-10.171481904807688,-10.171481904807685,-10.171481904807685,-10.171481904807681,-10.171481904807681,-10.171481904807676,-10.166062082316959,-10.166062082316959,-10.166062082316955,-10.166062082316955,-10.166062082316955,-10.164470557175664,-10.164470557175662,-10.155303062383448,-10.155303062383442,-10.151426606218276,-10.151426606218276,-10.151426606218271,-10.139765284943932,-10.118650464173461,-10.118650464173456,-10.118650464173454,-10.114523563426335,-10.114523563426332,-10.114523563426328,-10.114523563426326,-10.114523563426326,-10.114523563426324,-10.114523563426323,-10.11452356342632,-10.11452356342632,-10.114523563426317,-10.110308977919773,-10.106840109862755,-10.106840109862752,-10.106840109862752,-10.105764474642667,-10.10576447464266,-10.105764474642655,-10.105764474642653,-10.105764474642651,-10.105764474642651,-10.10576447464265,-10.105764474642648,-10.105764474642648,-10.105764474642642,-10.09667246504095,-10.096672465040946,-10.09667246504094,-10.096672465040937,-10.096672465040934,-10.09601962838051,-10.096019628380507,-10.096019628380507,-10.096019628380505,-10.096019628380501,-10.096019628380501,-10.095336697261132,-10.095336697261128,-10.095336697261127,-10.095336697261127,-10.095336697261121,-10.08844822186792,-10.081424755887772,-10.081424755887765,-10.064968678341227,-10.06496867834122,-10.06496867834122,-10.044834410364084,-10.044834410364084,-10.044834410364082,-10.039985161308488,-10.039985161308488,-10.039985161308485,-10.039985161308483,-10.039985161308481,-10.03998516130848,-10.039558956311858,-10.039558956311849,-10.03955778375365,-10.03850783265276,-10.038507832652758,-10.038507832652753,-10.038507832652751,-10.03850783265275,-10.038507832652742,-10.031840829878849,-10.028183741705307,-10.028183741705304,-10.028183741705298,-10.028183741705295,-10.028183741705291,-10.02818374170529,-10.022837047033375,-10.02283704703337,-10.02283704703337,-10.022837047033368,-10.022837047033367,-10.022837047033363,-10.022495269117057,-10.022216112375986,-10.022216112375979,-10.022216112375977,-10.010798008253172,-10.010798008253172,-9.997834963825918,-9.997834963825914,-9.997834963825909,-9.995606622439514,-9.995606622439508,-9.995606622439508,-9.995606622439505,-9.995606622439501,-9.995606622439501,-9.97334671150695,-9.973346711506947,-9.973346711506945,-9.973346711506942,-9.973346711506936,-9.973346711506936,-9.97260113315535,-9.97260113315535,-9.972601133155349,-9.972601133155345,-9.972601133155344,-9.966938958614504,-9.963579058687802,-9.963579058687802,-9.95176753934558,-9.951767539345576,-9.951748686476273,-9.948496809182895,-9.948496809182894,-9.948496809182888,-9.948496809182883,-9.94849680918288,-9.94849680918288,-9.94810965926405,-9.948109659264048,-9.9364441531314,-9.936444153131399,-9.936444153131399,-9.920953625734256,-9.920953625734251,-9.91981989910382,-9.919819899103816,-9.919819899103814,-9.91981989910381,-9.919819899103809,-9.919819899103805,-9.919819899103805,-9.919819899103802,-9.919819899103802,-9.919819899103802,-9.918612550600159,-9.912064056189005,-9.912064056189,-9.912055712012618,-9.90423676388043,-9.904236763880428,-9.904236763880427,-9.904236763880427,-9.904236763880425,-9.904236763880425,-9.901390695340321,-9.89714706595749,-9.897147065957478,-9.89695071938388,-9.896950719383879,-9.896928248516975,-9.888024739578611,-9.888024739578608,-9.847258191647892,-9.841385132960129,-9.841385132960129,-9.841385132960127,-9.841385132960125,-9.841385132960124,-9.841385132960113,-9.838990533954426,-9.838990533954412,-9.838990533954405,-9.827705765476777,-9.804962243283574,-9.804962243283574,-9.804962243283574,-9.804962243283567,-9.804962243283567,-9.804962243283565,-9.804962243283565,-9.804962243283562,-9.80496224328356,-9.80496224328356,-9.799033506393778,-9.799033506393773,-9.799033506393773,-9.799033506393764,-9.799033506393764,-9.799033506393751,-9.78900525951171,-9.789005259511708,-9.789005081752121,-9.785997930596976,-9.785997930596974,-9.785997930596972,-9.785997930596972,-9.785997930596972,-9.78599793059697,-9.781511221121493,-9.781511221121493,-9.781511221121491,-9.771451121728822,-9.761996570166897,-9.756091666697653,-9.756091666697651,-9.74710168235375,-9.747101682353746,-9.730559652050802,-9.730559652050802,-9.7305596520508,-9.7305596520508,-9.730559652050797,-9.730559652050793,-9.723177546497253,-9.72317754649725,-9.72317754649725,-9.723177546497247,-9.723177546497247,-9.723177546497245,-9.709095166872082,-9.70909516687208,-9.709095166872077,-9.708132435275763,-9.70813243527576,-9.708132435275758,-9.708132435275756,-9.708132435275752,-9.695246849315687,-9.695246849315685,-9.690240247644692,-9.677774166064081,-9.67777416606408,-9.677774166064076,-9.677774166064076,-9.677774166064074,-9.677774166064072,-9.646669036377228,-9.646669036377228,-9.636616249727732,-9.636616249727727,-9.636616249727725,-9.623558826002284,-9.623558826002284,-9.623558826002284,-9.623558826002283,-9.623558826002277,-9.623558826002276,-9.606502001380088,-9.606502001380083,-9.606460156314443,-9.585126599389195,-9.585126599389195,-9.578785487097747,-9.517411808739944,-9.51741180873994,-9.517411224589281,-9.489474404420498,-9.425666552824088,-9.425666552824085,-9.425666552824085,-9.3984698738462,-9.242688677438473,-9.242688677438467,-9.242688677438467,-9.242688677438464,-9.242688677438464,-9.24268867743846,-9.237940356232265,-9.237940356232263,-9.237940356232262,-9.23794035623226,-9.237940356232258,-9.237940356232247,-9.216103884987307,-9.216103884987302,-9.216103884987296,-9.215978920474253,-9.215978920474251,-9.21275844656756,-9.212758446567532,-9.212713934139956,-9.210346750343573,-9.210346750343568,-9.156563440997711,-9.151985954638505,-5.773677594435432,-5.773677594435429,-5.773677594435416,-5.712663025326057,-5.71266302532605,-5.666636532617561,-5.485822788616816,-5.485822788616815,-5.485822788616813,-5.4858227886168125,-5.485822788616811,-5.48582278861681,-5.450149370051743,-5.450149370051738,-5.370241092029708,-5.3702410920297,-5.370241092029698,-5.370241092029698,-5.370241092029693,-5.37024109202969,-5.3523418130725995,-5.352341813072591,-5.352341813072589,-5.352341813072584,-5.352341813072584,-5.321811134672823,-5.32181113467282,-5.30575083815268,-5.3057508381526794,-5.305750838152676,-5.305750838152676,-5.305750838152676,-5.261952156499316,-5.261952156499314,-5.261952156499301,-5.260890818092021,-5.260890818092018,-5.260890818092012,-5.260890818092012,-5.26089081809201,-5.260890818092,-5.256290967125041,-5.256290967125041,-5.256290967125037,-5.256290967125036,-5.256290967125036,-5.256290967125034,-5.255938457925797,-5.255938457925794,-5.255938457925794,-5.255938457925793,-5.255938457925793,-5.255938457925792,-5.2399607164873085,-5.239960716487304,-5.211023519942483,-5.207839824910305,-5.207839824910305,-5.207839824910304,-5.202301298141793,-5.202301298141788,-5.202301298141788,-5.177988142787842,-5.177988142787838,-5.177988142787838,-5.177988142787837,-5.177988142787833,-5.1779881427878305,-5.160647657839688,-5.160647657839682,-5.160647657839677,-5.155940539212426,-5.155940539212421,-5.129673582425226,-5.129673582425219,-5.129663489112781,-5.108040761840911,-5.100518853527575,-5.100518853527574,-5.097624021748815,-5.065803071229355,-5.047241699805974,-5.047241699805973,-5.047241699805971,-5.0472416998059675,-5.047241699805963,-5.0422871712057455,-5.042287171205745,-5.042287171205738,-4.991713476359383,-4.991713476359381,-4.991713476359377,-4.991713476359375,-4.9917134763593705,-4.978095231678747,-4.978095231678746,-4.978095231678743,-4.976794030165208,-4.976794030165204,-4.968101629095991,-4.968101629095987,-4.968101629095986,-4.968101629095985,-4.968101629095984,-4.968101629095984,-4.968101629095983,-4.9681016290959805,-4.96810162909598,-4.968101629095977,-4.9543806784088655,-4.954380678408863,-4.954380678408861,-4.948734251306759,-4.9487342513067585,-4.948734251306756,-4.948734251306755,-4.948734251306752,-4.948734251306747,-4.948092165144753,-4.94809216514475,-4.94809216514475,-4.948092165144749,-4.948092165144748,-4.948092165144747,-4.91842600143253,-4.918426001432525,-4.9166542904707535,-4.9166542904707535,-4.916654290470745,-4.916654290470745,-4.916654290470744,-4.916654290470744,-4.906613478594785,-4.906613478594783,-4.906613478594781,-4.901974019211288,-4.901786791379511,-4.901786791379511,-4.90178679137951,-4.901786791379506,-4.901786791379505,-4.901786791379498,-4.900267190037882,-4.900267190037877,-4.90023566112721,-4.864747408022448,-4.864747408022447,-4.8647474080224455,-4.864747408022445,-4.864747408022445,-4.864747408022443,-4.86474740802244,-4.864747408022439,-4.8647474080224375,-4.864747408022436,-4.864586735360799,-4.860857825799263,-4.860857825799263,-4.860857825799263,-4.8608578257992585,-4.860857825799254,-4.8608578257992505,-4.828225096699409,-4.8282250966994065,-4.82618088456946,-4.826180884569456,-4.82618088456945,-4.795138658562611,-4.795138658562607,-4.7951386585626015,-4.787507594371702,-4.7825558451974395,-4.782555845197438,-4.769177264125711,-4.769177264125703,-4.745731053186045,-4.745731053186045,-4.745731053186043,-4.742267395739938,-4.73828109722855,-4.738281097228549,-4.738281097228543,-4.738281097228541,-4.7382810972285405,-4.738281097228536,-4.736384199477731,-4.6611550163105955,-4.661155016310595,-4.661155016310593,-4.661155016310589,-4.661155016310589,-4.661155016310586,-4.6381884025701385,-4.638188402570134,-4.629410096409106,-4.629410096409097,-4.627167696209343,-4.627167696209341,-4.627167696209339,-4.627167696209339,-4.62716769620933,-4.6271676962093276,-4.497960298673339,-4.460336166507576,-4.460336166507574,-4.460336166507574,-4.460336166507573,-4.460336166507572,-4.460336166507566,-4.458711330702717,-4.425160172946051,-4.425160172946046,-4.425160172946045,-4.425160172946042,-4.425160172946041,-4.425160172946041,-4.382687721413094,-4.382687721413093,-4.34563058536078,-4.345630585360772,-4.277972014975188,-4.277972014975184,-4.269432500783533,-4.169913477654678,-4.169913477654678,-4.169913477654675,-4.16883442053819,-4.084610262278845,-4.084610262278845,-4.084610262278843,-4.084610262278841,-4.08461026227884,-4.084610262278839,-4.075400470995996,-4.067306926263601,-4.067306926263601,-4.067306926263595,-4.067306926263594,-4.067306926263592,-4.0673069262635915,-3.9952052627851153,-3.9952052627851153,-3.9952052627851153,-3.962961163867051,-3.9629611638670488,-3.9299146254406465,-3.929914625440643,-3.9032947140740446,-3.903294714074035,-3.80335259374329
2.9350313401651573,-15.56927431431589,-15.336068144658858,-15.336068144658855,-15.33426911861985,-15.33426911861985,-15.331075435221793,-15.33107543522179,-15.329884110677272,-15.329884110677268,-15.304176159878319,-15.304176159878315,-15.297582549431487,-15.29758254943148,-15.285458115303825,-15.285458115303825,-15.272316162473354,-15.260446511876292,-15.244740544361642,-15.20527645386645,-15.20527645386645,-15.201149910646494,-15.200960162777244,-15.200764268718405,-15.117148529331775,-15.102070227179343,-15.10072112679405,-15.100721126794047,-15.100640019744452,-15.100640019744448,-15.100576950103617,-15.100576950103601,-15.100531678721987,-15.10053167872198,-15.10050395917806,-15.100503959178052,-15.081055192113736,-15.079962058174756,-15.049600494454138,-15.034614530907476,-15.034614530907467,-15.029331861497306,-15.016978080289515,-15.010932795511359,-15.010932795511359,-15.00324171631589,-14.999584344896036,-14.988948663576227,-14.988948663576227,-14.971250872922523,-14.966290076091331,-14.965954541461945,-14.963715449728037,-14.963715449728037,-14.961810143692023,-14.96181014369202,-14.961019849696996,-14.96016051966433,-14.960160519664326,-14.956813610686684,-14.956813610686675,-14.95256353757454,-14.952563537574534,-14.937868937907472,-14.915968863319884,-14.901483967298237,-14.901483967298224,-14.892828508179438,-14.892828508179438,-14.875442553739635,-14.873737660248286,-14.864129056363295,-14.864129056363288,-14.863049390064385,-14.860702722546412,-14.86051366414059,-14.858720111325436,-14.85444694967463,-14.854446949674628,-14.841518426315812,-14.826846937768071,-14.826846937768071,-14.813515106037872,-14.804398114623547,-14.801688115645918,-14.801688115645913,-14.798510898492188,-14.798510898492188,-14.763009921477563,-14.745098016920295,-14.74301711158647,-14.743017111586461,-14.74262836820728,-14.742628368207276,-14.74228793579583,-14.742287935795826,-14.741296010919399,-14.737291798927538,-14.737291798927538,-14.733042320969046,-14.733042320969044,-14.729752353448168,-14.72961336168509,-14.729521725482831,-14.729473303801145,-14.729464151652442,-14.729062159675234,-14.729062159675225,-14.72400073228222,-14.722329591484009,-14.722329591484009,-14.715732610105253,-14.71573261010525,-14.715250717480018,-14.715250717480012,-14.70367557243503,-14.697393439596954,-14.697206516049773,-14.685076012732983,-14.681784858961722,-14.681784858961715,-14.679694612736958,-14.675212250870572,-14.67521225087057,-14.661757904005386,-14.661757904005386,-14.660181168871132,-14.65843044679165,-14.656896841092012,-14.656896841092006,-14.656262856302153,-14.652961467649174,-14.642117266056085,-14.638605034517692,-14.619690940189809,-14.619690940189804,-14.619548608525916,-14.601289324524519,-14.601289324524515,-14.594590373942488,-14.593143180558567,-14.589316369336778,-14.58460450637111,-14.584604506371107,-14.579617235943525,-14.579617235943521,-14.578182897351475,-14.570285383689074,-14.57028538368907,-14.568015822053294,-14.568015822053273,-14.556066622367984,-14.556066622367984,-14.55413943206136,-14.551294286886808,-14.547432296771007,-14.547432296771001,-14.538291691090887,-14.538257257038845,-14.51586880708795,-14.515868807087946,-14.513615368276163,-14.513615368276158,-14.50121104674771,-14.500057689018089,-14.496970080918114,-14.496970080918109,-14.493847350225431,-14.49384735022543,-14.491255710128204,-14.488726709581515,-14.48872670958151,-14.479629020797358,-14.479629020797356,-14.476757867142895,-14.475740571796257,-14.475740571796251,-14.471148794119111,-14.468569559197073,-14.459337871359061,-14.458929356720207,-14.455105415621805,-14.454765057247736,-14.454765057247727,-14.453621007575821,-14.448357989600492,-14.448357989600487,-14.446423451693295,-14.443862618957922,-14.443862618957915,-14.439713803092998,-14.43495834937677,-14.434958349376762,-14.43478387102195,-14.433683707936291,-14.429199154777377,-14.429199154777377,-14.428141953653874,-14.428141953653869,-14.423030315846843,-14.423030315846832,-14.415670317187349,-14.413897380737732,-14.413897380737728,-14.39841881966485,-14.384397003425489,-14.384397003425487,-14.373924188545994,-14.372848186253963,-14.370046984181503,-14.363243294622182,-14.363243294622182,-14.358773876267565,-14.356801699138341,-14.35680169913834,-14.355272902077125,-14.355107596472495,-14.339345007089163,-14.339345007089152,-14.33700578842931,-14.332610850946653,-14.327344250986918,-14.327344250986918,-14.315669479767992,-14.31566947976798,-14.300414086234616,-14.299492772688575,-14.29904446544537,-14.298117474648958,-14.298117474648953,-14.295754214681352,-14.29449312150177,-14.294493121501764,-14.294439665169556,-14.294439665169547,-14.294399073897885,-14.29439907389788,-14.294371320410724,-14.294371320410724,-14.294356224119362,-14.294356224119351,-14.29236081300162,-14.291037351647095,-14.289129034006644,-14.289129034006642,-14.287838431713109,-14.279314295610183,-14.279314295610176,-14.279071721813608,-14.279071721813601,-14.272606609755574,-14.262818596092405,-14.25798807233853,-14.257258202614798,-14.254718625203973,-14.251546004817218,-14.244476137196456,-14.244476137196452,-14.24002936716388,-14.238424349195304,-14.238424349195304,-14.238196859891572,-14.23819685989156,-14.221871170563137,-14.221871170563135,-14.220543747211634,-14.220543747211629,-14.2201769065776,-14.218126086105366,-14.198713755499506,-14.192875090851846,-14.192875090851844,-14.185455567818103,-14.185109041158402,-14.185109041158402,-14.171513352815184,-14.16319453888811,-14.163194538888108,-14.151517441692652,-14.140899362155686,-14.140899362155679,-14.140647167602312,-14.140647167602298,-14.140587341885155,-14.140587341885148,-14.136482180950999,-14.136482180950992,-14.135231308170235,-14.13523130817023,-14.126760596544276,-14.11948790696405,-14.119487906964043,-14.117591885432848,-14.117115526083605,-14.11669736875579,-14.116365881945702,-14.115264989137213,-14.115264989137208,-14.113017195665998,-14.111667399717938,-14.111667399717936,-14.110017972011223,-14.110017972011219,-14.105478365564935,-14.0967201234461,-14.09672012344609,-14.083563849870766,-14.083563849870753,-14.075255580257789,-14.059529123683415,-14.052456590330245,-14.031535296781584,-14.031060583700743,-14.02435224601327,-14.024352246013269,-14.022612410753997,-14.022612410753988,-14.017836744058558,-14.017836744058549,-14.01499755478929,-14.005927572596802,-14.005927572596796,-13.997124422737057,-13.996911913970072,-13.996911913970061,-13.99662522512713,-13.995218063455136,-13.995218063455134,-13.99270105626604,-13.992701056266037,-13.988828895426359,-13.987143281319621,-13.986357152921048,-13.982347608554468,-13.982347608554464,-13.975270542038201,-13.975270542038196,-13.971740471733773,-13.971740471733773,-13.971007467745364,-13.971007467745363,-13.96564746287194,-13.954534737171201,-13.954182759513676,-13.952151057052136,-13.952151057052134,-13.944079877836694,-13.944079877836693,-13.943723286823912,-13.94372328682391,-13.942564284297971,-13.932051989172226,-13.9313873879915,-13.931387387991496,-13.926726629740752,-13.92672662974075,-13.916794235003119,-13.911472692344622,-13.911472692344612,-13.909736338423667,-13.905767317445612,-13.900230644113996,-13.886275779075472,-13.88627577907547,-13.875292891007,-13.872635402504752,-13.832139916407733,-13.832139916407726,-13.828220870139607,-13.828220870139603,-13.826160045645539,-13.826160045645528,-13.802142375960846,-13.799054220510243,-13.797605439428137,-13.796140578861404,-13.795457867313297,-13.765364270215402,-13.750646661404685,-13.750646661404682,-13.731911119510881,-13.731911119510876,-13.72086709720993,-13.695374474491631,-13.687185836090672,-13.681771631420057,-13.679192472698858,-13.679192472698858,-13.663499197328083,-13.66349919732808,-13.654122761926907,-13.653369048251571,-13.65336904825157,-13.630820770098637,-13.630820770098634,-13.616447448980415,-13.602316022635645,-13.597377284087644,-13.591247225230918,-13.590254985121332,-13.590084127446339,-13.586801443635213,-13.586801443635213,-13.583603169983007,-13.583603169983004,-13.580066522326495,-13.577485452422549,-13.56588613353847,-13.56588613353847,-13.558204124172102,-13.547851965443622,-13.544832093934653,-13.544832093934652,-13.526727781991879,-13.526727781991875,-13.510593305816807,-13.51059330581679,-13.457978363321622,-13.457978363321612,-13.376995210511012,-13.35271185399113,-13.333800898230587,-13.333800898230585,-13.249023996878801,-13.2490239968788,-13.185815615997646,-11.427995992130034,-11.42799599213003,-11.4252659440958,-11.425265944095795,-11.424148382349046,-11.424148382349046,-11.384385340244306,-11.3843853402443,-11.264370739249271,-11.25980292209527,-11.253787458179373,-11.246051306932594,-11.21908674742356,-11.214464030568365,-11.203044785608604,-11.198519465059151,-11.194166124882985,-11.191741368994888,-11.18993645192293,-11.167898695552038,-11.166340581317883,-11.166340581317872,-11.160461518355644,-11.160461518355639,-11.15868420983087,-11.158684209830863,-11.148790296354209,-11.148790296354205,-11.140844170949254,-11.138738711835508,-11.138738711835503,-11.130972814519982,-11.129219151469867,-11.129219151469865,-11.12622364325286,-11.124370074639943,-11.124370074639934,-11.122196287017557,-11.122196287017553,-11.120907190132176,-11.120907190132174,-11.111879689635852,-11.108583049951942,-11.10775887835872,-11.107758878358718,-11.105795605425365,-11.10579560542536,-11.096776776681644,-11.09677677668164,-11.093698208611988,-11.08787594480143,-11.08787594480143,-11.087844740915683,-11.083097256587298,-11.083097256587296,-11.079510780061227,-11.077103485645804,-11.077103485645804,-11.074257615761429,-11.074257615761422,-11.071605254594763,-11.06736379634319,-11.06736379634319,-11.066445674262614,-11.05898894872844,-11.058988948728434,-11.057680826618416,-11.057680826618414,-11.056995177290911,-11.05699517729091,-11.054682503312911,-11.050648730679415,-11.050648730679413,-11.050226896604773,-11.044348618019622,-11.044274475342403,-11.035087454453427,-11.035087454453427,-11.02800282934866,-11.019497528993758,-11.019497528993755,-11.003053034287724,-10.997221128480986,-10.989229527216638,-10.986440871532002,-10.984490746045333,-10.984490746045326,-10.974977972199499,-10.972132099322776,-10.97182670624429,-10.971826706244283,-10.969459887787336,-10.969459887787336,-10.96901584400923,-10.964564962514281,-10.95036155802742,-10.950361558027414,-10.94461454607802,-10.938338470512873,-10.933028978670826,-10.933028978670826,-10.931133075776867,-10.931133075776867,-10.92316695979344,-10.916333807283086,-10.916333807283078,-10.915087876285828,-10.915087876285826,-10.914147990243466,-10.914147990243464,-10.913799974492514,-10.913799974492509,-10.913390300131784,-10.913390300131779,-10.911871354645749,-10.91187135464574,-10.897910412518147,-10.895515462738288,-10.895515462738286,-10.884047055618705,-10.88212343380822,-10.881811772169307,-10.880673482233043,-10.880673482233034,-10.87945682212696,-10.878724306359597,-10.878724306359594,-10.876448393371662,-10.876448393371657,-10.876306477378138,-10.876306477378128,-10.871224036132395,-10.868277234602965,-10.86458361742182,-10.864583617421816,-10.864562714397165,-10.863501342249986,-10.857926110064241,-10.857926110064238,-10.857861949606244,-10.852627138726358,-10.852627138726358,-10.844175906475604,-10.84008775848375,-10.84008775848375,-10.835962270502495,-10.835509283181487,-10.826505994048938,-10.825784919216908,-10.821211675366747,-10.813977342380666,-10.813977342380658,-10.810102552510006,-10.810102552510001,-10.806279646278831,-10.80627964627883,-10.803413345932627,-10.800303683244636,-10.800303683244618,-10.798530224993016,-10.79571975840924,-10.794100926377427,-10.793935733229509,-10.79105713978049,-10.788641964729177,-10.78737949143104,-10.787379491431038,-10.787347833133111,-10.78685057098415,-10.786850570984148,-10.782222421814101,-10.782222421814097,-10.781275611196135,-10.781275611196133,-10.78037435338725,-10.780374353387247,-10.77950016304936,-10.779285046873113,-10.774033137505633,-10.77256885788872,-10.771639317992069,-10.768125378715702,-10.768125378715697,-10.764924268085396,-10.760339061345038,-10.760192549557578,-10.760192549557573,-10.760151216919432,-10.760151216919427,-10.758815361549383,-10.754426741086414,-10.754126407109382,-10.753709155215692,-10.750742965735622,-10.750742965735618,-10.750491513614355,-10.750491513614353,-10.745116028849855,-10.745116028849854,-10.745112278883063,-10.745112278883056,-10.744403584884623,-10.743888772946908,-10.743606352045258,-10.741469525501333,-10.741256258861862,-10.741256258861856,-10.741022525772262,-10.740852143834685,-10.740852143834681,-10.740434377790084,-10.738448287774927,-10.738448287774924,-10.734192832542377,-10.734192832542377,-10.734192832542377,-10.734192832542373,-10.73239927159807,-10.731166754225713,-10.730199332827354,-10.730199332827347,-10.728805136307125,-10.724734380122806,-10.723811939041274,-10.723811939041273,-10.723738718834321,-10.72199162074954,-10.721137301801992,-10.721137301801988,-10.720045050592368,-10.718232209311084,-10.717140105953368,-10.712072667208444,-10.710121114294035,-10.707352831921217,-10.707352831921215,-10.706832900032474,-10.706832900032472,-10.703395690853162,-10.701216815510941,-10.700600181505068,-10.700155478089004,-10.700155478089004,-10.699251568740708,-10.699251568740701,-10.697633764764316,-10.69763376476431,-10.692535293707126,-10.691637611873738,-10.685941052303075,-10.685941052303072,-10.682650497200653,-10.682650497200651,-10.68176987389516,-10.68056840870708,-10.680568408707076,-10.680566532992763,-10.680566532992762,-10.679815293751313,-10.679815293751307,-10.677750057836407,-10.670670852900779,-10.670670852900766,-10.668969913201384,-10.667655623679483,-10.667655623679483,-10.667480091184586,-10.667480091184585,-10.666689537182618,-10.666689537182618,-10.666296775004794,-10.662943745089837,-10.66294374508983,-10.662596797647286,-10.662596797647284,-10.662130931940272,-10.662130931940268,-10.66095766919919,-10.65967278764642,-10.658055574904482,-10.658055574904482,-10.650905936623523,-10.65090593662352,-10.650437510388164,-10.650437510388162,-10.644917942311068,-10.644275913590844,-10.63777680361277,-10.637776803612768,-10.637774289956695,-10.637774289956694,-10.630600227637785,-10.6305997339218,-10.630333518010378,-10.63005958813146,-10.630059588131454,-10.628188499207026,-10.628103381390009,-10.627342804531734,-10.625825983334327,-10.62356082364393,-10.62356082364393,-10.620986690027856,-10.619845495570127,-10.619845495570127,-10.618914077399014,-10.615607379662887,-10.610911135161949,-10.609623368332928,-10.608916713077571,-10.605799940649067,-10.605799940649067,-10.605312222627518,-10.605312222627512,-10.604244127255923,-10.600049321753477,-10.600049321753476,-10.59788743683065,-10.596529875778124,-10.596529875778124,-10.590484088189568,-10.590484088189568,-10.587941494665083,-10.587941494665074,-10.587361386834992,-10.587361386834989,-10.587156910718862,-10.585688610608196,-10.574438782506283,-10.574198898708675,-10.570214985453212,-10.570214985453212,-10.56553782026509,-10.561195829583111,-10.56092534497565,-10.558619093545133,-10.557677253161552,-10.557677253161543,-10.557176897682275,-10.557176897682272,-10.554327213401473,-10.55432721340147,-10.551546345890326,-10.551474681127905,-10.551344832319364,-10.55134483231936,-10.549628553746107,-10.549628553746102,-10.549062307072814,-10.54644340477826,-10.546443404778254,-10.543561991102795,-10.542218075784268,-10.542218075784257,-10.54186293864755,-10.540932058468004,-10.538400960674453,-10.538400960674453,-10.537537786837186,-10.535417852071289,-10.535417852071287,-10.534237432194294,-10.532224470027769,-10.532224470027765,-10.529223342866674,-10.524778865546855,-10.52351110669823,-10.52351110669823,-10.52160502961781,-10.5216050296178,-10.520685995561735,-10.520685995561733,-10.520586627728314,-10.520586627728312,-10.519974390948896,-10.518753171446587,-10.518753171446582,-10.516241225827283,-10.509898935526833,-10.509857631862296,-10.50698685317652,-10.506986853176517,-10.505141835471111,-10.504457634447935,-10.50445763444793,-10.49908909913659,-10.498032290875926,-10.498032290875923,-10.494270589174603,-10.493242097549327,-10.493242097549325,-10.493023250178998,-10.493023250178991,-10.487908801213774,-10.48718085040016,-10.487180850400154,-10.484896414629759,-10.484896414629755,-10.483344145103246,-10.48334414510323,-10.482095240502113,-10.482095240502108,-10.480579451375338,-10.480579451375334,-10.4748646651986,-10.474864665198599,-10.459585194426165,-10.459585194426163,-10.456106867493649,-10.452716863456565,-10.452716863456558,-10.452403379600497,-10.44650215341801,-10.446502153418004,-10.444520176283563,-10.444126596847708,-10.444126596847708,-10.440591842479593,-10.44059184247959,-10.440364863989256,-10.44036486398925,-10.440269562091284,-10.436310204989132,-10.436310204989129,-10.435734220857958,-10.433415588558612,-10.431919674197713,-10.43191967419771,-10.430344185181374,-10.429125949202557,-10.427812091291893,-10.42781209129189,-10.427657379886766,-10.427640879138147,-10.42718149459189,-10.426719787851226,-10.419083176136384,-10.4173363684142,-10.416467248236026,-10.416467248236025,-10.415666904169058,-10.414259554280457,-10.414259554280454,-10.413446398465258,-10.413316175296146,-10.412094290471499,-10.412094290471494,-10.411921619444994,-10.411921619444994,-10.409391121794897,-10.409391121794888,-10.406752740390822,-10.401156996732063,-10.401156996732059,-10.394442886354879,-10.393124621717634,-10.39312462171762,-10.386333483536804,-10.382350600125877,-10.381080410393004,-10.381080410393004,-10.380692976911321,-10.38069297691132,-10.379369141182424,-10.37936914118242,-10.379021562353154,-10.379021562353152,-10.378580420244385,-10.378580420244383,-10.377784522555247,-10.372805879939813,-10.37280587993981,-10.37151884932976,-10.363675441421998,-10.363675441421991,-10.363228276507295,-10.3628558933501,-10.362855893350098,-10.357683980598306,-10.357683980598305,-10.357608068890187,-10.357608068890185,-10.353773017048423,-10.353179335453628,-10.351355969552987,-10.348656520002626,-10.34799790432544,-10.346307500637606,-10.346307500637604,-10.34585252604712,-10.344406083174691,-10.344406083174688,-10.34391201273756,-10.343912012737556,-10.34348996435351,-10.342932113629386,-10.342932113629386,-10.34169545085416,-10.341695450854155,-10.339311377303469,-10.337712063764332,-10.336609107384549,-10.333605844728714,-10.33360584472871,-10.333434208656113,-10.333434208656112,-10.329861500810438,-10.323750443060725,-10.32315720009791,-10.3231572000979,-10.32224403682625,-10.322244036826243,-10.321406087442385,-10.319144019235305,-10.3191440192353,-10.318923132025901,-10.31858754480074,-10.318587544800733,-10.317622903841146,-10.31762290384114,-10.31694019772566,-10.316940197725655,-10.313974791853724,-10.313974791853724,-10.313801164583968,-10.313771316044404,-10.312013191923894,-10.310212627644995,-10.310212627644994,-10.304807526171167,-10.304807526171164,-10.303766203882352,-10.30257693505175,-10.296812901440275,-10.296812901440273,-10.295503433874247,-10.295503433874238,-10.292749182030978,-10.290865218654298,-10.290865218654293,-10.290732138384307,-10.289910468588316,-10.287303492101927,-10.286279165969765,-10.280769974428686,-10.280769974428686,-10.280006902756515,-10.279785318908564,-10.279785318908564,-10.279783464443414,-10.27978346444341,-10.276711481341998,-10.276144603553135,-10.276144603553117,-10.270947396158594,-10.270947396158594,-10.270134196552208,-10.269324144593199,-10.268908079893466,-10.268481633652513,-10.268481633652511,-10.2673568895374,-10.267356889537394,-10.264812191357782,-10.264325926550885,-10.264325926550885,-10.264272706676737,-10.263430138912355,-10.26343013891235,-10.260611253194678,-10.26061125319467,-10.26052867782548,-10.257917627150228,-10.257917627150226,-10.254717095778005,-10.251951394046468,-10.251415387991019,-10.247867923773997,-10.247867923773997,-10.245329369996716,-10.241970620074456,-10.24136532301647,-10.241365323016463,-10.237783078228581,-10.23652989376688,-10.236529893766878,-10.235329387801665,-10.235329387801658,-10.230232131983989,-10.230232131983986,-10.228127490987038,-10.228127490987035,-10.22629014581184,-10.22588035836499,-10.218661214415137,-10.218661214415137,-10.216830679905938,-10.215296175013222,-10.214850203756475,-10.21010496872804,-10.209986510628408,-10.205177711642373,-10.205177711642364,-10.202201089536509,-10.202201089536507,-10.199544573921397,-10.199544573921392,-10.196209801930392,-10.19620980193039,-10.194429825148317,-10.194429825148315,-10.194106152874172,-10.194106152874165,-10.192921423906258,-10.19292142390625,-10.19044112540571,-10.19044112540571,-10.188674801355589,-10.188674801355583,-10.187127683993175,-10.186383112173143,-10.186071611049753,-10.185248758479089,-10.184185313361503,-10.184185313361503,-10.182042149493265,-10.178462601275573,-10.178462601275568,-10.175179523299322,-10.175179523299319,-10.174949640208448,-10.174343552111486,-10.174343552111468,-10.171654104536815,-10.17084679029764,-10.170846790297638,-10.17030755410283,-10.170307554102829,-10.169733130870052,-10.167412896691419,-10.166102093034562,-10.160834151334493,-10.156149992322797,-10.154843547629298,-10.154285767474418,-10.149379351478304,-10.1493793514783,-10.149150366465419,-10.149150366465419,-10.149086247973472,-10.149086247973472,-10.148305706184429,-10.147352513783002,-10.147352513783,-10.14321006616233,-10.143210066162327,-10.14166041825063,-10.140384452218866,-10.14038445221886,-10.140302064975591,-10.139582842812514,-10.139468108169789,-10.138793458087642,-10.138793458087635,-10.136349050946144,-10.134596856513115,-10.133858322105533,-10.13385832210553,-10.133529171427234,-10.132322370473341,-10.130002310983736,-10.129134779418527,-10.127995321915328,-10.127605092272347,-10.125245236623059,-10.12210489888772,-10.12210489888771,-10.1207536292882,-10.114090735304863,-10.114090735304854,-10.111346220144691,-10.111346220144682,-10.109823297862814,-10.106093256878935,-10.10609325687893,-10.105000668216071,-10.105000668216068,-10.102280214634149,-10.101890033072586,-10.101027598698765,-10.100371165505315,-10.100055195795925,-10.098855385791085,-10.098854156195973,-10.098854156195959,-10.097774767135322,-10.096996255162109,-10.096996255162106,-10.092376831037837,-10.088187798774307,-10.0881877987743,-10.086299648562026,-10.084783397036375,-10.082406859114865,-10.081514486894001,-10.081514486893997,-10.080293155241433,-10.078833142129579,-10.078833142129572,-10.072245384891712,-10.07224538489171,-10.071847422800747,-10.071847422800746,-10.070505230092248,-10.06778561536615,-10.064952399166938,-10.063579590046922,-10.062803084447115,-10.06141624191771,-10.061416241917707,-10.058345825381716,-10.058345825381714,-10.057740669261007,-10.055100650691527,-10.05510065069152,-10.054721271536762,-10.054721271536753,-10.049306804340032,-10.049306804340032,-10.049163073798924,-10.043146184035496,-10.042546335323994,-10.042546335323992,-10.040322051525704,-10.040322051525704,-10.032877810861834,-10.03287781086183,-10.021953950422306,-10.021953950422304,-10.00933614533318,-10.00576682752148,-10.001369838443035,-10.001369838443035,-9.998766864767468,-9.995798293095937,-9.995798293095937,-9.98442531694327,-9.96754260384796,-9.967542603847956,-9.966699841809351,-9.964445626547212,-9.962283604146977,-9.961733977423865,-9.95848506956314,-9.958485069563135,-9.958194898875398,-9.954620737628023,-9.954620737628021,-9.951105835303657,-9.951105835303657,-9.950688970673202,-9.950150648066629,-9.937857487776151,-9.937116003971513,-9.935243876162247,-9.935243876162247,-9.933204392339764,-9.932928293808711,-9.92488827596692,-9.924888275966916,-9.9207380903692,-9.919591869740076,-9.919591869740069,-9.91769154572026,-9.917472997341005,-9.917472997341,-9.913747572656922,-9.913563297484092,-9.9094319423651,-9.907518448238092,-9.907518448238084,-9.907438628948714,-9.90743862894871,-9.896340317655829,-9.895747033249268,-9.89574703324926,-9.888891880502436,-9.88868334513906,-9.884404269791288,-9.884404269791283,-9.87583455599697,-9.874991984857003,-9.874991984856996,-9.87367183519923,-9.870421250805974,-9.870421250805972,-9.870329742785966,-9.859515873398374,-9.85746210414371,-9.85564553408744,-9.849307034734384,-9.849307034734382,-9.847544262577822,-9.847544262577818,-9.847002546629742,-9.847002546629742,-9.845503227052532,-9.844711806573056,-9.843034127002186,-9.841090050862082,-9.834899827970323,-9.834899827970322,-9.828567292838361,-9.827111620934582,-9.827111620934579,-9.827096960264178,-9.827096960264171,-9.826119194755092,-9.826119194755089,-9.82306189418597,-9.807203960794723,-9.797110019544983,-9.796159530408763,-9.79158531457573,-9.791585314575727,-9.782258362810218,-9.781830701524363,-9.78179352321519,-9.78179352321519,-9.776951227343234,-9.776951227343229,-9.77501329663287,-9.772749227050253,-9.772749227050252,-9.763050763598919,-9.754961459656233,-9.754961459656231,-9.746385570805755,-9.746385570805755,-9.746120832715688,-9.744327666139585,-9.737463872544243,-9.730069686568655,-9.73006968656865,-9.728586716088568,-9.727659868154834,-9.727659868154833,-9.726507178860201,-9.7265071788602,-9.726502702918657,-9.726502702918657,-9.719543054862035,-9.703922065096567,-9.70392206509656,-9.679721120090502,-9.660395385920793,-9.645772430683236,-9.645772430683232,-9.641497307005064,-9.641497307005062,-9.640466009362804,-9.635067000715162,-9.63506700071516,-9.626264378298345,-9.621154495018269,-9.621154495018267,-9.619291397808382,-9.61929139780836,-9.611502212434964,-9.611502212434962,-9.609536412781086,-9.609536412781084,-9.600267691293759,-9.600267691293755,-9.588803666581576,-9.588803666581576,-9.580162894909476,-9.580162894909472,-9.573850267470764,-9.5714762020541,-9.571476202054097,-9.5618560868448,-9.561856086844795,-9.552684023055967,-9.53701106888614,-9.537011068886137,-9.529887392298436,-9.529887392298429,-9.519463650245333,-9.519463650245331,-9.489520115664028,-9.489520115664028,-9.466283004300664,-9.456800183128331,-9.453703836024147,-9.453536389934987,-9.453536389934984,-9.444933506209933,-9.43056561525327,-9.429905367945826,-9.429905367945825,-9.404198228965251,-9.404198228965244,-9.394576462750456,-9.392232684280145,-9.392232684280144,-9.277601961982544,-9.267684215415596,-9.255139192641646,-9.198783075496461,-9.171139612231068,-9.154857176976918,-5.6547200837055716,-5.652707759652587,-5.6494142991511325,-5.594019436945273,-5.594019436945272,-5.54678906448091,-5.509945731915281,-5.50994573191528,-5.502245146268496,-5.502245146268495,-5.473424316139131,-5.473424316139126,-5.464819664814888,-5.464819664814879,-5.45767990218814,-5.437368631907409,-5.411065802256207,-5.387413047030259,-5.387413047030258,-5.3828171058468595,-5.382817105846859,-5.382715823607202,-5.376336426806614,-5.376336426806607,-5.3438788701880275,-5.340448703840905,-5.340237271235862,-5.334586591836409,-5.3305710567625075,-5.319884068383965,-5.3198840683839625,-5.314192276107388,-5.314192276107385,-5.296266579667838,-5.296266579667836,-5.295734285687775,-5.260432448078957,-5.259212669617767,-5.259212669617767,-5.257979704080704,-5.25384348941079,-5.2495820674214695,-5.222538282816539,-5.219840012993305,-5.219840012993304,-5.212337125231438,-5.212337125231434,-5.211205453085113,-5.204961560832606,-5.2049615608326,-5.190637514700361,-5.179952481826414,-5.162647034014993,-5.156694307031469,-5.151469137141083,-5.143951046117507,-5.143951046117506,-5.137268653387231,-5.137268653387228,-5.116553736729085,-5.092241434938643,-5.092241434938636,-5.09173296034515,-5.091732960345138,-5.091649917789045,-5.091649917789044,-5.07789536461124,-5.077895364611232,-5.071245672443839,-5.069002682688024,-5.068668933350495,-5.065577359152679,-5.065577359152678,-5.065212513846418,-5.0601823635731735,-5.053574889852753,-5.053574889852746,-5.048070633325641,-5.0480706333256355,-5.043106995725887,-5.04310699572588,-5.04202409769563,-5.042024097695625,-5.03841024176424,-5.037958779970673,-5.037958779970671,-5.006416506165064,-5.004305387981327,-5.003415541873407,-4.982245010754009,-4.982245010754007,-4.977846759791912,-4.974030353080009,-4.958466902237069,-4.958466902237068,-4.9472876148310485,-4.9472876148310405,-4.940904274388708,-4.94010896234083,-4.94010896234083,-4.932210731564453,-4.932210731564447,-4.930958781885755,-4.930958781885755,-4.92391506171918,-4.923915061719174,-4.91971135392551,-4.919711353925504,-4.911389453662109,-4.911389453662108,-4.906753372668399,-4.906753372668398,-4.905336289203749,-4.900690152525978,-4.89891334974841,-4.897753301669099,-4.897753301669094,-4.8920070314657425,-4.892007031465735,-4.891447072568404,-4.859042324547682,-4.859042324547678,-4.854213766337864,-4.834769925880412,-4.8347699258804075,-4.832569119634892,-4.831031927893887,-4.821249373241258,-4.816821543989987,-4.816821543989976,-4.81514888079061,-4.814887905867583,-4.814887905867581,-4.79147369451528,-4.790161392806902,-4.7901613928069,-4.787487694556067,-4.7837433094262805,-4.775639635667264,-4.775639635667262,-4.768544275540783,-4.766876648916625,-4.765557011996252,-4.765557011996246,-4.744376145709031,-4.744376145709023,-4.742076196667102,-4.7420761966670995,-4.739961702036774,-4.727159224722445,-4.718898539214409,-4.716074518530898,-4.716074518530898,-4.70839462191581,-4.7083946219158,-4.706827749180305,-4.706827749180291,-4.697512963947515,-4.69069699938272,-4.670773703003508,-4.67073923413133,-4.6707392341313225,-4.659957716818538,-4.659762760771597,-4.659375929032706,-4.659375929032704,-4.637432377460955,-4.62209013208805,-4.620796312498412,-4.620796312498406,-4.60329038861992,-4.603290388619917,-4.603237987817223,-4.584583345463115,-4.553858096657014,-4.550828088010547,-4.537091254639863,-4.537091254639862,-4.5266797461266455,-4.526679746126636,-4.512393575527413,-4.5051627929939695,-4.495896828430271,-4.495896828430261,-4.493266918945702,-4.493266918945702,-4.488757998343025,-4.478682750623144,-4.470949281142982,-4.47094928114298,-4.447871473739438,-4.447871473739433,-4.446502269937242,-4.421740843075075,-4.415962387750447,-4.4055004301182406,-4.4055004301182406,-4.4030717157410715,-4.39715884836072,-4.39715884836072,-4.392151079426493,-4.3921510794264895,-4.353361060275997,-4.351592326558888,-4.345362282449714,-4.344819095867987,-4.344819095867985,-4.316720880203501,-4.316249567072808,-4.313391853211256,-4.302327540670084,-4.302327540670081,-4.289054252000129,-4.289054252000124,-4.288470831511989,-4.288470831511981,-4.284121752379158,-4.284121752379158,-4.2742214393999545,-4.274221439399953,-4.2585848025441635,-4.2578243571644725,-4.257824357164472,-4.245704059253187,-4.245704059253185,-4.226203278430664,-4.2262032784306625,-4.225990508993204,-4.19315650702777,-4.1931565070277665,-4.18999647891831,-4.189996478918306,-4.178839364794981,-4.169122756029458,-4.114633175530679,-4.114633175530677,-4.079088328998882,-4.063428199572911,-4.0634281995729085,-3.994892460692944,-3.989210433337382,-3.989210433337379,-3.9825442232097092,-3.9825442232097084,-3.9707239405788033,-3.9707239405787966,-3.938276363249934,-3.9272822026396526,-3.927282202639644,-3.554814922884982
3.1340165157695745,-15.534092039936676,-15.31832609266104,-15.318326092661033,-15.31393761516357,-15.313937615163558,-15.311176540164139,-15.311176540164139,-15.309621747116385,-15.309621747116385,-15.288920333746017,-15.284318874011479,-15.284318874011472,-15.276275659601778,-15.276262301856057,-15.276262301856049,-15.262119299728422,-15.260653044719167,-15.26065304471916,-15.21963550016087,-15.219432057596487,-15.219233972013072,-15.17969299422775,-15.179692994227747,-15.125075814148655,-15.125075814148643,-15.125001238784114,-15.125001238784106,-15.124942292509584,-15.124942292509584,-15.12489878302909,-15.124898783029083,-15.124870514075527,-15.124870514075523,-15.105013848478317,-15.100226419169996,-15.08491280384917,-15.064471675810859,-15.060517614948253,-15.038638484751003,-15.034553276515771,-15.034553276515764,-15.022588224287826,-15.022588224287826,-15.010051443572582,-15.01005144357258,-14.999061191653658,-14.990285604569396,-14.990285604569392,-14.990141138714758,-14.987811891137758,-14.987811891137754,-14.985691116213095,-14.985691116213092,-14.975711819626415,-14.975711819626396,-14.974425953750908,-14.97249555539307,-14.96965218576126,-14.94534084945879,-14.940152839834806,-14.935349109228817,-14.920438260017862,-14.920438260017855,-14.914513305874982,-14.914513305874975,-14.913344699858625,-14.912025852730283,-14.909498457854758,-14.894852819426793,-14.89485281942679,-14.893639483397562,-14.892698377967271,-14.888327342072152,-14.884735013094232,-14.884735013094222,-14.873621838670879,-14.873621838670875,-14.848784116063158,-14.848784116063145,-14.841076225690786,-14.839973827313774,-14.829638518408215,-14.829499592414995,-14.829409178993911,-14.829362624899133,-14.829356059283672,-14.825071360961635,-14.825071360961632,-14.809644975005998,-14.807339265107258,-14.803176683839943,-14.803176683839943,-14.80282903590161,-14.80282903590161,-14.787733767881523,-14.782051895433112,-14.782051895433105,-14.769220631601438,-14.769220631601438,-14.761161136507667,-14.761161136507654,-14.759071808557279,-14.759071808557273,-14.758835747598948,-14.758835747598944,-14.75746504159777,-14.757058478356676,-14.753364944818662,-14.753364944818657,-14.746947717689821,-14.74694771768982,-14.73989007461438,-14.739890074614374,-14.739864841700717,-14.739864841700713,-14.739585083435864,-14.7370221914938,-14.734902033769076,-14.71315944164316,-14.70001460102684,-14.696408248066493,-14.696408248066493,-14.69008422603415,-14.690084226034148,-14.685268298423772,-14.680783427631672,-14.68051803676835,-14.67787267484622,-14.673251979040282,-14.667373691660698,-14.667373691660693,-14.666372583396312,-14.6600819202299,-14.659038904448533,-14.659038904448527,-14.648130145938584,-14.648130145938572,-14.647514585922954,-14.635867761003965,-14.627209375154925,-14.627209375154925,-14.624938766021641,-14.624938766021641,-14.621729123596717,-14.620887360298926,-14.612115028327699,-14.612115028327697,-14.60559739746841,-14.605597397468403,-14.592177162300146,-14.592177162300146,-14.590402594311893,-14.587641051446363,-14.581498632576704,-14.573098457491747,-14.572402377557822,-14.56872975174898,-14.568537207870897,-14.568537207870893,-14.553122912433107,-14.553122912433103,-14.539988573314801,-14.539988573314787,-14.53173759215091,-14.530304047455585,-14.52884360854966,-14.528843608549654,-14.526762097539352,-14.523709900111937,-14.52279495704235,-14.52279495704234,-14.521637971113156,-14.521637971113154,-14.518310797554454,-14.518310797554454,-14.505640863355232,-14.501547286106568,-14.499677831229075,-14.497696887083617,-14.497696887083613,-14.494519060108903,-14.491588252212374,-14.49158825221237,-14.48952938104011,-14.489529381040109,-14.487285978630412,-14.487285978630387,-14.484285716332158,-14.48422788404693,-14.484227884046929,-14.48394698829259,-14.483666481977448,-14.483666481977439,-14.479755538735521,-14.479755538735521,-14.475583223829318,-14.472105346847663,-14.466947582931962,-14.466947582931962,-14.460997777952144,-14.4579826307815,-14.45798263078149,-14.45113886737096,-14.431385521918244,-14.426645726085887,-14.426645726085882,-14.419383200670373,-14.419383200670365,-14.404674629517313,-14.39859748293639,-14.39750656006897,-14.397506560068969,-14.396472686247298,-14.39420856690758,-14.393910869503594,-14.393910869503589,-14.393857405283399,-14.393857405283391,-14.393817859347896,-14.393817859347891,-14.393792194169666,-14.393792194169666,-14.393780186614997,-14.393780186614993,-14.393293433073236,-14.39256418447125,-14.391638835199279,-14.38961868053956,-14.388156756780953,-14.385254056254789,-14.384401141346011,-14.380446260863344,-14.380446260863339,-14.38027414410163,-14.380274144101627,-14.376358064604634,-14.376358064604629,-14.37437021646844,-14.374370216468435,-14.37424105796825,-14.37210145809427,-14.371496797803585,-14.37000713304139,-14.369448898022936,-14.365672016402613,-14.36567201640261,-14.364934044932056,-14.358530478106852,-14.35532686953208,-14.355326869532076,-14.337819476626256,-14.320220061104997,-14.320220061104987,-14.311987671910353,-14.311987671910346,-14.309910550883146,-14.309835595860886,-14.30983559586088,-14.298925806330509,-14.296856149070416,-14.293554900147992,-14.293554900147985,-14.279376988444817,-14.274705576796832,-14.256331492295436,-14.256331492295432,-14.255584811591707,-14.255584811591703,-14.25086846308807,-14.247331614436854,-14.247331614436854,-14.246623160934138,-14.239398996491747,-14.239398996491746,-14.230568063032882,-14.22688372206157,-14.22392392994418,-14.223348544126976,-14.22334854412697,-14.220183647741846,-14.219425263285409,-14.217131757992341,-14.217131757992338,-14.213295074627371,-14.21329507462736,-14.212949330551261,-14.209083449345766,-14.20908344934576,-14.201176704127983,-14.20117670412798,-14.198327528523675,-14.198327528523674,-14.18360090315628,-14.181032082033804,-14.181032082033793,-14.180110392585497,-14.180110392585496,-14.175596835789614,-14.175596835789614,-14.173447481442865,-14.172975774674349,-14.17105035380018,-14.16010943769281,-14.153684609567973,-14.147767602147924,-14.140972056365136,-14.139565273268659,-14.139565273268653,-14.137354427198648,-14.137146919490501,-14.127045252575183,-14.127045252575183,-14.121488863318262,-14.12148886331826,-14.12146381980043,-14.121463819800425,-14.115153387931265,-14.115153387931265,-14.107692377329274,-14.107692377329268,-14.099736875453116,-14.09973687545311,-14.083292808757086,-14.083292808757085,-14.08182179741113,-14.08182179741113,-14.078569420337852,-14.078242605348674,-14.075985166394,-14.075985166393997,-14.075785746764069,-14.065689723745427,-14.053750846039724,-14.053750846039714,-14.051954521779104,-14.051921539344828,-14.051921539344823,-14.049976299376784,-14.048872773870716,-14.033152373213564,-14.03315237321356,-14.0275079939383,-14.02750799393829,-14.02386221934742,-14.023862219347413,-14.014370698220397,-14.014370698220393,-14.01153773460904,-14.011537734609037,-14.005552395627863,-14.005552395627857,-14.004449626924481,-13.99982886518912,-13.999828865189118,-13.99133061390555,-13.991330613905546,-13.98561692661392,-13.976004513431194,-13.966938850238964,-13.964347386247617,-13.963464450136843,-13.95294898924167,-13.945755282504198,-13.934289947714435,-13.934289947714433,-13.929806556196011,-13.92587489737483,-13.92587489737482,-13.921761113776983,-13.908458787302513,-13.908458787302513,-13.872659164520451,-13.872659164520448,-13.819449334184476,-13.819449334184457,-13.8187327309079,-13.818277181796814,-13.81580135995264,-13.813387690072311,-13.808308716823126,-13.807052749970481,-13.80705274997048,-13.797451642628877,-13.797451642628875,-13.793089669708893,-13.793089669708891,-13.785005407373948,-13.779286442477353,-13.76821978356705,-13.767196854127931,-13.767196854127928,-13.76647678088395,-13.762176593988547,-13.761408854083065,-13.743941976520214,-13.740950777699835,-13.735205125635446,-13.721927526390791,-13.721661211862202,-13.721661211862193,-13.715444148271489,-13.715444148271486,-13.713119871747285,-13.713119871747283,-13.695716019894855,-13.69195319302581,-13.691953193025807,-13.68303904733585,-13.667050203952279,-13.667050203952279,-13.661125988057828,-13.661125988057824,-13.661025591172816,-13.658755911584482,-13.650361404975454,-13.650361404975447,-13.58808889653523,-13.588088896535229,-13.525574471185044,-13.508122643727996,-13.507851634647638,-13.507851634647634,-13.410361018533102,-13.410361018533102,-13.399718236794135,-11.387277600771434,-11.387277600771432,-11.383344596978207,-11.383344596978201,-11.381794542831372,-11.381794542831368,-11.341301713356431,-11.34130171335643,-11.244950306764274,-11.237958943322473,-11.22867023676975,-11.218020021643994,-11.215746750832613,-11.213941848932066,-11.20323700278734,-11.19615840011771,-11.174207464106845,-11.173384871490898,-11.173384871490896,-11.162838148916656,-11.162838148916652,-11.159912893036571,-11.154785782351295,-11.152016796600902,-11.152016796600897,-11.14152277200015,-11.141522772000148,-11.14036507726094,-11.140365077260936,-11.138040039979431,-11.138040039979428,-11.137237638298684,-11.137237638298679,-11.133940165143377,-11.133940165143377,-11.13119725516917,-11.128946479216237,-11.128946479216234,-11.123483673527055,-11.123483673527051,-11.12108998619972,-11.121089986199715,-11.112796630224029,-11.112796630224027,-11.109304471284718,-11.107979790288574,-11.104627825511328,-11.103721063789726,-11.103721063789724,-11.1022223967025,-11.097480230447292,-11.09748023044729,-11.096191472281735,-11.09619147228173,-11.085441298484815,-11.08544129848481,-11.079655489949552,-11.079655489949548,-11.074831409892566,-11.074831409892566,-11.07405537954546,-11.0727298292734,-11.067734312972958,-11.067734312972954,-11.061828486625815,-11.053460822513017,-11.051773782872958,-11.051773782872955,-11.037070427821485,-11.03691694357555,-11.033166271850941,-11.03316627185094,-11.03264862892067,-11.025861551567415,-11.022573726544511,-11.021175945806217,-11.02117594580621,-11.015017588174631,-11.015017588174631,-11.011583563057403,-11.011583563057403,-11.010379423432267,-11.009873131595272,-11.006960292276386,-11.00062282650016,-10.99948450416402,-10.996709915665107,-10.996709915665104,-10.994993228925686,-10.984839321988046,-10.984839321988044,-10.968668649190336,-10.960786489976504,-10.951464981864563,-10.949618664729167,-10.949618664729167,-10.942988199979116,-10.942988199979112,-10.94234762412742,-10.940661937165908,-10.940661937165906,-10.940176778714001,-10.932417368602461,-10.929526122547612,-10.929526122547609,-10.92927949171209,-10.92927949171209,-10.928745273075007,-10.928288670289428,-10.928288670289422,-10.9261067492043,-10.926106749204298,-10.920754176778148,-10.920754176778146,-10.913488060815745,-10.913488060815743,-10.90620567314916,-10.906205673149156,-10.902443268987042,-10.902443268987035,-10.896677185375633,-10.890779492804954,-10.89077949280495,-10.88894031877164,-10.888940318771635,-10.888699307789278,-10.88869930778927,-10.881501334186641,-10.881384871457685,-10.879899089188335,-10.87989908918833,-10.877920024844256,-10.87531378678373,-10.874572328503096,-10.87457232850309,-10.874437397256669,-10.871725673414748,-10.87163217230226,-10.871632172302254,-10.871279766380573,-10.86473036681816,-10.864730366818156,-10.860420745149202,-10.858632206441264,-10.856560588559438,-10.851797567460766,-10.845721090586114,-10.845721090586105,-10.84441121145325,-10.842491329203906,-10.842491329203906,-10.841735508794502,-10.838316109907261,-10.837670685689789,-10.837670685689789,-10.836329502089976,-10.83632950208997,-10.832840211164351,-10.832840211164347,-10.830828872494264,-10.830828872494262,-10.829816640289367,-10.826505176825401,-10.826505176825401,-10.826505176825396,-10.826505176825393,-10.82451414893442,-10.82378889470293,-10.823788894702929,-10.822764160226011,-10.822094041289539,-10.820043113282333,-10.819695904574887,-10.819695904574886,-10.818199295226535,-10.817794581618905,-10.817671723632932,-10.817671723632925,-10.815846043288417,-10.815846043288417,-10.815816516120849,-10.81125318716023,-10.811236776165972,-10.811098817055717,-10.810353647128666,-10.809555369231965,-10.802986879809332,-10.800377234064197,-10.800377234064195,-10.800049366837953,-10.79948382659344,-10.796089070292886,-10.795334233564656,-10.79525304958304,-10.795112734331397,-10.794887322494205,-10.791165869091099,-10.79034218293288,-10.790342182932875,-10.788448067869135,-10.786693331433591,-10.786693331433579,-10.7848554113207,-10.784809909654893,-10.784809909654891,-10.784801988416092,-10.783243388888595,-10.78017089523008,-10.780170895230079,-10.779480734725691,-10.77764071093379,-10.777462434076295,-10.777462434076295,-10.774492719544455,-10.773682264842888,-10.767800250893886,-10.767800250893886,-10.76637090340291,-10.764855296602674,-10.764855296602672,-10.762631517784596,-10.762631517784593,-10.761511887199635,-10.760947442938713,-10.760947442938711,-10.754674812640134,-10.750248543420994,-10.745874475177319,-10.745874475177315,-10.742127162967849,-10.742127162967844,-10.738957115418641,-10.738957115418636,-10.737767110467047,-10.736404572958202,-10.7364045729582,-10.7341482098684,-10.731591661185897,-10.731591661185892,-10.73052081857934,-10.728024600772018,-10.728024600772015,-10.72760630250212,-10.725559037388757,-10.725559037388754,-10.725176700067129,-10.724015080075851,-10.7230135670842,-10.722716973400562,-10.722716973400557,-10.72025111958657,-10.719163961248633,-10.719163961248627,-10.715240750386673,-10.709381862522331,-10.709381862522322,-10.708174451870317,-10.70817445187031,-10.707865306911499,-10.707062198782117,-10.705425929128616,-10.705425929128614,-10.70300404553435,-10.702226562893138,-10.699726117280601,-10.699726117280596,-10.698026832271617,-10.696447649802698,-10.696243065550151,-10.695027660441133,-10.69502766044113,-10.692843603035751,-10.692843603035746,-10.69275432340601,-10.69275432340601,-10.683171949728008,-10.683171949728003,-10.682861389718658,-10.682861389718655,-10.681736327736433,-10.681238316196207,-10.677527515517637,-10.677527515517635,-10.6766042458442,-10.676604245844192,-10.675832908608552,-10.672763765977047,-10.672763765977047,-10.669298757007304,-10.6692987570073,-10.667730306837763,-10.66560933383489,-10.665609333834889,-10.66436701141819,-10.662980084497061,-10.662980084497061,-10.662507795149812,-10.661521561869533,-10.661521561869527,-10.659204724150023,-10.659204724150023,-10.65688541313476,-10.656885413134757,-10.655280250201741,-10.651783935885238,-10.651688167322103,-10.650386451228238,-10.650386451228231,-10.64595220677063,-10.64595220677063,-10.645195274384799,-10.645195274384786,-10.6411812297791,-10.641181229779098,-10.640114834258673,-10.63928110697459,-10.639281106974584,-10.638807499029458,-10.638042520271648,-10.637491195391709,-10.636905841748797,-10.634238639799255,-10.630780998006845,-10.625377678369361,-10.625377678369357,-10.621817524997619,-10.621817524997617,-10.619328916364244,-10.619328916364244,-10.616527842154563,-10.61351698684314,-10.60970170205478,-10.606397427760129,-10.604182316906584,-10.604182316906583,-10.603639401807214,-10.603639401807213,-10.598944571032744,-10.59894457103274,-10.598572974087569,-10.596892595559048,-10.596892595559044,-10.596890652598365,-10.596372408874753,-10.596372408874752,-10.59485981135531,-10.594136051771729,-10.59413605177172,-10.59375567529978,-10.586889652667331,-10.585636566935632,-10.585636566935632,-10.584253006165007,-10.579548378409728,-10.576027872471876,-10.576027872471874,-10.574180857886041,-10.574180857886041,-10.572522765190424,-10.572522765190417,-10.572418121342206,-10.572418121342201,-10.571942641159005,-10.569542257792333,-10.568300748081432,-10.567917981803319,-10.567917981803317,-10.566008141349867,-10.566008141349862,-10.563330427859036,-10.563301700800976,-10.563238686457115,-10.56323868645711,-10.55663765142094,-10.556637651420933,-10.555706972940648,-10.55505243165893,-10.555052431658927,-10.552013454279686,-10.552013454279686,-10.551925142360016,-10.551821796168065,-10.548753836785288,-10.548753836785286,-10.547825982315176,-10.54649801668924,-10.543941319955422,-10.543941319955415,-10.542889805066412,-10.542889805066409,-10.541120958996379,-10.536839005006943,-10.536187772480536,-10.536187772480533,-10.534917378269126,-10.531318653632429,-10.531318653632427,-10.529776746809262,-10.527928934569003,-10.527928934569001,-10.520720392240369,-10.520711031599486,-10.520711031599484,-10.520488399693663,-10.520488399693663,-10.517569302366088,-10.51378961240164,-10.513255132251244,-10.51325513225124,-10.510556061712752,-10.508396183667216,-10.508396183667216,-10.506340138659686,-10.50634013865968,-10.506159863157464,-10.505610788176194,-10.505610788176188,-10.502306387699692,-10.502306387699688,-10.501334895367004,-10.500927770872531,-10.498205761055035,-10.498205761055031,-10.494522269298168,-10.489057450311751,-10.486955670604068,-10.486543194523865,-10.484040029368302,-10.484040029368291,-10.483508852096872,-10.483508852096865,-10.4830734628479,-10.482817374619906,-10.482817374619904,-10.48266850921022,-10.482668509210216,-10.480277469823793,-10.480277469823791,-10.47623415569777,-10.470525336738566,-10.470525336738566,-10.468756405806307,-10.468756405806307,-10.467434898904118,-10.465819413895515,-10.465552216516192,-10.465524579787187,-10.465262348138618,-10.46431731940611,-10.46253179229661,-10.462531792296607,-10.45546487559374,-10.454887437080558,-10.45482823175656,-10.454828231756556,-10.45338136335197,-10.453381363351966,-10.453040192082964,-10.45304019208296,-10.445481686343479,-10.445481686343475,-10.445449010958498,-10.444140817188336,-10.444140817188336,-10.443116469903671,-10.44311646990367,-10.442975403600752,-10.442975403600748,-10.433982179487682,-10.43398217948768,-10.432369384536777,-10.432369384536777,-10.432288865879215,-10.43057035884986,-10.430570358849858,-10.429209759209508,-10.428919228954665,-10.428919228954658,-10.426199521405833,-10.426199521405826,-10.425909490311948,-10.425153204766074,-10.425153204766064,-10.423306667392533,-10.42330666739253,-10.423044314638128,-10.423044314638124,-10.41847248267058,-10.414840017496264,-10.414511972484624,-10.414511972484624,-10.413721288071736,-10.413510311773747,-10.41207880624602,-10.41207880624602,-10.411683726893392,-10.410203446437915,-10.403014735455582,-10.403014735455578,-10.398898271348576,-10.398898271348571,-10.396619415656836,-10.395707733256984,-10.395707733256982,-10.395477736668047,-10.394814540468955,-10.393361730150042,-10.392059855788924,-10.389788787292993,-10.38865615287303,-10.388656152873027,-10.384593488674325,-10.381934104888856,-10.377607965220227,-10.377607965220225,-10.377163841529889,-10.377163841529887,-10.376775041296964,-10.376053597409014,-10.37605359740901,-10.371639027509042,-10.371639027509024,-10.371206481768276,-10.371206481768272,-10.369346469486365,-10.36898005442819,-10.368980054428183,-10.367377207943274,-10.36677170848541,-10.366771708485409,-10.366022912662233,-10.365859135564861,-10.365643161618538,-10.365643161618538,-10.364456320919125,-10.364265063179731,-10.364265063179724,-10.364098218676322,-10.364098218676322,-10.358551990143184,-10.355936112889312,-10.355936112889308,-10.354908830819518,-10.354908830819507,-10.354840999459272,-10.354840999459272,-10.350525446352547,-10.347698874455707,-10.347698874455704,-10.346628510430714,-10.344657323441739,-10.344657323441739,-10.338302976484888,-10.338302976484885,-10.337647882748875,-10.337647882748874,-10.336076170864505,-10.335809382038548,-10.335809382038542,-10.335113819963814,-10.33511381996381,-10.334532699740292,-10.334532699740288,-10.333859968401248,-10.331843681705386,-10.329090193081283,-10.329090193081282,-10.32854899106026,-10.326772800252543,-10.326626700793664,-10.326626700793662,-10.32570897729847,-10.324986614636357,-10.324748515105078,-10.324734422130813,-10.324734422130806,-10.321168422968444,-10.315554823102683,-10.315554823102678,-10.311074561409553,-10.309578713508023,-10.309578713508019,-10.305317231063539,-10.30033501832398,-10.300289448219411,-10.29611464717884,-10.296114647178836,-10.295832625571057,-10.294374535514523,-10.294374535514523,-10.292543942240787,-10.292543942240782,-10.29031902789429,-10.289451896005628,-10.286863441672416,-10.286863441672407,-10.286848915047196,-10.286343117120838,-10.286343117120834,-10.286094824933228,-10.286094824933222,-10.28595753418792,-10.284835943394127,-10.28483594339412,-10.281585698709748,-10.281027796402116,-10.278931324285189,-10.278101246733005,-10.276052275177976,-10.276052275177971,-10.274105337948727,-10.274105337948727,-10.27190337469712,-10.27190337469712,-10.267921737518366,-10.267921737518366,-10.267587167042915,-10.267587167042915,-10.266719835217913,-10.266719835217907,-10.265077985619548,-10.263811436249608,-10.263811436249608,-10.263780155817498,-10.263780155817496,-10.26242343693763,-10.26242343693763,-10.262330556349777,-10.260073468978224,-10.258121442994026,-10.25722661159324,-10.251553502594982,-10.251553502594978,-10.25106441978362,-10.250744410903142,-10.250363022173039,-10.249611719988975,-10.249058771112171,-10.248605841792758,-10.247031657998908,-10.246454978826684,-10.246454978826678,-10.245481712484008,-10.244854510061753,-10.24485451006175,-10.244503235936737,-10.243502631883446,-10.243447307664141,-10.243447307664136,-10.242141104809395,-10.242141104809395,-10.239514667416652,-10.239389899581456,-10.239389899581445,-10.23871644102181,-10.238716441021804,-10.233031082670747,-10.233031082670745,-10.232054522364384,-10.231230760186168,-10.228116679889691,-10.228116679889691,-10.226305933932748,-10.225121406593875,-10.223439616750701,-10.2232843948911,-10.221288476082336,-10.221288476082327,-10.21871863141071,-10.21791370377027,-10.216777412233535,-10.215835705493587,-10.21519445134993,-10.206042610490918,-10.206042610490915,-10.20554135513067,-10.205512576400135,-10.2054584613137,-10.2054584613137,-10.203128667893138,-10.202382590566822,-10.198992192132351,-10.198992192132348,-10.194059483740054,-10.192168008743574,-10.191386504547003,-10.191386504546996,-10.184502399927839,-10.184502399927835,-10.181648793340695,-10.181525954082334,-10.18072732475567,-10.17808966097743,-10.17808966097743,-10.177729072687004,-10.17746924059636,-10.177469240596352,-10.17572740618912,-10.173656001923629,-10.16847519456955,-10.167289646852536,-10.167289646852536,-10.166459166719578,-10.162356690520888,-10.162356690520888,-10.160629584318094,-10.160400216950801,-10.159632119011855,-10.159171073864043,-10.159171073864039,-10.159166024103294,-10.153927584852768,-10.153927584852765,-10.153309929206165,-10.153309929206154,-10.149311133812015,-10.149311133812008,-10.147507230116835,-10.14750723011683,-10.146351155949898,-10.146351155949892,-10.144785917945415,-10.14478591794541,-10.144095114190359,-10.144095114190357,-10.134775979285338,-10.13477597928533,-10.132999889733949,-10.132454057869046,-10.132454057869042,-10.13209068084846,-10.132090680848453,-10.121202576995001,-10.119610437691977,-10.119610437691968,-10.116708755785837,-10.116708755785835,-10.11504518310299,-10.106856041440226,-10.10428524171047,-10.09828553067434,-10.098285530674334,-10.097537922583744,-10.096991439703379,-10.096246008409627,-10.096246008409624,-10.094379786817655,-10.091042067029969,-10.090601150009794,-10.090601150009789,-10.083688308059836,-10.079128030480458,-10.079128030480458,-10.073578799008823,-10.072599215564475,-10.070650100547283,-10.069572062565395,-10.069344603273695,-10.068773500872878,-10.068773500872876,-10.064673817683804,-10.064673817683795,-10.063358150178114,-10.061429385933089,-10.061429385933078,-10.059876338049085,-10.057756955379988,-10.057756955379986,-10.049150807249772,-10.049150807249765,-10.049064473948587,-10.04743775283779,-10.045823092303985,-10.040606380643831,-10.040606380643826,-10.039104691253087,-10.03910469125308,-10.03717500047598,-10.020842456327063,-10.020588639983487,-10.020588639983485,-10.019375848347941,-10.019375848347936,-10.015778465753593,-10.012241947405567,-10.012001844940965,-10.012001844940965,-10.007912989062472,-10.00683534961524,-10.000826298409853,-10.000766000083683,-9.988986554287745,-9.988986554287742,-9.98622203477289,-9.986222034772883,-9.985389258602641,-9.985389258602636,-9.985057902049343,-9.981967583200227,-9.981967583200223,-9.978852064484908,-9.977428424144948,-9.972390312789543,-9.972390312789537,-9.972259739550116,-9.970849696674325,-9.970849696674323,-9.964994084185099,-9.964994084185099,-9.96350778094646,-9.963121427266879,-9.963121427266879,-9.963029712147991,-9.96302971214799,-9.960364960048954,-9.951399926252561,-9.93548705514196,-9.93407001585046,-9.930388454784984,-9.930388454784984,-9.927988845074804,-9.924631545688795,-9.91860173400888,-9.918601734008876,-9.918166709035251,-9.916532141047277,-9.909960116427738,-9.909960116427735,-9.908974288932562,-9.90860876889047,-9.898196090676404,-9.8957086073969,-9.885618611500014,-9.88561861150001,-9.879976285469752,-9.87303143841571,-9.87206451901281,-9.86904643596629,-9.86904643596629,-9.868410708168309,-9.868410708168298,-9.86805792331456,-9.868057923314558,-9.86698008326445,-9.866980083264433,-9.866703883371159,-9.866703883371153,-9.863703289626223,-9.843655169911472,-9.843655169911468,-9.842827501691364,-9.842827501691362,-9.821888890072703,-9.814840095016024,-9.803381545812437,-9.78914123751704,-9.786189656185048,-9.786189656185046,-9.7846085385127,-9.767488781365566,-9.767488781365564,-9.76365817407887,-9.758652852168291,-9.75865285216829,-9.75145402109125,-9.751454021091249,-9.750461100512418,-9.750461100512416,-9.749192443975204,-9.749192443975193,-9.742286272682987,-9.742286272682978,-9.739624882726122,-9.73962488272611,-9.739107606563946,-9.739107606563946,-9.726416881336624,-9.72641688133662,-9.72516767302638,-9.725167673026375,-9.721339666326784,-9.701577610446302,-9.701577610446302,-9.699573531964994,-9.697328602844244,-9.697328602844244,-9.694507350977977,-9.694507350977972,-9.68409983230016,-9.68409983230016,-9.653509231768059,-9.653509231768059,-9.621105091592819,-9.618822950891415,-9.609815961081223,-9.606423071975886,-9.606423071975879,-9.604276529791326,-9.593382742016782,-9.586961401950768,-9.586961401950763,-9.566471790078538,-9.566471790078534,-9.556474265536208,-9.556474265536208,-9.55069427914333,-9.473115815880645,-9.462921398481626,-9.450431056528373,-9.393449422630313,-9.357855594971095,-9.341779887366371,-5.5941559722946685,-5.592593309178431,-5.589641036501485,-5.5329293748142065,-5.532929374814195,-5.512151261519163,-5.512151261519156,-5.506025083260311,-5.5060250832603055,-5.485365133388323,-5.472434960043182,-5.4714027347206615,-5.47140273472065,-5.469223098472532,-5.46922309847253,-5.453306532480604,-5.4298845995105856,-5.395779845646428,-5.395779845646419,-5.387387122680645,-5.363839261290732,-5.363839261290732,-5.358785412384907,-5.358785412384899,-5.352046573937518,-5.350832044307839,-5.350384157164503,-5.348076754653093,-5.344774995950486,-5.3274882603678515,-5.32748826036785,-5.323335587950173,-5.323335587950166,-5.312282262385653,-5.302060086920524,-5.30206008692052,-5.275991594928833,-5.275862535456381,-5.272576386364966,-5.272576386364961,-5.272389780276929,-5.256132489179913,-5.23558431482411,-5.235584314824105,-5.228910248539388,-5.227715602568436,-5.227715602568434,-5.224560507805442,-5.222781318233279,-5.222781318233277,-5.214783066292642,-5.210348234127009,-5.207141393101591,-5.20319931633992,-5.18908663144789,-5.175299646817042,-5.175299646817029,-5.175285126003935,-5.175285126003924,-5.1744795569567925,-5.156375420539309,-5.156375420539306,-5.151352946799457,-5.151352946799457,-5.141392454894591,-5.141392454894588,-5.140144328811072,-5.139954321067928,-5.135994327472883,-5.12600096348153,-5.126000963481519,-5.121641667486827,-5.121641667486825,-5.111980491794555,-5.11198049179455,-5.109739847426652,-5.1097398474266456,-5.109610915390987,-5.1096109153909826,-5.089490525971663,-5.083995161019517,-5.083795213841577,-5.0837952138415705,-5.079263013031332,-5.059768481809619,-5.057460678247336,-5.057460678247331,-5.057126669833071,-5.05712666983307,-5.036225142584923,-5.029119991123978,-5.029119991123972,-5.025888258787545,-5.01687613868519,-5.009449656238743,-5.004625813818974,-5.004625813818972,-4.992393383003704,-4.992393383003696,-4.992068918395194,-4.9919426005870235,-4.991942600587022,-4.984657234043473,-4.984657234043472,-4.980460398289168,-4.979308854340057,-4.9793088543400525,-4.979121129292133,-4.979121129292131,-4.978550761852847,-4.9704554456710115,-4.966226483222497,-4.966226483222496,-4.959442150201272,-4.959442150201268,-4.938984996058485,-4.938984996058481,-4.937577062972575,-4.93462748575674,-4.93462748575674,-4.919303705434644,-4.908066874347249,-4.908066874347249,-4.905708340766053,-4.905708340766052,-4.9002970459911745,-4.898204166651488,-4.891132227681585,-4.885444328261412,-4.88544432826141,-4.885366934581367,-4.874853087081995,-4.874853087081992,-4.8707138748502565,-4.863522047527754,-4.857879473313459,-4.857833001381402,-4.857833001381399,-4.854239403120482,-4.846740239228627,-4.841490230773762,-4.841490230773762,-4.840271504439305,-4.840271504439299,-4.837332811754469,-4.837332811754462,-4.826097394060943,-4.811112801569054,-4.800635568822594,-4.80063556882259,-4.792976767984716,-4.791574787274617,-4.78287937804981,-4.782879378049806,-4.77890652324513,-4.771633735196918,-4.771633735196916,-4.77057399527636,-4.770573995276358,-4.747643053387142,-4.740012062652242,-4.740012062652237,-4.735806057781183,-4.735806057781181,-4.724843362832939,-4.7220945027526176,-4.71514410600046,-4.7100053371548585,-4.683865606954662,-4.683865606954662,-4.675068882798605,-4.675068882798598,-4.664063747127143,-4.662268884726966,-4.648101730706968,-4.644392119858784,-4.622389871082057,-4.622389871082054,-4.602379288076033,-4.60237928807603,-4.586042366157519,-4.586042366157516,-4.583824652781946,-4.5767391476159345,-4.573976984827487,-4.572338204033536,-4.570439055156706,-4.5704390551566965,-4.550281769712703,-4.550281769712701,-4.545205805959612,-4.5452058059596085,-4.536753546173376,-4.519369507251969,-4.518431837605561,-4.50364040618837,-4.503319594194663,-4.503319594194661,-4.497544459235097,-4.497544459235095,-4.486511324159178,-4.486511324159175,-4.4559472830407945,-4.45594728304079,-4.437256191267371,-4.436094512002478,-4.435651202599844,-4.426724370901724,-4.426162567322119,-4.420969619831158,-4.420969619831157,-4.41412889141885,-4.411205461095888,-4.411205461095884,-4.40490288593849,-4.404902885938489,-4.401694570935496,-4.4016945709354856,-4.392710109107288,-4.3927101091072815,-4.373361018938717,-4.373361018938715,-4.366281248174268,-4.366281248174264,-4.358015591383858,-4.358015591383849,-4.3489442537308465,-4.332518660690424,-4.306476794871096,-4.3064767948710925,-4.30299753960752,-4.302997539607515,-4.29674381251992,-4.288573574925462,-4.253864515440499,-4.253864515440489,-4.207237926766423,-4.174378255747359,-4.17437825574735,-4.13311187326308,-4.133111873263077,-4.132967906395578,-4.132967906395573,-4.12638688203399,-4.121699923863847,-4.121699923863842,-4.077238479325338,-4.074260458594576,-4.074260458594568,-3.7131700299921278
3.333001691373992,-15.514460425522513,-15.316287298135217,-15.316287298135212,-15.312506287512067,-15.308957341916372,-15.308957341916368,-15.30846008665284,-15.30846008665283,-15.307984107336534,-15.30798410733653,-15.302616801016894,-15.280132809532866,-15.280132809532859,-15.274624450904676,-15.266161056813818,-15.266161056813818,-15.243711616506355,-15.243577117381122,-15.243350669699478,-15.23797571421073,-15.237975714210721,-15.155654200857878,-15.155654200857876,-15.155553984001038,-15.155553984001036,-15.155483912941078,-15.155483912941072,-15.155443864280668,-15.155443864280661,-15.155433687171442,-15.155433687171435,-15.154973121563453,-15.149963468816194,-15.149963468816175,-15.098512061915832,-15.084958674719575,-15.078158801177782,-15.077396731245978,-15.067578011036034,-15.062676069241554,-15.062676069241553,-15.057488631222538,-15.032944468531444,-15.02515550250208,-15.02515550250208,-15.021813411648338,-15.021813411648338,-15.020604251540377,-15.02060425154037,-15.019548711504253,-15.019548711504243,-15.004958840421478,-15.00104616569139,-15.001046165691383,-14.991348673410215,-14.987073507669448,-14.976345547373906,-14.973654866862816,-14.970805747869532,-14.959977337124498,-14.958487818447317,-14.956511535579285,-14.938374411057845,-14.938374411057838,-14.931464957558514,-14.931464957558505,-14.923077986106291,-14.92307798610629,-14.922652959142845,-14.919926591844426,-14.91606489371651,-14.915930414393612,-14.915839823117286,-14.915792322595854,-14.915787392175375,-14.913672610754253,-14.913672610754253,-14.901367658832452,-14.90136765883245,-14.87880777452926,-14.878807774529252,-14.873193706063192,-14.87314667872492,-14.870408908422496,-14.870408908422483,-14.858377027008384,-14.858377027008379,-14.858163237499602,-14.858163237499596,-14.85169657264973,-14.851696572649725,-14.848159160433458,-14.842727516271449,-14.834902371485029,-14.82434292703319,-14.824342927033188,-14.81133215497132,-14.809265833249052,-14.805735215121615,-14.805735215121606,-14.80345245818199,-14.803452458181983,-14.795637303343467,-14.795637303343463,-14.794413620761071,-14.788572653676734,-14.788572653676733,-14.784502905595192,-14.78450290559519,-14.777362467674145,-14.776229546312896,-14.776229546312894,-14.766410004641953,-14.766410004641946,-14.748982550304271,-14.742181190282917,-14.742181190282915,-14.739395130893811,-14.732796983692745,-14.732796983692744,-14.726693691349872,-14.726693691349872,-14.721223450261885,-14.714607771081905,-14.71446650242511,-14.710688601424547,-14.710673278820572,-14.704795148580628,-14.696404045568658,-14.694098223368048,-14.693640855090194,-14.693152958449451,-14.692257998387904,-14.692257998387898,-14.686881986076122,-14.684617325431926,-14.683016067176872,-14.68247806808279,-14.681264353502204,-14.675534237882786,-14.674833285222656,-14.674833285222654,-14.67225668808514,-14.66583449367043,-14.66583449367043,-14.65875375159697,-14.658753751596969,-14.651654407053666,-14.651654407053663,-14.647025773138603,-14.647025773138598,-14.645865305587542,-14.645865305587535,-14.611436819146295,-14.609696045266727,-14.608772758253773,-14.608772758253766,-14.60773423837505,-14.601546794189382,-14.599098291514464,-14.599098291514451,-14.575926472754633,-14.575926472754633,-14.571846998486814,-14.571846998486812,-14.571349656218041,-14.57134965621803,-14.566879137722614,-14.566879137722612,-14.56442213077155,-14.557475637117514,-14.557475637117507,-14.555047194042078,-14.555047194042077,-14.554112179162402,-14.554112179162399,-14.552156621424496,-14.552156621424492,-14.549899680440763,-14.549208061432934,-14.549208061432928,-14.54106828864897,-14.538693826565058,-14.538693826565051,-14.53679756697005,-14.536797566970046,-14.535818908062616,-14.535518336034198,-14.532204381940105,-14.526091390832782,-14.52609139083278,-14.524874661062231,-14.524874661062228,-14.514925580821581,-14.514925580821577,-14.5126769904446,-14.5126769904446,-14.512560934115866,-14.508715510741226,-14.504995568430255,-14.504988369725263,-14.504988369725256,-14.49276836258895,-14.486852751768517,-14.48292302818553,-14.482278563392,-14.479650324600463,-14.479564668015245,-14.479564668015245,-14.47951049283228,-14.479510492832272,-14.479471697255974,-14.479471697255967,-14.479448257517767,-14.479448257517758,-14.479440132664772,-14.47944013266477,-14.479179710126564,-14.478944962600956,-14.478944962600945,-14.471961194958356,-14.47090713528829,-14.470907135288286,-14.47074389742936,-14.468897105855913,-14.467898201513483,-14.467898201513476,-14.4677084968733,-14.4677084968733,-14.460491003802984,-14.459020588038916,-14.456962196029675,-14.452925108721839,-14.44766652431111,-14.446145745260276,-14.43441071601798,-14.434410716017977,-14.428661516517918,-14.419157427675218,-14.419157427675213,-14.39325994041124,-14.393259940411221,-14.389567588539023,-14.389389407898552,-14.385287966319563,-14.385287966319552,-14.385269877454089,-14.385269877454087,-14.384656590637846,-14.376097624222155,-14.376097624222155,-14.368581509762262,-14.36858150976226,-14.365939554482486,-14.365939554482479,-14.349349129469761,-14.34816809721282,-14.335834442162431,-14.335061587602329,-14.334174467619599,-14.334174467619592,-14.33316897850335,-14.330365621884,-14.32772051744722,-14.327677452129986,-14.327677452129985,-14.320452331138245,-14.320452331138242,-14.317241454435583,-14.305266990935406,-14.304357211676763,-14.302229153324182,-14.30222915332418,-14.299737538051245,-14.297597058081095,-14.291015044122931,-14.29101504412293,-14.285195556881986,-14.285195556881979,-14.28377895137321,-14.283778951373208,-14.279240694061842,-14.279240694061833,-14.275994749985692,-14.272548128323944,-14.268087336407948,-14.266952625737082,-14.264728450743034,-14.260243007037518,-14.258521497783883,-14.25671386706248,-14.256713867062476,-14.25577474038973,-14.255314548559964,-14.255314548559957,-14.253650085354497,-14.245956662398097,-14.245956662398095,-14.216818188054297,-14.216818188054297,-14.214739735085882,-14.194228068442214,-14.189947731378584,-14.18994773137857,-14.18687811846362,-14.186878118463605,-14.177756162151576,-14.176639218651344,-14.176639218651342,-14.175793596509484,-14.175793596509479,-14.174628785745147,-14.174628785745133,-14.170403513938906,-14.170403513938902,-14.166680289373007,-14.166680289373005,-14.166381247984601,-14.166381247984594,-14.159775855895761,-14.158084724031792,-14.15565221464385,-14.154496276171987,-14.154496276171976,-14.154050178933879,-14.154050178933879,-14.153769849561082,-14.15376984956108,-14.153740226756977,-14.139264227478634,-14.138937363394499,-14.138874607109852,-14.137331180206159,-14.137331180206152,-14.136586735013417,-14.136586735013415,-14.120186240332814,-14.09883386248146,-14.098833862481456,-14.079590596536965,-14.07806650135998,-14.072475198126202,-14.068267968417025,-14.06610491139019,-14.058946095743917,-14.058946095743913,-14.042993994685853,-14.04299399468585,-14.040114094677302,-14.037719217303941,-14.037719217303938,-14.027328021914155,-14.01049488209923,-14.010494882099227,-14.009238447160042,-14.009238447160037,-13.990636285855917,-13.986233018361512,-13.973403538670578,-13.973403538670574,-13.955888963310759,-13.949711229614639,-13.941968203143547,-13.941968203143542,-13.9306866448596,-13.930686644859595,-13.930590024653057,-13.926355139104196,-13.924858197000466,-13.924858197000464,-13.91296941787857,-13.912476905209203,-13.911055973622037,-13.91047693601704,-13.910234684763097,-13.910234684763097,-13.900338489660168,-13.893116502207167,-13.893116502207164,-13.878598181473748,-13.867474087825038,-13.866062449009114,-13.855444255989077,-13.844026090502343,-13.837450453347943,-13.837450453347941,-13.836336647129965,-13.836336647129952,-13.834788353655908,-13.833466930747896,-13.833210630412841,-13.83321063041283,-13.827321314499045,-13.827321314499038,-13.821096902929392,-13.82109690292939,-13.818519755075751,-13.818519755075751,-13.798200271701177,-13.798200271701177,-13.785336694158005,-13.785336694157994,-13.781387255386349,-13.781387255386347,-13.779031723177324,-13.7765855500853,-13.776585550085299,-13.770423183246182,-13.760424674146721,-13.76042467414672,-13.755201479112392,-13.743899842884314,-13.743899842884307,-13.731186937521558,-13.727124715866443,-13.712639385870908,-13.7126393858709,-13.696104384475099,-13.659433456438272,-13.646975939782173,-13.646975939782173,-13.619332021295214,-13.555403913173837,-13.539390573897771,-13.53939057389777,-11.343300107719536,-11.34330010771953,-11.32548165136308,-11.325481651363075,-11.301593631336806,-11.301593631336806,-11.278447722794306,-11.278447722794306,-11.237128964545947,-11.227136461569282,-11.218443016052735,-11.216941479246328,-11.213631528638556,-11.21129809454508,-11.205144028594363,-11.193600044545077,-11.192225839939823,-11.19222583993982,-11.182810662742401,-11.182810662742396,-11.172677817701471,-11.17267781770147,-11.164095900101017,-11.162625769615735,-11.16262576961573,-11.162095034357437,-11.162095034357435,-11.159912349106008,-11.156368827304695,-11.156368827304682,-11.144122632861826,-11.141600758420006,-11.141600758420005,-11.137317916683898,-11.135962930633054,-11.13562986743403,-11.135629867434018,-11.125023432050405,-11.125023432050401,-11.121730005748159,-11.121730005748153,-11.121671402087987,-11.119902382987275,-11.119902382987274,-11.118033887042287,-11.118033887042285,-11.108502317527538,-11.108502317527536,-11.10323790837893,-11.10323790837892,-11.102842675938358,-11.102842675938357,-11.097699294336397,-11.097699294336396,-11.09631642360971,-11.093928804682639,-11.088437838136155,-11.086272005563156,-11.086272005563153,-11.080112011856988,-11.077232588608311,-11.073716981343333,-11.073716981343333,-11.057056177613477,-11.05705617761347,-11.053370088988334,-11.047848055322309,-11.043847623352347,-11.042369189365878,-11.04059254523296,-11.04041722764541,-11.039281692137786,-11.034080126077491,-11.029456724606302,-11.029456724606298,-11.028126514947495,-11.028120605822982,-11.019389662452161,-11.012477096176578,-11.012477096176571,-11.008729364902694,-11.008729364902694,-11.002150890651535,-10.980699193361202,-10.9806991933612,-10.971629707188704,-10.969743836742552,-10.969743836742547,-10.968951914640964,-10.968951914640959,-10.967860186124504,-10.967860186124497,-10.96561160314558,-10.965611603145577,-10.964654504472113,-10.957663538029415,-10.957663538029411,-10.956157712792585,-10.953168193417849,-10.952596092461265,-10.952596092461265,-10.951346811712597,-10.951261524410738,-10.94869731070658,-10.94869731070657,-10.94602682356001,-10.946026823560006,-10.944910717813087,-10.94488202873038,-10.944427418497481,-10.944427418497478,-10.935896230240083,-10.932320937148939,-10.931387459392209,-10.9313874593922,-10.929693632240705,-10.929693632240703,-10.929379875776771,-10.929379875776766,-10.927121294253196,-10.918190440043494,-10.918190440043494,-10.917171345223148,-10.912646236850263,-10.912646236850254,-10.910781475561134,-10.910781475561132,-10.910390596211831,-10.91039059621183,-10.907120762140805,-10.906322195960492,-10.905888285344654,-10.905759169352914,-10.905759169352908,-10.90561304865672,-10.90561304865672,-10.90561304865671,-10.90561304865671,-10.902021151031224,-10.901902560343158,-10.901902560343155,-10.89890342696226,-10.898903426962258,-10.893571839058492,-10.88953572817921,-10.889466777432471,-10.88946677743247,-10.885284803169913,-10.885284803169903,-10.882982129384864,-10.88298212938486,-10.882179765653516,-10.882179765653515,-10.879102610092456,-10.877063773859133,-10.875669458331526,-10.875669458331524,-10.873229651934869,-10.873229651934867,-10.871190291219728,-10.866981613491735,-10.86698161349173,-10.866964186501688,-10.866964186501686,-10.86515885713927,-10.859785596759503,-10.8594748076353,-10.85711416657025,-10.853051013323658,-10.853051013323656,-10.852316485670912,-10.851973086232439,-10.850532788769454,-10.850532788769451,-10.84991667152357,-10.84991667152356,-10.848381634673759,-10.847824856987069,-10.846526245124718,-10.841640766807068,-10.841640766807062,-10.839246005142714,-10.837384916940536,-10.8353646360599,-10.835364636059897,-10.834982590252432,-10.834982590252428,-10.833582834504393,-10.828904766135102,-10.828356885478282,-10.82682050677509,-10.826609938540349,-10.826609938540344,-10.823737512550883,-10.822650443272098,-10.82142951582631,-10.817232025990327,-10.811437442431226,-10.81143744243122,-10.811171474185302,-10.811171474185295,-10.81070859060907,-10.809141772036627,-10.809141772036625,-10.807391116263572,-10.807391116263569,-10.8059850286783,-10.805635713960637,-10.805635713960637,-10.804459404349855,-10.803991470531654,-10.803991470531647,-10.803624176885872,-10.795276348857561,-10.795077205154364,-10.79000597107671,-10.789215192453604,-10.789215192453595,-10.787007796454235,-10.787007796454228,-10.779891043980927,-10.77795523345421,-10.776093476177916,-10.774031316729454,-10.774031316729449,-10.773672017081015,-10.772465789937913,-10.759974426423526,-10.757116319919945,-10.757116319919941,-10.75677935886239,-10.755482938505054,-10.755482938505049,-10.754088408933733,-10.754088408933727,-10.754031648708914,-10.754031648708908,-10.750808001113942,-10.746628569263184,-10.746628569263178,-10.73748193597531,-10.737481935975307,-10.737442858256552,-10.737442858256543,-10.736988960166311,-10.736307635085454,-10.735275912477979,-10.733034926502866,-10.730116585846229,-10.730116585846224,-10.72593957343697,-10.725784869094937,-10.724751115175165,-10.724751115175161,-10.724061860552048,-10.723233845983225,-10.723042927583434,-10.72304292758342,-10.722549214540395,-10.719164806568536,-10.718326618356432,-10.718164904145143,-10.718164904145137,-10.709904446219593,-10.70990444621959,-10.709449991523758,-10.708979939790673,-10.70897993979067,-10.707909108814626,-10.70625411089431,-10.704228259373624,-10.704228259373622,-10.703616371379262,-10.703169548484695,-10.69837670154386,-10.697288186450109,-10.697288186450107,-10.69625714194157,-10.69578217612451,-10.695782176124505,-10.69059607725015,-10.690596077250145,-10.684533131072255,-10.682659134464057,-10.682001275018706,-10.682001275018703,-10.681237719854266,-10.681237719854265,-10.6774803776289,-10.6774803776289,-10.677450718198623,-10.677450718198614,-10.675131190313545,-10.675131190313543,-10.674257214558153,-10.67425721455815,-10.6742498492159,-10.671829210950099,-10.670564801876834,-10.670564801876834,-10.67044550101147,-10.667391269893697,-10.66739126989369,-10.66603273314582,-10.666032733145814,-10.66219802111263,-10.660618943021777,-10.660618943021772,-10.658645291392068,-10.6576591394988,-10.655524252512071,-10.655524252512064,-10.655153783637369,-10.654519198678328,-10.65451919867832,-10.654224643020791,-10.651210801170908,-10.64945329114201,-10.649453291142008,-10.649273033955753,-10.649165304654309,-10.649165304654307,-10.645517026193403,-10.644632110882574,-10.644632110882574,-10.641250035968481,-10.641051515331656,-10.635705196753756,-10.63493840106632,-10.63493840106632,-10.634485955030213,-10.630651339794666,-10.63007394056738,-10.625872353467173,-10.625872353467173,-10.624580067810681,-10.621388405359871,-10.621388405359868,-10.611434810605102,-10.610112092109432,-10.610112092109423,-10.609628260606236,-10.606129536415628,-10.606129536415628,-10.604651485840511,-10.604651485840506,-10.604189726680373,-10.600643363842627,-10.599423576815214,-10.599423576815207,-10.594680770593985,-10.594405616134612,-10.593455751639397,-10.593455751639397,-10.592114429419501,-10.591724838397354,-10.591724838397354,-10.591364561370618,-10.59136456137061,-10.589777839188189,-10.589777839188185,-10.588548863814193,-10.588548863814188,-10.586359189330754,-10.583894707103129,-10.58279042651341,-10.582790426513405,-10.580686088060999,-10.580686088060999,-10.580016344686383,-10.578066749966073,-10.57806674996607,-10.575896512670813,-10.57589651267081,-10.56814558100508,-10.567871554310676,-10.566671406023625,-10.565918202062974,-10.565913399689189,-10.564911443691031,-10.559115414653727,-10.559115414653714,-10.559054016628426,-10.559054016628425,-10.558641257708572,-10.553762604755386,-10.553438282678322,-10.553438282678314,-10.552870897903395,-10.552870897903393,-10.55100186160573,-10.551001861605728,-10.550280756349572,-10.550280756349572,-10.549268695121077,-10.548302521998057,-10.548302521998048,-10.546667832061054,-10.546667832061052,-10.54508921175065,-10.545053951613594,-10.545053951613587,-10.543624609062316,-10.543521759065255,-10.535524421372402,-10.535524421372397,-10.534595725206085,-10.534595725206081,-10.533828123753436,-10.533557233424974,-10.532062057239555,-10.529158775585664,-10.529158775585659,-10.526481588693228,-10.522027485508069,-10.522027485508067,-10.516881438329415,-10.513676210886029,-10.513676210886024,-10.512205600133548,-10.508739435372512,-10.508739435372506,-10.50780173112768,-10.50780173112768,-10.507118793516147,-10.507118793516138,-10.50625878997505,-10.50153199734301,-10.500391089522797,-10.500391089522795,-10.49986813589895,-10.498679177875154,-10.498679177875152,-10.49663154091904,-10.494942949245939,-10.49494294924593,-10.493143540037005,-10.492005189694364,-10.492005189694355,-10.49110101427918,-10.491101014279176,-10.490549008062512,-10.488954088792276,-10.486826137944863,-10.483599170552937,-10.481801133480658,-10.481801133480657,-10.478480124555734,-10.477855046416291,-10.477855046416291,-10.47644749159947,-10.476447491599465,-10.472445894302721,-10.472220041465865,-10.470240078006952,-10.470240078006936,-10.4631255031251,-10.462111808542172,-10.462111808542168,-10.460389472817106,-10.460389472817099,-10.460373387220642,-10.458695219012025,-10.45869521901202,-10.458075773593446,-10.456622377991549,-10.455969297890197,-10.453857879733054,-10.453857879733047,-10.452052621208843,-10.450718290397171,-10.45071829039716,-10.448007025268591,-10.448007025268586,-10.446969245929132,-10.446969245929127,-10.444645205880565,-10.4419369045437,-10.44193690454369,-10.440887285957508,-10.440887285957507,-10.44045969821285,-10.440459698212841,-10.440250381276659,-10.436168744134092,-10.43616874413409,-10.432032248672108,-10.432032248672108,-10.429458021878824,-10.428903765385682,-10.428903765385678,-10.426775567400066,-10.426775567400064,-10.426723107610654,-10.426723107610634,-10.425747220570878,-10.42574722057087,-10.425259021490346,-10.425259021490346,-10.424899435283463,-10.424004674576699,-10.419532687433737,-10.416922071610378,-10.411976276910751,-10.410188761303313,-10.409853313443278,-10.409853313443275,-10.407185645333275,-10.40718564533327,-10.400656354555696,-10.399363978730497,-10.399363978730493,-10.398787728189392,-10.398787728189392,-10.398495070349272,-10.398495070349268,-10.391558263297616,-10.391001054006843,-10.390916192498524,-10.389121569342016,-10.389121569342008,-10.38875035644281,-10.388750356442793,-10.387286625946876,-10.385861505246876,-10.38274931362915,-10.38216748789901,-10.382167487899006,-10.38078693867061,-10.38078693867061,-10.379122989820837,-10.379122989820836,-10.376969381625726,-10.376925742389915,-10.376925742389915,-10.376152375720643,-10.37615237572064,-10.374331617923476,-10.374331617923474,-10.371920703421813,-10.37192070342181,-10.369720610063705,-10.368883101019291,-10.368883101019282,-10.366473608223483,-10.366473608223483,-10.362036872187844,-10.358615758760235,-10.358615758760234,-10.356267541269876,-10.354391875642184,-10.354391875642182,-10.352476009041073,-10.350926928803004,-10.348563083833863,-10.348563083833861,-10.34852778845011,-10.347949296525623,-10.347946517570575,-10.346995328079377,-10.346882154958164,-10.346882154958163,-10.346114113007083,-10.345389886553619,-10.345020795060169,-10.338818513282577,-10.338818513282574,-10.33844313504236,-10.338051602573161,-10.338051602573161,-10.335897199435703,-10.333343918727335,-10.333343918727335,-10.330883802513613,-10.330883802513613,-10.330131415646793,-10.330131415646791,-10.328089604552058,-10.325521576167581,-10.325486376862443,-10.323574891278083,-10.32357489127808,-10.322196045953437,-10.322196045953435,-10.318336223921323,-10.318336223921314,-10.314339594298872,-10.313708997384609,-10.313708997384605,-10.31337190620602,-10.311730565514644,-10.31173056551464,-10.308272983981706,-10.308272983981704,-10.307242532079513,-10.307242532079513,-10.306302809111004,-10.304664666297873,-10.30270387611321,-10.302136903452432,-10.30213690345243,-10.30073943804937,-10.297915794154493,-10.296586767390496,-10.296166706291743,-10.296166706291743,-10.29497519095396,-10.294975190953947,-10.288508804628258,-10.281156940591334,-10.281156940591332,-10.279690097188734,-10.27969009718873,-10.279057850167103,-10.278349613679547,-10.278038532492957,-10.276622109111573,-10.269449269174807,-10.269449269174801,-10.269182675035182,-10.26918267503518,-10.266989627847465,-10.260112571553474,-10.260112571553472,-10.259355516793176,-10.259355516793175,-10.258736663093062,-10.253702533073447,-10.253702533073438,-10.253106212430392,-10.251088911772499,-10.248839582777286,-10.247813967063248,-10.247813967063246,-10.24760289485459,-10.243266795533847,-10.243266795533847,-10.240277648885119,-10.240277648885105,-10.238198919667894,-10.237323806038793,-10.232581187559422,-10.230119750312598,-10.229128470948273,-10.224863749305147,-10.224863749305145,-10.222197060657093,-10.222197060657088,-10.221366251953842,-10.22136625195384,-10.219539847346306,-10.218866574653596,-10.217962238431113,-10.21696007943306,-10.216318868144024,-10.215938160956705,-10.2159381609567,-10.213969865107549,-10.208052351900983,-10.208052351900982,-10.204346537496898,-10.202487297532052,-10.20248729753205,-10.201565948796885,-10.201516692570019,-10.200702775775468,-10.197099292175674,-10.193893147533736,-10.19386885118535,-10.193868851185345,-10.19339377459248,-10.191878143671595,-10.188024292796515,-10.188024292796507,-10.185234089697627,-10.185200905685113,-10.185200905685113,-10.184369561784957,-10.177591449881938,-10.17519203799026,-10.174971322284689,-10.174971322284689,-10.172009959753668,-10.17200995975366,-10.171977515316915,-10.167484564525637,-10.165892349914653,-10.165892349914644,-10.162181932805721,-10.160414331675138,-10.160202755647516,-10.151616618074335,-10.150071724294436,-10.150071724294436,-10.149596940533584,-10.149596940533582,-10.144441588483788,-10.142595320511601,-10.142595320511596,-10.141910486083336,-10.14070278418102,-10.138741113009054,-10.135835493527749,-10.135835493527749,-10.13545277411356,-10.133290347189885,-10.13257888454033,-10.129119815004966,-10.128991258401639,-10.124535907989081,-10.124095556285706,-10.1240955562857,-10.123298084703803,-10.1232980847038,-10.120755082474304,-10.115016122139604,-10.114676267272191,-10.114676267272188,-10.113607311802571,-10.11360731180257,-10.11008811161098,-10.110088111610974,-10.107167841486923,-10.10176854148493,-10.098647314609392,-10.098647314609392,-10.09684521731421,-10.09416491520483,-10.09416491520483,-10.087318799251166,-10.087318799251165,-10.084742895688755,-10.084742895688754,-10.07935420698293,-10.074109771845992,-10.074109771845986,-10.074030591125423,-10.070071252032417,-10.068775904921665,-10.068775904921655,-10.068190193238587,-10.068190193238586,-10.060776364477913,-10.060776364477908,-10.060433950937163,-10.060433950937163,-10.054582342927036,-10.05458234292703,-10.053471567774572,-10.05210940088647,-10.051538976368123,-10.049380205987536,-10.049380205987534,-10.045872770036969,-10.045543856127017,-10.038829083859842,-10.038829083859836,-10.036503715322496,-10.036503715322494,-10.03378230597445,-10.033782305974444,-10.032064066789394,-10.030534579363025,-10.03053457936302,-10.02898281456344,-10.028982814563438,-10.027946094651425,-10.026894967329767,-10.021127338163277,-10.020815325985254,-10.020815325985254,-10.01555948102719,-10.012370870603414,-10.008472074532323,-10.00828688620254,-10.005845607986728,-10.005845607986728,-10.003729930742432,-10.00372993074243,-10.000546607597302,-9.99998474349963,-9.994426999781025,-9.994426999781021,-9.978898257725527,-9.978898257725525,-9.976496010484471,-9.976496010484464,-9.972871080669949,-9.971605205150972,-9.971365674669482,-9.971365674669476,-9.96868619766345,-9.960615895349603,-9.9606158953496,-9.954672152777826,-9.954672152777823,-9.953520247086153,-9.951471968156842,-9.951025880191775,-9.951025880191771,-9.943916143102516,-9.94037978313676,-9.940379783136752,-9.940019944612565,-9.938753351801672,-9.93875335180167,-9.926903564088137,-9.926903564088136,-9.925429449658962,-9.924866934624909,-9.924233853090495,-9.921180403928272,-9.92118040392827,-9.91864434857584,-9.91814242580577,-9.9131978041885,-9.913197804188492,-9.912476405158436,-9.912476405158435,-9.91190226838787,-9.911902268387868,-9.903590270409431,-9.903590270409431,-9.903575060506466,-9.903575060506466,-9.898476601694362,-9.891416235570231,-9.89141623557023,-9.88739258155061,-9.887392581550607,-9.885946451119482,-9.885946451119482,-9.884953916783138,-9.884953916783136,-9.881203418809449,-9.88013714662367,-9.870148905969177,-9.868476301173926,-9.86847630117392,-9.861677222213281,-9.86167722221328,-9.85288392591887,-9.852883925918864,-9.852522603548413,-9.852522603548413,-9.844574102081117,-9.839934227927982,-9.839934227927982,-9.839699910897142,-9.839044224940114,-9.83757597320313,-9.83235991555619,-9.832359915556186,-9.82710231461337,-9.82350773362293,-9.823507733622925,-9.821413791620309,-9.821413791620305,-9.818852385705416,-9.817537669164183,-9.814556665784522,-9.810720473614582,-9.810720473614582,-9.792827475791348,-9.792827475791348,-9.783495141633223,-9.783495141633223,-9.781572551702308,-9.781475915240602,-9.781475915240598,-9.778535957025868,-9.776170648479582,-9.77077271265303,-9.75876000085251,-9.754125982060131,-9.754125982060128,-9.75051982740008,-9.744331331144073,-9.744331331144071,-9.74395247410603,-9.743952474106027,-9.74264309795325,-9.740652472284065,-9.740652472284062,-9.727736622464402,-9.727736622464397,-9.724640515255842,-9.712648955578192,-9.71264895557819,-9.710793368306666,-9.710793368306662,-9.698050189358717,-9.698050189358716,-9.695527552729162,-9.685316336995587,-9.6745591470308,-9.624918423089733,-9.614940040259274,-9.603140619347446,-9.548679054342657,-9.545577701148485,-9.536286471213177,-9.531483877339026,-9.531483877339019,-9.530216201859355,-9.530216201859353,-9.529025671213551,-9.529025671213544,-9.506383257872736,-9.506383257872734,-9.501532625927826,-9.481493510303455,-5.516272986788804,-5.516272986788802,-5.5134106937061516,-5.513410693706145,-5.484191090447252,-5.470078107343965,-5.453572777955377,-5.416676738957023,-5.416676738957018,-5.403585463035484,-5.3911660144334155,-5.390399735285629,-5.390399735285628,-5.386397180076024,-5.385167637567628,-5.385167637567627,-5.382375908294594,-5.372825230523847,-5.372284048687243,-5.357834494266028,-5.3480504573224525,-5.348050457322451,-5.327891348472529,-5.3056101925144645,-5.305249511814462,-5.3004283150148135,-5.300428315014799,-5.294786911147244,-5.276558300337577,-5.266311420091684,-5.246469567850866,-5.2464695678508635,-5.246422909863198,-5.246422909863195,-5.23828910210626,-5.23828910210626,-5.238237537842487,-5.238237537842486,-5.237229185288159,-5.237229185288159,-5.220556668474714,-5.220556668474711,-5.219063215100899,-5.219063215100892,-5.215294429515819,-5.20269260180432,-5.201351809198308,-5.2007769942487245,-5.200426353264769,-5.199278403368121,-5.19927840336812,-5.190757726845281,-5.186082116834323,-5.1818898377322435,-5.181889837732241,-5.179612467338833,-5.174501614803048,-5.174501614803048,-5.1714132066049245,-5.171413206604918,-5.155694782414269,-5.155694782414264,-5.148018328772588,-5.148018328772587,-5.132214600657608,-5.132214600657605,-5.127715705109925,-5.127715705109924,-5.113321114621977,-5.113321114621971,-5.1044311526055886,-5.104431152605583,-5.094817994476993,-5.094817994476992,-5.086339048911914,-5.081383253846872,-5.08088474172132,-5.079869564671995,-5.074529320772271,-5.055773533257068,-5.053023798754546,-5.048153902411669,-5.048153902411665,-5.045383241263624,-5.044340367409937,-5.040921411518643,-5.040921411518638,-5.022580131385019,-5.022580131385017,-5.006327819669323,-5.006222714850231,-5.0049349603774855,-5.004934960377483,-4.993188887033086,-4.99282654445245,-4.990562621727246,-4.9905626217272445,-4.988696084934094,-4.9886960849340864,-4.9857223263929695,-4.9828675581868955,-4.9828675581868955,-4.971458049848321,-4.970835942931277,-4.970835942931276,-4.949291829188497,-4.933933254588497,-4.933933254588496,-4.929305282970429,-4.929305282970425,-4.920571353389831,-4.916418002030029,-4.916418002030024,-4.881896134344533,-4.880888806725275,-4.878157094690799,-4.873698951087064,-4.87369895108706,-4.858733249808102,-4.858733249808101,-4.8585468946347445,-4.846824580158348,-4.8125995063306215,-4.792625212222232,-4.792625212222229,-4.724975395571719,-4.719147723400902,-4.698405404686369,-4.698405404686367,-4.691012394643316,-4.691012394643315,-4.690918230279824,-4.690918230279818,-4.6858265150967275,-4.685826515096725,-4.679644555149929,-4.679644555149922,-4.678515334312087,-4.6785153343120855,-4.662452591591268,-4.662452591591265,-4.6495277842255796,-4.649527784225578,-4.612017238864,-4.601269145569482,-4.600133621721134,-4.595497107495916,-4.585874005970592,-4.584159003612923,-4.583354574309092,-4.583354574309092,-4.571322472136866,-4.571322472136865,-4.561647048501869,-4.559498078974454,-4.559498078974451,-4.551165376577326,-4.549281848474117,-4.5458085442801295,-4.545808544280125,-4.532838558001574,-4.522948643509592,-4.519756991849698,-4.515203851278099,-4.515203851278098,-4.503260487499648,-4.50326048749964,-4.503024159977166,-4.50302415997716,-4.490251172280619,-4.486051833016909,-4.486051833016904,-4.481968798732426,-4.481624875583043,-4.481624875583041,-4.476514012732988,-4.476514012732986,-4.476473016925484,-4.476473016925483,-4.470626448570955,-4.468173790780367,-4.4618683805454324,-4.461868380545432,-4.4561138843531545,-4.449896688375123,-4.449774717165993,-4.448433865930034,-4.4484338659300295,-4.439702497449765,-4.439702497449763,-4.423347212897676,-4.4138570396066354,-4.4138570396066195,-4.412651296456036,-4.404743912947569,-4.403406367748539,-4.403406367748539,-4.401447603933078,-4.393751049023461,-4.393751049023457,-4.387404361709596,-4.380182936211961,-4.380182936211958,-4.37291746960814,-4.372917469608138,-4.366038837555589,-4.365461864611371,-4.365461864611367,-4.3482240556151055,-4.348224055615105,-4.344777221671533,-4.325581498939259,-4.321980692446045,-4.316288643075894,-4.316288643075889,-4.312780330683906,-4.312780330683898,-4.307917064671461,-4.307917064671461,-4.277585551404832,-4.276651149170906,-4.269118420289803,-4.269118420289798,-4.266642917594003,-4.266642917593994,-4.261427134458913,-4.242290301254804,-4.221356711541559,-4.213674257527437,-4.213674257527434,-4.2053168592828145,-4.205316859282812,-4.1904827908151905,-4.170909234271427,-4.169452097293381,-4.149016905616879,-4.149016905616878,-4.142279999634122,-4.142279999634119,-3.8303702303274774,-3.815350966348992,-3.8153509663489893,-3.8138587513972837,-3.813858751397267,-3.8124624958716544,-3.812462495871651,-3.8043185194175346,-3.796716641782411,-3.7140220826143024,-3.635504862268393
3.53198686697841,-15.477138131308903,-15.317193801958972,-15.308745198349856,-15.296620755620703,-15.296620755620697,-15.287435904125173,-15.28743590412517,-15.28703612863123,-15.287036128631224,-15.286621473631083,-15.28662147363108,-15.277842803093115,-15.260173022984777,-15.260173022984766,-15.24839317715217,-15.248393177152167,-15.247742256809829,-15.24760668300036,-15.247367401238488,-15.22834812515431,-15.228348125154302,-15.179613733227228,-15.16775096465765,-15.167750964657635,-15.167645312163318,-15.167645312163305,-15.1675723999552,-15.167572399955189,-15.167532097157633,-15.16753209715762,-15.167524260952407,-15.167524260952383,-15.137966650109478,-15.13796665010947,-15.10333258949674,-15.094910585148845,-15.080477743605975,-15.073402360090945,-15.07280739564296,-15.070249886994452,-15.070249886994441,-15.068950791778413,-15.054483740111433,-15.033682136207977,-15.033682136207974,-15.032374729147845,-15.03237472914784,-15.031245349710142,-15.031245349710142,-15.011458599178736,-15.011458599178724,-15.009398354943336,-15.009398354943322,-14.995619400955109,-14.985729774399092,-14.984019372149724,-14.982653676457442,-14.982449092390443,-14.980989372394529,-14.978242351620523,-14.978108871483258,-14.978019515762147,-14.9779733354322,-14.977969797790069,-14.976531524745498,-14.973950007359546,-14.97121815312316,-14.949053319931862,-14.949053319931858,-14.940491945556285,-14.940491945556284,-14.933480651651578,-14.933480651651578,-14.926573451212276,-14.925616689840133,-14.91765708754437,-14.91765708754437,-14.916465293034854,-14.916465293034852,-14.89585270099745,-14.89585270099745,-14.89131858373736,-14.891318583737359,-14.891163480417154,-14.891163480417152,-14.890410959260874,-14.890410959260867,-14.887470392006744,-14.884419220913669,-14.884419220913665,-14.866305964679439,-14.863732140706501,-14.840152764999269,-14.839490531391412,-14.837920940808749,-14.837920940808745,-14.837426084509131,-14.837426084509122,-14.831491485567515,-14.82425201677399,-14.82425201677398,-14.81596430760276,-14.815964307602755,-14.812018462349732,-14.809084436646495,-14.809084436646483,-14.800242519202968,-14.79902577415407,-14.79902577415407,-14.78716675719808,-14.78716675719808,-14.78230388859099,-14.776831275759157,-14.776831275759156,-14.757950870568887,-14.75795087056888,-14.757061419771503,-14.749076301981859,-14.744690317386908,-14.744690317386905,-14.740110702275384,-14.739831343819288,-14.735876299688348,-14.727654631087232,-14.725805433885647,-14.72383485727023,-14.723085513125065,-14.721368974420248,-14.716801341989633,-14.715979794083895,-14.715083434141514,-14.715083434141514,-14.710962194238416,-14.707461791933637,-14.70322189222857,-14.700105016906717,-14.700105016906715,-14.699519575620185,-14.699519575620181,-14.697578158255448,-14.696204832388828,-14.691819978179549,-14.686257701871128,-14.686257701871128,-14.680618737611942,-14.68061873761194,-14.676831464015109,-14.676831464015107,-14.667083902030937,-14.667083902030935,-14.666844512984552,-14.660403552393282,-14.657223743024055,-14.654737236951613,-14.654737236951604,-14.654694414069386,-14.649221097040481,-14.64922109704048,-14.621144028839828,-14.621144028839826,-14.615989836258606,-14.615989836258603,-14.612723671706492,-14.61272367170649,-14.610362915405386,-14.61036291540538,-14.604417130745128,-14.588244664663437,-14.588244664663437,-14.584433840092409,-14.584430710969892,-14.583422853393282,-14.583422853393277,-14.582512211435954,-14.581194034814812,-14.579249372557644,-14.57924937255764,-14.575948854087304,-14.573229643004401,-14.573229643004401,-14.569346729247435,-14.569346729247433,-14.56711398091761,-14.567113980917595,-14.56692088901458,-14.566920889014575,-14.566424715692124,-14.566424715692122,-14.566348462881823,-14.56634846288182,-14.562052862535468,-14.562052862535458,-14.55556317255952,-14.555563172559514,-14.552090684208192,-14.552090684208185,-14.545588118386172,-14.543670773949216,-14.543670773949206,-14.54240991881853,-14.540818504493798,-14.540403884878325,-14.540403884878323,-14.540359710343637,-14.540359710343624,-14.540328093582179,-14.540328093582175,-14.540309024848419,-14.54030902484841,-14.540302478755473,-14.540302478755471,-14.53677151796717,-14.530763202814349,-14.53076320281434,-14.53062139429564,-14.530621394295622,-14.530457533691704,-14.529973907539821,-14.529496560952639,-14.522770719206534,-14.518282416309665,-14.518282416309663,-14.515469597266039,-14.514897100060438,-14.51489710006043,-14.505314755094142,-14.505273274293543,-14.505022191790164,-14.50490837406537,-14.497540283800213,-14.496492284672035,-14.495361120780611,-14.49214357276215,-14.482411323604271,-14.4698354790017,-14.446824372612344,-14.44682437261234,-14.444228028510066,-14.443224268038925,-14.44322426803892,-14.437776399445225,-14.437776399445221,-14.434923069437588,-14.434923069437586,-14.4329871266296,-14.432987126629595,-14.428978007148336,-14.425454012908764,-14.425454012908757,-14.421030332532665,-14.419759844303105,-14.417953885451208,-14.417953885451206,-14.41654328183854,-14.413094712711134,-14.413094712711127,-14.40297038611309,-14.402940920517523,-14.40067927742944,-14.397660897029434,-14.396491227047262,-14.381456635098965,-14.381456635098964,-14.379581486268187,-14.369890114475654,-14.368726280990037,-14.368726280990034,-14.368219226215531,-14.368219226215528,-14.358377130928268,-14.352548061518691,-14.352548061518682,-14.352190450037185,-14.351657978539764,-14.349835228608049,-14.34768856529738,-14.346876852651924,-14.340675904341799,-14.340675904341795,-14.340055235507155,-14.337785522730544,-14.337785522730544,-14.33725104048422,-14.337251040484214,-14.335526767402206,-14.335526767402198,-14.332241996753108,-14.331662681520953,-14.319468086258377,-14.307804706041901,-14.298188135449896,-14.290394948082024,-14.290172090066385,-14.29017209006638,-14.28994428676023,-14.289944286760205,-14.283230623459321,-14.283230623459305,-14.275045826963632,-14.260692064036542,-14.249409048680407,-14.2494090486804,-14.243959314557538,-14.24395931455753,-14.239026443109854,-14.239026443109848,-14.228654174595874,-14.228654174595874,-14.227530101400392,-14.22753010140039,-14.227171747993177,-14.227171747993168,-14.227161895602448,-14.227161895602444,-14.223057969713532,-14.22305796971352,-14.211950095935274,-14.211950095935267,-14.211669467977249,-14.211669467977243,-14.206423946648984,-14.2054874758347,-14.205487475834698,-14.202766702068262,-14.202766702068256,-14.20239069652424,-14.201101030270545,-14.20078405750174,-14.182072442111417,-14.1726242870125,-14.172624287012482,-14.172167449541863,-14.17173921754413,-14.171723772062784,-14.15295363581304,-14.146559034363559,-14.129111695175865,-14.129111695175856,-14.12725547822188,-14.127255478221869,-14.122778307101996,-14.114184883514607,-14.114184883514605,-14.097384933775594,-14.096903978401729,-14.095982362066765,-14.089804732615766,-14.072343519582823,-14.07234351958282,-14.069432987158903,-14.060476537249633,-14.04844453105454,-14.04844453105454,-14.046118237094253,-14.046118237094248,-14.04353572562865,-14.043535725628645,-14.02997385405905,-14.028855380493656,-14.027610231197903,-14.025189557536118,-14.023411419482771,-14.023360338499128,-14.018941001381654,-14.01894100138165,-14.00342305650467,-14.003423056504667,-14.001395999925704,-14.001395999925702,-13.997782124643368,-13.990876135565681,-13.99087613556568,-13.989824393272789,-13.984719076566693,-13.970206293079269,-13.961678449983074,-13.950808945601382,-13.946468835473746,-13.939773250452893,-13.939773250452888,-13.939678193446174,-13.931054056134403,-13.931054056134403,-13.929460594981384,-13.92568638807432,-13.92568638807431,-13.92342959672905,-13.923429596729049,-13.92319292121763,-13.923192921217629,-13.91942730058204,-13.914905789141562,-13.914905789141562,-13.91030933987303,-13.910309339873026,-13.902354649210423,-13.902354649210407,-13.894589443469487,-13.894589443469483,-13.885908314384478,-13.87631069427705,-13.876310694277047,-13.869865623624936,-13.869865623624934,-13.859028868518038,-13.859028868518028,-13.849326928059927,-13.849326928059925,-13.837794031393942,-13.821250561313462,-13.80782021277066,-13.803829581901415,-13.803829581901411,-13.79961511119289,-13.797983974538631,-13.79798397453863,-13.778074842431838,-13.763192221903678,-13.758771724572544,-13.75325277767747,-13.753252777677467,-13.708422636208208,-13.68225844664384,-13.63458800865614,-13.634588008656138,-11.30756155454781,-11.307561554547808,-11.290704671285702,-11.2907046712857,-11.26791072640175,-11.267910726401746,-11.241714923991744,-11.241714923991744,-11.218438902293693,-11.211563402933677,-11.210695243403928,-11.209544109998713,-11.202443471084264,-11.198737177982434,-11.19781428942977,-11.194114740089296,-11.194114740089294,-11.184909538641243,-11.184909538641243,-11.180903943613908,-11.174770328038326,-11.174770328038322,-11.164403925780334,-11.164403925780327,-11.163956063195746,-11.163956063195746,-11.158954321140207,-11.1589543211402,-11.14647367421247,-11.145216527557297,-11.145216527557295,-11.143045692357772,-11.141560547862293,-11.14156054786229,-11.13929292099645,-11.130737546834741,-11.13014272601097,-11.130142726010968,-11.127062496173705,-11.127062496173703,-11.124433143114095,-11.12443314311409,-11.11871110052376,-11.116238695981218,-11.116238695981218,-11.114076508630214,-11.109029985013203,-11.109029985013203,-11.1036136211714,-11.103613621171394,-11.097621192674099,-11.094777668483363,-11.094777668483358,-11.094377795055514,-11.094377795055511,-11.090427298016378,-11.08973957123372,-11.088299919510513,-11.079614944990153,-11.079614944990146,-11.077864059420527,-11.077864059420525,-11.073025141282992,-11.073025141282988,-11.071903171110518,-11.06905027699895,-11.0681176270203,-11.065750887772762,-11.061972955780693,-11.058619665660304,-11.05765783188331,-11.051860678380292,-11.051164652470394,-11.02981474509131,-11.027127053001026,-11.027127053001022,-11.024119591246853,-11.021415795758566,-11.018209540229467,-11.018209540229464,-11.006734783356405,-11.006734783356402,-11.00630142673484,-11.006301426734838,-11.005346094188015,-11.000775710579537,-10.99346045809235,-10.99346045809235,-10.988491818797042,-10.988491818797037,-10.988037793917556,-10.986270807821748,-10.986270807821745,-10.985848452770533,-10.982113223482502,-10.982113223482498,-10.981496395828724,-10.979602234198897,-10.979602234198893,-10.979267138550103,-10.9792671385501,-10.97720160585144,-10.977201605851432,-10.97448151597527,-10.97448151597526,-10.97292652271766,-10.967288915765351,-10.963716246884852,-10.963716246884852,-10.959972355211272,-10.95997235521127,-10.959972355211265,-10.959972355211265,-10.95895071659062,-10.958950716590612,-10.958260351185569,-10.957540729176417,-10.95719810513067,-10.95595796998094,-10.951124447392392,-10.951124447392385,-10.951040124163427,-10.951040124163423,-10.950572379938352,-10.95057237993835,-10.95013882498018,-10.950138824980176,-10.946932653098251,-10.942326088307297,-10.942326088307292,-10.942279134281446,-10.942279134281442,-10.938646694801797,-10.936912386271704,-10.935308786689117,-10.933876470745625,-10.93387647074562,-10.93351122173399,-10.931813186539413,-10.925100785443476,-10.92472280359728,-10.924722803597279,-10.91823572248204,-10.918235722482036,-10.91373399962494,-10.913733999624933,-10.913317333674064,-10.913317333674064,-10.909793489052708,-10.909793489052706,-10.905865044848547,-10.90586504484854,-10.904074122967584,-10.902511619911621,-10.902511619911612,-10.901478158193438,-10.898545256831646,-10.898545256831643,-10.897489122774818,-10.897489122774816,-10.897099257510494,-10.892769096811591,-10.888679030977146,-10.887960823491886,-10.887960823491882,-10.885636874892276,-10.884279813795423,-10.881501355111757,-10.881501355111757,-10.881204979754274,-10.881204979754273,-10.880345211687175,-10.880345211687173,-10.87967915538007,-10.878953354209383,-10.877475140840907,-10.875950921221909,-10.875950921221907,-10.865277093866457,-10.865277093866455,-10.86397688443103,-10.863976884431027,-10.863820864644495,-10.863820864644481,-10.862659797846417,-10.859276880103305,-10.858421344150724,-10.857771883548365,-10.857771883548358,-10.85649468773995,-10.854440100715452,-10.854325387615296,-10.854192074879714,-10.852751420687959,-10.85085198587296,-10.85036062492244,-10.845357211757412,-10.845239438146766,-10.844714106285904,-10.844714106285899,-10.843507765857796,-10.843507765857796,-10.8408645354118,-10.840864535411797,-10.837667921127666,-10.833758562321407,-10.832493581526721,-10.832493581526714,-10.832080927273369,-10.830156361464677,-10.830156361464674,-10.827792125547306,-10.823367781903112,-10.820456721727538,-10.820456721727526,-10.819112953560667,-10.814822030853442,-10.814605791870788,-10.812847635654222,-10.811997767402104,-10.803929277174657,-10.803929277174657,-10.80001267721198,-10.796461618090644,-10.793568369009982,-10.793568369009982,-10.789772211589998,-10.789772211589996,-10.78918567847625,-10.788091572105103,-10.788091572105097,-10.786349119234297,-10.786349119234295,-10.782276857575683,-10.77730455166745,-10.777304551667447,-10.776857048937057,-10.774934026673545,-10.774910401204949,-10.773158739003872,-10.77315873900387,-10.771456694630995,-10.771456694630993,-10.76869458271178,-10.764333498148323,-10.764333498148321,-10.762076570674934,-10.760230385532745,-10.754196939626764,-10.753620405169537,-10.752914735910705,-10.75068274078446,-10.75044944242047,-10.750449442420466,-10.74975084565811,-10.749750845658097,-10.74860937842753,-10.747457887582438,-10.743392614054804,-10.743392614054802,-10.743380984197563,-10.74338098419756,-10.741849715098484,-10.738498084764986,-10.736186630716611,-10.735603528872877,-10.735603528872876,-10.732101258922116,-10.730421457578974,-10.730421457578968,-10.726739905215572,-10.725751954137916,-10.725696787341343,-10.72439770235193,-10.72439770235193,-10.723068015967467,-10.723068015967465,-10.722645566296327,-10.722645566296324,-10.72033352885035,-10.71486232798247,-10.70875095217253,-10.708750952172528,-10.708472493126912,-10.70847249312691,-10.707225336346678,-10.707174310508766,-10.70717431050876,-10.705625238534138,-10.704789963890438,-10.70433689421215,-10.70433689421215,-10.700685953488625,-10.699109265313728,-10.699109265313727,-10.698567032203247,-10.698567032203243,-10.696977106574309,-10.696977106574305,-10.695051723947948,-10.695051723947945,-10.694037195244329,-10.694037195244329,-10.692834719603876,-10.691362467844309,-10.691362467844305,-10.690517928979132,-10.690517928979126,-10.689675313196947,-10.688045388352483,-10.688045388352482,-10.687566696758243,-10.687386741647805,-10.68590614198217,-10.684797342872207,-10.683778443816733,-10.683778443816733,-10.683548109764253,-10.681145686914443,-10.681090405357493,-10.68109040535749,-10.680811895099128,-10.679599742330282,-10.67913588911371,-10.679135889113706,-10.675876113444847,-10.673047384891419,-10.673047384891415,-10.672808007576721,-10.672808007576718,-10.672232101672146,-10.667949824475283,-10.665686689850999,-10.665686689850997,-10.665430188064766,-10.663933440505525,-10.663528516290343,-10.655652796303253,-10.655587521391848,-10.655587521391844,-10.654372874387763,-10.653400953813673,-10.653400953813668,-10.650394191882357,-10.647723118552232,-10.647723118552232,-10.64525258101022,-10.64525258101022,-10.643645874675709,-10.643645874675709,-10.642329737824603,-10.640361058474783,-10.640183835336865,-10.63746998460984,-10.637035623982893,-10.637035623982888,-10.635269723577714,-10.63526972357771,-10.634361522207515,-10.634361522207513,-10.631943074902681,-10.63194307490268,-10.630126748396961,-10.630126748396954,-10.627674762467642,-10.627674762467642,-10.626016235983968,-10.626016235983961,-10.625529702057484,-10.625282749659277,-10.62437010896978,-10.624370108969774,-10.622510777469229,-10.621516499278643,-10.61991688031771,-10.619916880317705,-10.61801945496627,-10.618019454966264,-10.617740424970421,-10.617669479857952,-10.61627347890075,-10.61627347890075,-10.612816144205185,-10.607857970868963,-10.607327057738221,-10.60732705773822,-10.603748403972189,-10.60213502289896,-10.60189546750891,-10.601883612218852,-10.597188697540918,-10.597188697540918,-10.596123780142134,-10.596123780142133,-10.595334280438104,-10.595334280438102,-10.590509820871434,-10.590509820871432,-10.588249769065415,-10.588249769065413,-10.586549270090504,-10.586549270090503,-10.585488781536714,-10.585488781536705,-10.582207724520902,-10.582168014640807,-10.580183585594348,-10.580183585594346,-10.57310506084972,-10.57310506084972,-10.571697254919053,-10.570864409793906,-10.570857867359493,-10.568274764132084,-10.568274764132084,-10.567435182229985,-10.567174861296197,-10.567174861296193,-10.566809587364983,-10.565243270220455,-10.564266793448574,-10.564266793448573,-10.562482950546196,-10.562482950546196,-10.561696018404032,-10.554430978072253,-10.553509153832099,-10.553509153832097,-10.552930810576713,-10.54968092359958,-10.549680923599578,-10.54862636022691,-10.548626360226898,-10.548139840421578,-10.548139840421577,-10.548070458817946,-10.548070458817943,-10.543638468121753,-10.543074502578362,-10.542047519411488,-10.541896653604683,-10.541626006719582,-10.539177502985222,-10.539177502985222,-10.536958526633503,-10.533404354638279,-10.533404354638275,-10.526648074129033,-10.521318476402262,-10.52089505700504,-10.520895057005038,-10.517903243868775,-10.517903243868775,-10.51668268162466,-10.51668268162466,-10.512659991079392,-10.511617383343564,-10.511416522989332,-10.510549664026016,-10.51054966402601,-10.508392996128475,-10.508067028354187,-10.505031617706111,-10.50503109520845,-10.505031095208446,-10.504335978136394,-10.50433597813639,-10.501888048137962,-10.501772529477876,-10.501772529477874,-10.499637783826957,-10.499637783826946,-10.499479362957727,-10.499479362957727,-10.498804657248046,-10.498804657248042,-10.496545511476324,-10.49654551147632,-10.494900261393935,-10.494900261393926,-10.493368022724122,-10.493368022724114,-10.489105542265944,-10.489105542265937,-10.487719901872431,-10.487719901872422,-10.486790751338017,-10.485159816283817,-10.485159816283804,-10.483479562754933,-10.482418793462106,-10.480961980482945,-10.48096198048294,-10.48045846502893,-10.480458465028926,-10.4787324643383,-10.478732464338293,-10.470962387678862,-10.466147356016188,-10.465883306360988,-10.465880038882025,-10.465044107533062,-10.465044107533057,-10.463130397215663,-10.46313039721566,-10.457339770482832,-10.45733977048283,-10.453272893056786,-10.452246683909637,-10.452246683909626,-10.452163953142144,-10.451317182883383,-10.451317182883377,-10.448612246843211,-10.4486122468432,-10.448465227511829,-10.447920535450073,-10.447181773548092,-10.44576674925306,-10.445766749253055,-10.44211874336198,-10.442118743361975,-10.441570552412896,-10.440891636880378,-10.440891636880377,-10.43900752574859,-10.438557893621665,-10.436239987172387,-10.436239987172387,-10.435426588803278,-10.435426588803276,-10.434738919130599,-10.434738919130597,-10.434683078558068,-10.434393325508495,-10.43376213009519,-10.433762130095182,-10.431335009193376,-10.431335009193376,-10.429661629135008,-10.429661629135001,-10.427988512051119,-10.427988512051117,-10.425755994932409,-10.425755994932402,-10.42446062533986,-10.418513248667333,-10.418249088833635,-10.418249088833631,-10.417954516739401,-10.417133485594784,-10.416355461895982,-10.415363805499965,-10.414685467709509,-10.413390421015942,-10.413390421015936,-10.412473452273318,-10.412273695347091,-10.40947934881406,-10.406729291787133,-10.406729291787132,-10.404987630349014,-10.404987630349012,-10.40177255229808,-10.401772552298077,-10.401196641572435,-10.400206609198197,-10.400206609198193,-10.398611588428208,-10.39687232259404,-10.391045741964275,-10.391045741964271,-10.391042550962561,-10.384420898011749,-10.38279567310423,-10.38279567310423,-10.382689471228604,-10.382689471228604,-10.381732335423337,-10.38173233542333,-10.37982173318756,-10.375753357869995,-10.37020155802771,-10.368834754100027,-10.368834754100025,-10.367493174159938,-10.367493174159938,-10.365345033526426,-10.36386495355279,-10.362715897269348,-10.362356156699114,-10.362356156699109,-10.361996693406189,-10.353940244015874,-10.353940244015865,-10.352510557426916,-10.352510557426912,-10.351890272296355,-10.351890272296354,-10.351248132224992,-10.349886216253767,-10.349886216253767,-10.34935903398438,-10.349127542091137,-10.348869547678671,-10.346273669495073,-10.346273669495066,-10.338237914868163,-10.33823791486816,-10.334061618373255,-10.333462748720276,-10.332752795157633,-10.332752795157626,-10.331871784331488,-10.3273867837426,-10.326502764159088,-10.324719210237458,-10.324719210237456,-10.321702151864068,-10.320636059253157,-10.31918219347075,-10.319182193470747,-10.317414893933856,-10.31741489393385,-10.317053487906767,-10.315497780934782,-10.315497780934777,-10.310284667263062,-10.310284667263058,-10.308025044914292,-10.308025044914285,-10.30698989616432,-10.304382900071245,-10.302449304433411,-10.301319668985805,-10.301136856903485,-10.301136856903483,-10.298763131377703,-10.298712436734016,-10.295014648795238,-10.294133229571528,-10.294133229571523,-10.292344103019001,-10.292344103018996,-10.291170316511318,-10.290542862820265,-10.290542862820262,-10.288357633997851,-10.281135315519334,-10.281135315519334,-10.277042013634292,-10.276297798756355,-10.276297798756348,-10.276002177760942,-10.274520067288302,-10.271960484953699,-10.26997573870047,-10.26974505328297,-10.268753609361186,-10.26875360936118,-10.268436170687268,-10.268436170687266,-10.264756583278244,-10.262805248635646,-10.262805248635642,-10.261599479443813,-10.261055667637624,-10.257940026038098,-10.25793530538617,-10.257419525634344,-10.254645874071585,-10.25460546551281,-10.251888804237685,-10.251888804237682,-10.25149277386422,-10.251492773864216,-10.246641962246475,-10.246641962246468,-10.245984288412838,-10.245984288412835,-10.244961244664081,-10.240511811170835,-10.238335478997925,-10.23627723069095,-10.23627723069095,-10.234217776220477,-10.233639369211208,-10.2336393692112,-10.230672925871744,-10.228673470781432,-10.228598190980787,-10.22858416144715,-10.22858416144715,-10.227103353714304,-10.224364366500325,-10.221277559910309,-10.221277559910307,-10.22121426207425,-10.21982798541797,-10.219048465583008,-10.219048465583004,-10.21771627807512,-10.217009665353158,-10.215039110216948,-10.215039110216946,-10.214231650103292,-10.20698423838154,-10.203955167831515,-10.203955167831511,-10.200827725734394,-10.200827725734394,-10.199899782680648,-10.197135595039438,-10.197135595039438,-10.194408973918012,-10.193910999303478,-10.193910999303474,-10.190016269012942,-10.190016269012936,-10.18761681624782,-10.18579043365812,-10.179562364025243,-10.174433166209548,-10.170547228878318,-10.170547228878311,-10.167634654907122,-10.16763465490712,-10.167582118751586,-10.167189841448948,-10.167189841448947,-10.164504189061882,-10.164504189061876,-10.162177320725391,-10.160244864019939,-10.156908990497966,-10.156908990497957,-10.156364284513458,-10.151581330114253,-10.15158133011425,-10.151324179880854,-10.15044811775199,-10.150448117751985,-10.148014423221415,-10.148014423221413,-10.144555444848631,-10.144555444848628,-10.141570677221104,-10.141570677221102,-10.140119784588755,-10.137074496673154,-10.137074496673153,-10.135542500855653,-10.13444960381724,-10.129673674941447,-10.129673674941442,-10.128022768184724,-10.124072144605861,-10.122078695143422,-10.12207869514341,-10.119857372364534,-10.11985737236453,-10.117639285694903,-10.1176392856949,-10.115008544222196,-10.115008544222196,-10.114457735305912,-10.109670749477443,-10.108476180875606,-10.108476180875602,-10.103515401163062,-10.103515401163056,-10.10281406461632,-10.101643118599664,-10.09791790301816,-10.097839689742042,-10.096564567724196,-10.094446131217476,-10.09444613121747,-10.090456901374306,-10.08724005926382,-10.084889065802201,-10.079732261807315,-10.07973226180731,-10.072926106564989,-10.065390013858933,-10.060860082491583,-10.06086008249158,-10.060588942367412,-10.056897809154437,-10.056897809154433,-10.054471894273506,-10.0544718942735,-10.051210148004575,-10.051210148004575,-10.051149761218952,-10.051149761218948,-10.04989985269954,-10.042614285148455,-10.042043685758106,-10.0420436857581,-10.039834286684513,-10.039572500572206,-10.039572500572204,-10.027584420646871,-10.026544265241169,-10.026544265241167,-10.022932301601998,-10.020709477605836,-10.020709477605829,-10.020397352572088,-10.020397352572083,-10.016547234537452,-10.013049495308286,-10.01304949530828,-10.012657644914071,-10.01265764491407,-10.012025990207274,-10.01202599020727,-10.009376535690405,-10.008042525645967,-10.008042525645966,-10.006234329011548,-10.006234329011544,-10.003805389804624,-9.999278630167513,-9.996056284367624,-9.996056284367624,-9.986680833880204,-9.985409271935751,-9.983467509264651,-9.98346750926465,-9.978558878288528,-9.978558878288528,-9.971690431747483,-9.971690431747476,-9.968276106009277,-9.967031421939298,-9.964738917415312,-9.964738917415303,-9.955285195475744,-9.955285195475737,-9.954893603150776,-9.954893603150776,-9.953620087788563,-9.953620087788563,-9.938396218708528,-9.938396218708528,-9.937136984367248,-9.937136984367248,-9.936532070502198,-9.936532070502196,-9.925703838779215,-9.92066763351985,-9.919331632108598,-9.918535660028203,-9.918535660028201,-9.914529777272897,-9.909605387308973,-9.907298686878015,-9.907298686878008,-9.903708375772018,-9.903708375772013,-9.902891005764843,-9.902563061566196,-9.892944923269411,-9.876660432690894,-9.875516490614954,-9.873855057891339,-9.87252660752907,-9.872526607529064,-9.871540209424259,-9.871540209424259,-9.867347697498174,-9.854538487052043,-9.852780879359202,-9.844405124843773,-9.836270221263169,-9.836270221263167,-9.82728861064092,-9.827288610640913,-9.827188989736952,-9.827188989736952,-9.822998506895829,-9.822998506895818,-9.822606058073342,-9.816165248860232,-9.816165248860225,-9.807335283260944,-9.806269377382455,-9.806269377382453,-9.802694866229553,-9.80269486622955,-9.794651951457611,-9.79465195145761,-9.78401390639358,-9.78144278222586,-9.742791765215584,-9.733359027499377,-9.723194001551992,-9.664622649973209,-9.651127442784178,-9.649051706042183,-9.649051706042176,-9.647867558405556,-9.647867558405554,-9.646777018053129,-9.646777018053129,-9.639755842814674,-9.623440266155116,-9.62344026615511,-9.610658363681203,-9.590866096399882,-5.507029138916662,-5.5070291389166615,-5.506325224692261,-5.506325224692259,-5.483827105293557,-5.472275432710232,-5.458586729462953,-5.419358537140245,-5.419358537140245,-5.413313022705176,-5.411094114039059,-5.403520089255413,-5.403520089255411,-5.401299357383677,-5.400352497668338,-5.3968764813573245,-5.396876481357323,-5.395899852663199,-5.385616115652717,-5.376958672616536,-5.357269303769319,-5.357269303769317,-5.356456390405185,-5.334845473708203,-5.328363051549701,-5.328363051549699,-5.3246020893847685,-5.321978688985711,-5.317952632637357,-5.296252514725129,-5.292711028578927,-5.292711028578926,-5.292580079930746,-5.292580079930744,-5.285374503539214,-5.285374503539212,-5.283477092426859,-5.283477092426857,-5.272847466394673,-5.272847466394669,-5.263125024947189,-5.2619467414384635,-5.261946741438461,-5.256608794263826,-5.256608794263822,-5.248016233022811,-5.248016233022809,-5.24327891856842,-5.240042847598296,-5.238303069912122,-5.237559506289269,-5.235774859260988,-5.2332645335067145,-5.233264533506713,-5.225972189245319,-5.211962730336353,-5.211962730336351,-5.211332648378619,-5.211332648378615,-5.208818956877671,-5.171289731239245,-5.171289731239245,-5.169568063535245,-5.169568063535239,-5.169420126642253,-5.169420126642252,-5.164034101138143,-5.164034101138141,-5.154383052760043,-5.154383052760041,-5.152603930526852,-5.152603930526838,-5.15137675887954,-5.151376758879533,-5.139832830033929,-5.1390430696081655,-5.136590314771404,-5.13624014205764,-5.129744383451467,-5.109580772144005,-5.10572740387516,-5.102405427564745,-5.100581354715666,-5.095747084783013,-5.095747084783007,-5.090287499254151,-5.090287499254147,-5.079456226370651,-5.079456226370646,-5.071323988584264,-5.071323988584262,-5.069798926877054,-5.064114447181529,-5.04823768689687,-5.047467518113228,-5.045348605233055,-5.038316673865698,-5.038316673865694,-5.037077247980258,-5.0370772479802435,-5.032797475793772,-5.032797475793769,-5.029661274250651,-5.029661274250647,-5.0284327096473636,-5.010819788231688,-4.999178521245519,-4.999178521245515,-4.992618270584574,-4.992618270584569,-4.979426810308421,-4.961447547641743,-4.961447547641738,-4.945174741415714,-4.9451747414157134,-4.944652140609628,-4.937749111348089,-4.933217316478698,-4.920570312131648,-4.9205703121316455,-4.919753991022261,-4.9110171835824,-4.873782004132505,-4.862810829558209,-4.862810829558206,-4.758812310375537,-4.747826700715022,-4.743679367597212,-4.743679367597212,-4.737712839292471,-4.73771283929247,-4.73140476313686,-4.731404763136858,-4.728942683265982,-4.728942683265973,-4.726386662351889,-4.726386662351878,-4.720743404728796,-4.720743404728791,-4.713330092185803,-4.713330092185801,-4.692559597555567,-4.692559597555563,-4.6691377355134005,-4.6587923649874625,-4.656147742745907,-4.650012807781098,-4.645379073009748,-4.640841425779745,-4.640841425779743,-4.640214396151597,-4.632166719741728,-4.632166719741728,-4.625957078410579,-4.6230874466083325,-4.62308744660833,-4.622968562038896,-4.61425233445442,-4.6119155815763735,-4.61191558157637,-4.598401702333213,-4.589292593963163,-4.583302627071513,-4.573153078032854,-4.573153078032853,-4.572566760633572,-4.5725667606335705,-4.5678426999119095,-4.567842699911895,-4.562585849889205,-4.5625858498891985,-4.5590462579084985,-4.555496718563458,-4.555496718563448,-4.554623043822612,-4.54261600427683,-4.5426160042768275,-4.542195555501685,-4.541405272986373,-4.541405272986373,-4.536667074196953,-4.531503939807845,-4.527122610811781,-4.527122610811771,-4.5215198326629364,-4.520351454032271,-4.5203514540322685,-4.517599663346018,-4.516266583189197,-4.516266583189193,-4.503139578849132,-4.485489598991089,-4.485489598991087,-4.481852661278689,-4.481103459493526,-4.470573502293671,-4.470573502293666,-4.470063960281869,-4.467243195073563,-4.467243195073563,-4.46312260838547,-4.460000435116893,-4.456052726256415,-4.456052726256412,-4.455954691105498,-4.455954691105493,-4.440129365904489,-4.440129365904481,-4.43622637925973,-4.436226379259727,-4.409933519008804,-4.40260072607953,-4.401327493327774,-4.40132749332777,-4.398307568778488,-4.39812876506941,-4.398128765069405,-4.393452188025977,-4.393452188025976,-4.364689879522364,-4.364689879522358,-4.355969000326799,-4.355969000326795,-4.350170976585654,-4.349269471411586,-4.347904616299158,-4.3301100953832465,-4.30675438337088,-4.29368376721612,-4.29368376721612,-4.287738309239219,-4.2877383092392165,-4.279698003443203,-4.2651282991104535,-4.264459789736925,-4.237590561202326,-4.237590561202325,-4.233503860677192,-4.233503860677185,-3.913126493108771,-3.898395208996155,-3.898395208996149,-3.8969227037122938,-3.896922703712291,-3.8955169139987715,-3.8955169139987684,-3.877562627191349,-3.870665927864761,-3.7822140219427274,-3.718034834974145
3.7309720425828274,-15.45584697834072,-15.329872582551829,-15.322599101864936,-15.290986450231033,-15.290986450231024,-15.289142871660117,-15.280764571443637,-15.28076457144363,-15.280444008783816,-15.28044400878381,-15.28008508637822,-15.280085086378199,-15.258766660425463,-15.258633916164804,-15.258388878664393,-15.255573076224552,-15.255573076224549,-15.246205298744076,-15.246205298744073,-15.232688254152253,-15.232688254152249,-15.209354595047863,-15.186751527686063,-15.18675152768606,-15.186641730707553,-15.18664173070755,-15.186566657314396,-15.186566657314392,-15.186526148114844,-15.186526148114831,-15.186520059569105,-15.1865200595691,-15.13740048565018,-15.137400485650176,-15.135498307344331,-15.130352017679906,-15.113893257717747,-15.0830751777773,-15.0830751777773,-15.080300929797215,-15.076602264393157,-15.066919247400099,-15.054983043537339,-15.051260290183603,-15.051260290183603,-15.049926814261225,-15.049926814261225,-15.048791565352376,-15.048791565352374,-15.034305251938617,-15.034173225046837,-15.03408469579541,-15.034039287556485,-15.034036664505905,-15.025089308961855,-15.025089308961855,-15.011159980183942,-15.011159980183942,-15.010252376787694,-15.009035351534573,-15.007607602367559,-15.002007800345142,-14.994618040476919,-14.9920283086565,-14.989195248613038,-14.986891624677044,-14.984465099433363,-14.97235050455617,-14.972350504556168,-14.963686315560704,-14.963686315560693,-14.943117879618827,-14.94311787961882,-14.94112270100615,-14.941122701006147,-14.940704380438161,-14.939217896721223,-14.931505765009337,-14.931505765009335,-14.925091210253632,-14.925091210253632,-14.924975778349298,-14.924975778349298,-14.92323632814856,-14.923236328148558,-14.919626949207592,-14.919626949207585,-14.919311472833039,-14.919311472833035,-14.911002527412535,-14.891387509928776,-14.88926377743607,-14.87432409855239,-14.874324098552382,-14.871428866640546,-14.871428866640542,-14.865171947042297,-14.851499439078465,-14.837951467065174,-14.83795146706517,-14.833314786427845,-14.833314786427842,-14.826463375544224,-14.825372443606117,-14.825094378274855,-14.825094378274855,-14.815004367196,-14.815004367195998,-14.805844206611171,-14.803989155334518,-14.803989155334516,-14.794524629253038,-14.793145563697246,-14.793145563697246,-14.783993416954443,-14.782507693304781,-14.782257675465962,-14.7785633062705,-14.7785633062705,-14.767364040338895,-14.767364040338888,-14.765164420232903,-14.764047966088793,-14.759375353989965,-14.745696034649967,-14.74555219319931,-14.740924903267182,-14.74068810897898,-14.740688108978976,-14.738449198844975,-14.734849359973415,-14.731284416565108,-14.730337247742797,-14.727559084888226,-14.727559084888219,-14.725387320493413,-14.725073520433593,-14.721042502093624,-14.71740959139555,-14.717106917013837,-14.716797534444888,-14.716797534444884,-14.71516952433957,-14.7120667576548,-14.712066757654794,-14.710352782152494,-14.70867535402564,-14.708675354025635,-14.708557073688826,-14.695008612250698,-14.69500861225069,-14.693125970421091,-14.693125970421079,-14.686965644979473,-14.686965644979471,-14.6572644193865,-14.657264419386493,-14.656516030350973,-14.656516030350968,-14.652191135973903,-14.652191135973899,-14.651834462198513,-14.651834462198511,-14.645251505512915,-14.639355303002537,-14.635955986090597,-14.635955986090586,-14.630259510875083,-14.629450112740653,-14.627879887181459,-14.626655875379985,-14.62665587537998,-14.621663047146292,-14.621663047146292,-14.616421604350844,-14.611061947714282,-14.611061947714278,-14.610396530607677,-14.610396530607673,-14.610119532263637,-14.604102264084839,-14.604102264084835,-14.601541087588439,-14.601541087588432,-14.600260369976882,-14.594731828458302,-14.594731828458302,-14.594695508943545,-14.594695508943524,-14.594669477837867,-14.594669477837865,-14.594653729485803,-14.5946537294858,-14.594648249573096,-14.59464824957309,-14.590709567923872,-14.590709567923863,-14.589516064226228,-14.589516064226224,-14.588745356651168,-14.588745356651167,-14.58820478346163,-14.587462903632279,-14.587462903632279,-14.586938645730852,-14.586938645730848,-14.586854789786228,-14.586854789786226,-14.58674635359824,-14.586746353598231,-14.585032579531465,-14.585032579531457,-14.58421554316209,-14.583270204723497,-14.579522575792716,-14.579522575792708,-14.575177081113432,-14.573618796749948,-14.568441818600068,-14.561643844639313,-14.561643844639303,-14.55687778686082,-14.556877786860815,-14.548706923547655,-14.54200980485063,-14.539773725951676,-14.538519629949294,-14.537346526972035,-14.535670322605464,-14.531730165092998,-14.512139430691741,-14.508044826954565,-14.506818940006058,-14.50312785684903,-14.499024201902214,-14.497453625725557,-14.497453625725546,-14.496623017726671,-14.496623017726662,-14.488470694745056,-14.488470694745043,-14.487982869693916,-14.487982869693914,-14.487594055280606,-14.487594055280605,-14.486301364682543,-14.465301397941575,-14.465294555797431,-14.465033384898755,-14.464932067292546,-14.45971295197179,-14.459712951971786,-14.457868191626657,-14.456168836093104,-14.451251831419624,-14.44817658750111,-14.447581471997598,-14.429499812144247,-14.429499812144247,-14.428473908866549,-14.428134233062783,-14.428134233062774,-14.424296320227574,-14.423410563696002,-14.423110632038593,-14.42274555837247,-14.419157863002775,-14.419157863002773,-14.411368916971712,-14.4113689169717,-14.411077501527892,-14.40428141637498,-14.39994483470532,-14.399944834705318,-14.39914169760461,-14.39914169760461,-14.387911184751255,-14.386588878529054,-14.38658887852905,-14.386005040421031,-14.386005040421027,-14.385454986787135,-14.38545498678713,-14.38446176562687,-14.384461765626869,-14.377846124822222,-14.377602845941908,-14.370262973285765,-14.363908617629185,-14.34425240906859,-14.342657495592428,-14.332013053600678,-14.325663375628535,-14.324842441171969,-14.324842441171961,-14.324336160718925,-14.324336160718916,-14.323107613825274,-14.323107613825268,-14.309586969992612,-14.302801184367345,-14.302801184367343,-14.291793953928062,-14.29179395392806,-14.289244228165812,-14.289244228165808,-14.283875673288588,-14.283875673288579,-14.283692504964582,-14.283692504964575,-14.283644282071384,-14.283644282071382,-14.2828055848949,-14.282805584894893,-14.276528510483303,-14.276528510483297,-14.269664333774758,-14.269664333774758,-14.264253957159195,-14.26425395715919,-14.255994029410749,-14.255994029410745,-14.248361095153916,-14.248361095153903,-14.246342569790832,-14.242455443911293,-14.24188334302476,-14.222537989780449,-14.220039613857693,-14.205360459207066,-14.201204460513049,-14.200399694375376,-14.200014976829138,-14.183748572033807,-14.164627021522753,-14.16462702152275,-14.16066545755184,-14.155637653838944,-14.155637653838943,-14.152356553183191,-14.151020768163342,-14.15102076816333,-14.132778059481648,-14.131614109434594,-14.13161410943459,-14.130016676981509,-14.129414710556011,-14.12929399616611,-14.125881039793763,-14.124739930333345,-14.12049433117493,-14.120053702410779,-14.118476382300797,-14.113467143946446,-14.113467143946446,-14.09839983158375,-14.084855042422756,-14.084855042422749,-14.082603716959659,-14.082603716959657,-14.069122451973028,-14.068506597601194,-14.068506597601194,-14.063670950110355,-14.06367095011035,-14.059215945986887,-14.057549247692773,-14.057549247692773,-14.054418871979733,-14.054418871979731,-14.047895622057132,-14.029270131830346,-14.025600361022066,-14.025600361022063,-14.021841367099814,-14.018665490066745,-14.013753987226186,-14.013300141487846,-14.012186243118348,-14.012186243118343,-14.008973966103166,-14.004252984077377,-14.004252984077377,-13.99620374892393,-13.99620374892393,-13.993519512564083,-13.99351951256408,-13.98808008970428,-13.988080089704273,-13.9803122911788,-13.980312291178793,-13.97422774418228,-13.974227744182278,-13.97326635195228,-13.973266351952278,-13.972818455009662,-13.966589644513236,-13.954940177492219,-13.954940177492217,-13.94132938602327,-13.94132938602326,-13.931438100736235,-13.92828105142997,-13.925968942026534,-13.92596894202653,-13.921297025020262,-13.921297025020257,-13.92122228311097,-13.921222283110966,-13.877547026111174,-13.87754702611117,-13.854540604688115,-13.853227222223039,-13.840732387671416,-13.840732387671414,-13.840580445943301,-13.837681762411792,-13.837681762411787,-13.835067055943936,-13.816854915198919,-13.816513950531899,-13.778055642358371,-13.77519655539562,-13.70832477378366,-13.708324773783657,-11.289569735008662,-11.28956973500866,-11.274025099325511,-11.27402509932551,-11.252950919454605,-11.252950919454602,-11.223349184151898,-11.223349184151896,-11.215012853272192,-11.2148770376028,-11.214449953903102,-11.206793434788125,-11.20383258089478,-11.203826393754381,-11.20382639375438,-11.201839766723925,-11.196937591444692,-11.19498037858481,-11.194980378584809,-11.18500387295086,-11.185003872950858,-11.183205696268672,-11.174221028845908,-11.1742210288459,-11.173765404225643,-11.173765404225637,-11.169495388584854,-11.169495388584853,-11.157278005465775,-11.156839442927417,-11.156839442927415,-11.155491597908272,-11.155491597908268,-11.146987879185208,-11.143153010644754,-11.143153010644754,-11.141709916415982,-11.141709916415975,-11.135798615704342,-11.135798615704335,-11.135300867003137,-11.133945967390629,-11.131977742456392,-11.131977742456378,-11.123704429285294,-11.121751261353952,-11.12175126135395,-11.116948002349611,-11.116948002349607,-11.116532141694334,-11.112767420503191,-11.111920045946631,-11.11192004594663,-11.109687815338674,-11.10587906517375,-11.102008592922598,-11.099148034618675,-11.097128757907038,-11.09600720126166,-11.096007201261653,-11.094764107432647,-11.092041926952383,-11.091018347800684,-11.089844985949473,-11.08984498594947,-11.088936187578565,-11.086337862820763,-11.086337862820756,-11.072116886714182,-11.072116886714175,-11.070676740966853,-11.06743418405434,-11.058812639515663,-11.056321901054591,-11.056321901054591,-11.04880430254055,-11.04880430254055,-11.046930246920226,-11.045505306168462,-11.045505306168458,-11.037779992276585,-11.033441444406504,-11.033441444406499,-11.03230547338908,-11.030833580445684,-11.030833580445673,-11.029400506454353,-11.022526000147774,-11.02157287737495,-11.019229044854058,-11.019229044854058,-11.019204345554163,-11.019204345554162,-11.014755180127533,-11.014168402929755,-11.014168402929753,-11.013950588661293,-11.012066002526485,-11.012066002526485,-11.009766815311954,-11.009473333333347,-11.009473333333343,-11.009473333333338,-11.009473333333327,-11.005585622071186,-11.005114994024709,-11.00488883500364,-11.003307592251286,-11.002709414453658,-11.002709414453658,-11.00026063254247,-11.000260632542462,-10.996952854362473,-10.996952854362467,-10.995505542389221,-10.995505542389221,-10.993080886090324,-10.993080886090324,-10.984841756578033,-10.98484175657803,-10.98059059984179,-10.980590599841788,-10.980385676517447,-10.97445607895447,-10.965945149349837,-10.965945149349833,-10.964745071405488,-10.964745071405488,-10.961601153078064,-10.961601153078064,-10.960669144667357,-10.960669144667355,-10.958735182746432,-10.95873518274643,-10.95830997596566,-10.957285238556189,-10.952723884320168,-10.952723884320164,-10.95109031621817,-10.95109031621816,-10.950213814664757,-10.950213814664757,-10.94599708695813,-10.943672775327675,-10.94367277532767,-10.942631098345977,-10.940554925199438,-10.939487086727086,-10.939487086727079,-10.93624193109561,-10.936241931095598,-10.934818694266653,-10.930441749081682,-10.930441749081677,-10.92808328103057,-10.92465871047228,-10.924658710472276,-10.924636147430137,-10.924636147430132,-10.92391373129804,-10.923074333213197,-10.923074333213197,-10.921008135332047,-10.918038587740487,-10.915130351253314,-10.915130351253312,-10.915032166950935,-10.915032166950928,-10.91287737663832,-10.91229204720883,-10.912292047208828,-10.911814005625407,-10.911814005625404,-10.910527395337095,-10.90814555250992,-10.906001759690628,-10.903973083239842,-10.901072440159657,-10.901072440159652,-10.8944501583082,-10.894450158308198,-10.88808091661768,-10.886201111172232,-10.886201111172232,-10.88549121658829,-10.885236953770695,-10.884385540125265,-10.884363020810934,-10.883830124007313,-10.883830124007307,-10.878212245146896,-10.878138698705111,-10.876185248207083,-10.876185248207081,-10.875776384227473,-10.874149458534257,-10.874149458534253,-10.872435141778148,-10.871815455213667,-10.869071361795983,-10.867079698102376,-10.867057765287436,-10.867047103837859,-10.867047103837855,-10.866876078638574,-10.866876078638567,-10.86468916130224,-10.861029044908157,-10.858770536547793,-10.858238644025677,-10.85823864402567,-10.854732242564646,-10.854697592830533,-10.853379226139943,-10.852028858545552,-10.83954841772866,-10.839548417728654,-10.837026912696965,-10.834881282334972,-10.83138854878314,-10.827260173055143,-10.827260173055139,-10.826623809582156,-10.826623809582156,-10.824885224711355,-10.824885224711352,-10.823029822726669,-10.822016332351966,-10.82104746072521,-10.821047460725206,-10.820164539611039,-10.820164539611037,-10.816654003110536,-10.816654003110534,-10.811466315787156,-10.80969839733562,-10.808579503451696,-10.808579503451694,-10.807932773105053,-10.802101437779744,-10.80114547421056,-10.79770827933599,-10.796940231574094,-10.79396093165168,-10.79226062659909,-10.79226062659909,-10.790337265849638,-10.785568364855635,-10.785469379944766,-10.783458010456838,-10.783458010456835,-10.780958999934235,-10.780954317114444,-10.780954317114443,-10.779713898801603,-10.778911525956973,-10.77637832747217,-10.77637832747217,-10.776109817572049,-10.776109817572044,-10.771102855163875,-10.771102855163871,-10.769715597532748,-10.769715597532748,-10.766331239008508,-10.765621098508749,-10.762764279727726,-10.762764279727726,-10.762554391275893,-10.759083088279779,-10.75857088723217,-10.758303974091898,-10.758303974091893,-10.752805997517788,-10.752805997517788,-10.752388183564562,-10.749307020117302,-10.747910594955776,-10.742862936559858,-10.742841785903863,-10.742645187181186,-10.742645187181182,-10.741985383932192,-10.741985383932189,-10.738563454701053,-10.73844693103662,-10.737095331731775,-10.735648049121291,-10.735648049121284,-10.734313781452311,-10.734313781452306,-10.733520028124099,-10.733520028124094,-10.731638331156452,-10.728912021745293,-10.728912021745293,-10.72588930524966,-10.725025070529009,-10.725025070529005,-10.724782943435692,-10.724782943435674,-10.724078431360812,-10.722004194833286,-10.722004194833273,-10.720549125575886,-10.719939664606269,-10.719915467303364,-10.719915467303352,-10.71990842120087,-10.719331414216315,-10.71933141421631,-10.71855349300179,-10.718553493001783,-10.718513592404063,-10.718513592404063,-10.718275254260035,-10.716920249821934,-10.714176547770458,-10.712916581050875,-10.712916581050873,-10.712297558785508,-10.71182808475257,-10.711413823836828,-10.711413823836827,-10.710979567747405,-10.710979567747403,-10.707593378879798,-10.706154722305047,-10.706154722305044,-10.706136718983712,-10.704670335172569,-10.704670335172555,-10.702072308206171,-10.70127977530795,-10.701279775307949,-10.701068934233966,-10.699714535032614,-10.697015257043306,-10.696092032096516,-10.695903991699595,-10.695903991699582,-10.693247115773138,-10.693247115773135,-10.692060988504084,-10.691729121115737,-10.691729121115733,-10.687999002916838,-10.687642570865192,-10.686071381654163,-10.68607138165416,-10.681891966794343,-10.68189196679434,-10.68163955212245,-10.680558558886302,-10.679264079386723,-10.67650521607062,-10.674699497812506,-10.6746994978125,-10.674096621402555,-10.674096621402551,-10.673482471644085,-10.673482471644085,-10.672738976711347,-10.672738976711338,-10.672730393879927,-10.671509417883579,-10.67150941788357,-10.671219078265992,-10.67063945714465,-10.67063945714465,-10.66990428035664,-10.669904280356638,-10.669705399856209,-10.669705399856198,-10.665619625673258,-10.665343117807266,-10.665343117807263,-10.665112322056546,-10.652678341144204,-10.652678341144199,-10.650950723668737,-10.650296226413111,-10.647708170595575,-10.646702242608638,-10.646702242608628,-10.643682578066022,-10.643682578066018,-10.640606826151563,-10.64060682615156,-10.640278431943804,-10.6402784319438,-10.640199737046467,-10.640199737046466,-10.63762401218044,-10.63663909486394,-10.63557312282234,-10.631622891555594,-10.63162289155559,-10.631453433665506,-10.631453433665506,-10.630795439850873,-10.630795439850868,-10.629381272000375,-10.62938127200037,-10.626030883957807,-10.625992424583462,-10.625992424583456,-10.619206790485347,-10.619119809103926,-10.619119809103921,-10.61789911495146,-10.617899114951447,-10.616346718010353,-10.61634671801035,-10.616103531194293,-10.615726399062371,-10.613279143192676,-10.613279143192674,-10.613095765558224,-10.613095765558214,-10.612955028235527,-10.609268714344456,-10.608506988056488,-10.605669480323499,-10.604404881351726,-10.604308318648576,-10.601282460967395,-10.596417215486131,-10.596417215486127,-10.595074332092532,-10.595074332092526,-10.594632639609955,-10.592826464172315,-10.592826464172308,-10.59192441061457,-10.591924410614567,-10.589317172388112,-10.588766199234334,-10.58717894420717,-10.584875623240832,-10.58487562324083,-10.58321442007111,-10.583079897917928,-10.58307989791792,-10.57993303842968,-10.579421739596922,-10.57309503621938,-10.573095036219376,-10.570866897103738,-10.570156549628624,-10.570156549628624,-10.561258309026181,-10.56029957201775,-10.560083172922317,-10.560083172922308,-10.559759191149643,-10.559759191149642,-10.55873003509685,-10.558730035096843,-10.556917786405537,-10.556406760307883,-10.55402639227608,-10.55402639227608,-10.55389292796983,-10.553892927969821,-10.553634506936755,-10.550861172643698,-10.550861172643698,-10.549506486929051,-10.549506486929047,-10.548903940554178,-10.548903940554174,-10.548727453152075,-10.548727453152056,-10.544620468226444,-10.544620468226439,-10.544402990267995,-10.544149208973659,-10.544149208973653,-10.542792394674398,-10.542792394674393,-10.542714444277445,-10.542714444277435,-10.54092588194717,-10.538724230409823,-10.538724230409816,-10.537307127438384,-10.536446199703613,-10.536446199703601,-10.534714158507601,-10.532655910279379,-10.529163346349588,-10.529163346349588,-10.528148261129642,-10.528148261129639,-10.52057970524841,-10.520579705248405,-10.520303485436663,-10.509655601876444,-10.50950373207257,-10.509104239879083,-10.509104239879083,-10.508803546173622,-10.508803546173619,-10.500466079592679,-10.500466079592679,-10.499428147390448,-10.498368408494432,-10.498368408494432,-10.497615665415344,-10.497615665415344,-10.496594819191767,-10.496347081228846,-10.494337711454854,-10.494337711454852,-10.494276426259317,-10.494276426259315,-10.494048445570671,-10.493591943775193,-10.49359194377519,-10.493235789029216,-10.491777418778492,-10.491675344948685,-10.491675344948682,-10.491151105589571,-10.491105391182247,-10.490896908302869,-10.489471600711546,-10.486982598205518,-10.486982598205515,-10.485946753989262,-10.485946753989253,-10.485828493703194,-10.482858419060477,-10.482858419060474,-10.482276619442022,-10.482276619442016,-10.481741472556052,-10.479849644587173,-10.479849644587171,-10.479477672313324,-10.47947767231332,-10.478373981469385,-10.477865982493492,-10.476794828600653,-10.475601735787121,-10.474233741299708,-10.474233741299697,-10.4719605075856,-10.471960507585598,-10.469596050650097,-10.469596050650095,-10.469525958100148,-10.46783238862356,-10.467492463154715,-10.466067387370618,-10.466067387370613,-10.464632980019923,-10.46427450172717,-10.464274501727159,-10.459250321135782,-10.459250321135777,-10.456815701059318,-10.456815701059318,-10.456144075730219,-10.456144075730208,-10.44650740303558,-10.446291736431839,-10.446291736431839,-10.445794514985806,-10.4445341408302,-10.444146477322313,-10.439861843342948,-10.437312159538344,-10.437312159538333,-10.434366821492299,-10.434044539982095,-10.434044539982091,-10.433528290521293,-10.42696404540282,-10.42696404540282,-10.422608533568374,-10.422608533568374,-10.41927888633786,-10.41556254930372,-10.415562549303718,-10.412755270111038,-10.412096130141158,-10.41161657248101,-10.411616572481009,-10.409170980413752,-10.408900519658536,-10.407263203925467,-10.404979353760561,-10.404979353760558,-10.404062004037732,-10.40406200403773,-10.402919436309045,-10.402150195841019,-10.39994975518765,-10.396085464716228,-10.396085464716222,-10.395671493862613,-10.39543373479573,-10.39543373479573,-10.392379963304913,-10.392149444992489,-10.387188756901034,-10.384081922841775,-10.383767880456048,-10.383767880456045,-10.379208887610236,-10.379160732658676,-10.378061079232005,-10.378061079232003,-10.373264667010337,-10.372890173411609,-10.372890173411596,-10.372233213587508,-10.368751036671023,-10.368668740800931,-10.368668740800926,-10.364071778669489,-10.364071778669487,-10.36247511185602,-10.36240053911135,-10.358019050428803,-10.3580190504288,-10.354894369395716,-10.352976839848761,-10.352976839848758,-10.351572592765512,-10.35157259276551,-10.350211867103727,-10.347104424643955,-10.34624029242246,-10.34136483832437,-10.33857698334525,-10.338576983345249,-10.337465178607026,-10.337465178607024,-10.336623893645116,-10.336623893645113,-10.335645102620827,-10.332217415995945,-10.332217415995942,-10.33055009029872,-10.328663639889182,-10.32866363988918,-10.32783982712186,-10.327797855230779,-10.325897819583334,-10.3253120342338,-10.32515433619098,-10.325154336190971,-10.324692398640263,-10.322842770811281,-10.322842770811274,-10.321709280682914,-10.321437269267236,-10.321437269267228,-10.321312217857557,-10.321312217857551,-10.320018672013171,-10.31982365971015,-10.31886279509222,-10.318006756974208,-10.31725152966349,-10.317251529663489,-10.311847423424133,-10.307554559108588,-10.307554559108581,-10.304158304612255,-10.304158304612248,-10.30207866356367,-10.301439708092198,-10.301056681760738,-10.29742797612562,-10.297427976125617,-10.29667868083665,-10.296678680836646,-10.294388577511812,-10.294261000166053,-10.29426100016605,-10.29413296873126,-10.29413296873126,-10.293677794538036,-10.287723051482521,-10.287394952050127,-10.286729125402733,-10.286200235851503,-10.28599256767362,-10.2839229849076,-10.283466319941487,-10.283466319941487,-10.281743946992325,-10.281743946992323,-10.28141560109396,-10.281270919310309,-10.281270919310309,-10.280488719812729,-10.280444304326938,-10.276621319498572,-10.275849924575676,-10.275849924575668,-10.272569270965139,-10.272080367529622,-10.27108063440558,-10.271080634405573,-10.266495648823902,-10.266495648823897,-10.264949516742274,-10.264949516742272,-10.260257455343448,-10.259897909244742,-10.259897909244737,-10.25605170521116,-10.25605170521115,-10.245971038596663,-10.245829080700231,-10.241102768990231,-10.240314218724,-10.234589281053172,-10.234589281053166,-10.232739356222393,-10.232739356222387,-10.231033159501234,-10.23103315950123,-10.229540876595536,-10.229540876595532,-10.228150035733004,-10.228150035733002,-10.228026015218733,-10.226601405068532,-10.225032508065505,-10.22258587779097,-10.222585877790964,-10.221955260049894,-10.221955260049887,-10.220334416634389,-10.219787678057752,-10.217552009192497,-10.217552009192497,-10.215573297335382,-10.215573297335375,-10.21377144297963,-10.213588712718009,-10.213309611752758,-10.213309611752752,-10.212192560271907,-10.212192560271905,-10.21052946386374,-10.210529463863736,-10.20884610341594,-10.20676310362932,-10.201026471974949,-10.200089008034952,-10.1921285170026,-10.192128517002597,-10.188338871280777,-10.188338871280775,-10.188322633454533,-10.188322633454531,-10.18801708419543,-10.188017084195428,-10.18518381034344,-10.185183810343437,-10.1820381911852,-10.181207964136787,-10.181207964136787,-10.18024133548771,-10.1756818614249,-10.174126490097684,-10.172085379162262,-10.171334514793854,-10.17133451479385,-10.167067147316356,-10.164530960706935,-10.162703468006375,-10.162703468006374,-10.16072536090308,-10.160129514410475,-10.157644689477774,-10.154965567286226,-10.148707928457096,-10.141611858696509,-10.141611858696505,-10.137620335788123,-10.13557001489825,-10.13557001489825,-10.134844289026482,-10.133167516914837,-10.127628737007207,-10.127628737007205,-10.121310789560072,-10.12131078956007,-10.12060870028649,-10.120608700286486,-10.120564704904329,-10.120325673872221,-10.120325673872214,-10.114577868074594,-10.114577868074594,-10.109302629105544,-10.109302629105542,-10.105066465473517,-10.105066465473513,-10.100024832079287,-10.09985877500704,-10.099858775007032,-10.09968663470646,-10.099686634706458,-10.097256072415208,-10.097256072415208,-10.092476419744974,-10.092476419744969,-10.09052416128793,-10.090524161287929,-10.09036777060351,-10.0874808930517,-10.086977932148443,-10.086977932148443,-10.083284173594361,-10.083284173594357,-10.080063020244964,-10.07837177636044,-10.068760575677564,-10.068422362998414,-10.067873460381694,-10.06787346038169,-10.059111962210665,-10.059111962210663,-10.055659417488302,-10.052064127174223,-10.052064127174221,-10.041909128598721,-10.04190912859872,-10.041446813184786,-10.04102635660857,-10.035245711612685,-10.035245711612685,-10.031877810719145,-10.031877810719138,-10.03147775812977,-10.03147775812977,-10.028642853442276,-10.028642853442275,-10.026427131584242,-10.026427131584237,-10.019848292250865,-10.01984829225086,-10.00474677815995,-9.998210392760122,-9.998210392760122,-9.996417814342735,-9.991473532950167,-9.991473532950163,-9.989857800708073,-9.98985780070807,-9.988901721273962,-9.975991070138166,-9.973642374067524,-9.972389309804397,-9.967446677236245,-9.957817356227595,-9.956824944070023,-9.954040750295796,-9.950985137828855,-9.95001414443769,-9.950014144437683,-9.949441260308175,-9.949441260308172,-9.944762899578196,-9.935164249356257,-9.934346118336602,-9.925254336992065,-9.904957853478415,-9.904767389668592,-9.90476738966859,-9.897747317724368,-9.897747317724365,-9.89717262661148,-9.89681659046126,-9.896816590461254,-9.893676789145536,-9.893676789145529,-9.889201608144681,-9.889201608144674,-9.8826959870653,-9.882695987065295,-9.876838319692403,-9.876838319692402,-9.872335531653116,-9.872335531653114,-9.870983958577597,-9.86231721688744,-9.835993068052064,-9.82757605537354,-9.819436151410091,-9.759756742734403,-9.739281994097848,-9.739281994097844,-9.738133385215217,-9.738133385215216,-9.737081968324375,-9.737081968324366,-9.729934821379887,-9.719610714297835,-9.713058419379157,-9.713058419379157,-9.696085511954267,-9.67629176011286,-5.509130139059723,-5.509130139059717,-5.508408286126805,-5.508408286126799,-5.491929100406791,-5.482232777633837,-5.47063368997729,-5.439620951175631,-5.429996608258589,-5.4297371487025545,-5.429737148702552,-5.428969313949266,-5.422158426786831,-5.422158426786824,-5.418885531368926,-5.414819919478855,-5.41412709065304,-5.414127090653037,-5.413545886576613,-5.389171115096188,-5.38906221081654,-5.374116039067019,-5.374116039067018,-5.368700541086901,-5.36782560656384,-5.356697516731835,-5.356697516731833,-5.354208025584789,-5.338666455973039,-5.335607186350967,-5.335607186350955,-5.335414269954769,-5.335414269954767,-5.3296930417276185,-5.329693041727616,-5.327092952615781,-5.326774708366546,-5.326774708366533,-5.3201108759883535,-5.320110875988347,-5.316449392841844,-5.30309445112566,-5.303094451125655,-5.292701094031542,-5.292701094031539,-5.279843767632938,-5.279843767632938,-5.279505168267481,-5.278579673646684,-5.278579673646683,-5.274575011157292,-5.2738290825947125,-5.273045636358742,-5.2688839627539545,-5.265287383642432,-5.250644335226549,-5.250644335226544,-5.247240724189773,-5.247240724189773,-5.230606635732711,-5.209484393130439,-5.209484393130438,-5.208031392456766,-5.20803139245676,-5.201889327025194,-5.201889327025192,-5.19999829727942,-5.199998297279418,-5.190894280404076,-5.190126270965171,-5.190126270965165,-5.189467379187296,-5.1894673791872945,-5.186995645420333,-5.186467622962577,-5.185587894152081,-5.185373300575293,-5.185373300575286,-5.178655375447772,-5.16104048374013,-5.154004479045831,-5.1513442328198655,-5.150939111467029,-5.144258526033361,-5.144258526033358,-5.131268183252487,-5.131268183252486,-5.129067784306173,-5.129067784306171,-5.1279701099759185,-5.127970109975918,-5.127114880406012,-5.115328798188244,-5.09830385457373,-5.09821299884829,-5.095870786480178,-5.084603515533848,-5.084603515533845,-5.082461814460262,-5.082461814460255,-5.082325833429338,-5.082325833429336,-5.079150164911574,-5.079150164911573,-5.078231228989587,-5.066101803163851,-5.054406798173833,-5.054406798173832,-5.04980670703722,-5.049806707037218,-5.032283174526532,-5.006223358606676,-5.0062233586066744,-5.004999512789131,-5.004999512789124,-5.001511573245312,-4.989319993333558,-4.983046961092221,-4.975357596327105,-4.975357596327103,-4.9737702077698245,-4.967119518122615,-4.928116475876716,-4.923113253091993,-4.923113253091985,-4.789345444017652,-4.782378347572391,-4.782378347572387,-4.777921959384929,-4.777921959384927,-4.776454829058715,-4.772143406454418,-4.772143406454415,-4.768504803516491,-4.768504803516484,-4.764011715834502,-4.764011715834499,-4.759262423382102,-4.7592624233821015,-4.75676262942433,-4.756762629424326,-4.733028089482545,-4.733028089482543,-4.718885275668773,-4.709962659569285,-4.703416899312644,-4.698788977291916,-4.697127173108204,-4.690336863027091,-4.69033686302709,-4.687468435099953,-4.684182726317773,-4.684182726317763,-4.6823256233286425,-4.681004926500092,-4.677082482783721,-4.677082482783721,-4.670270140038318,-4.667850703196943,-4.667850703196941,-4.6556984627253915,-4.646723917340895,-4.6393877286313545,-4.633411643780452,-4.633411643780445,-4.632549559924444,-4.632549559924435,-4.626968732331866,-4.626968732331861,-4.622638194164318,-4.620818588136753,-4.6208185881367445,-4.616512617702885,-4.614599925836692,-4.614599925836691,-4.609461452164003,-4.595368907875062,-4.595368907875058,-4.594850829822884,-4.594823255480377,-4.59482325548037,-4.583542206520801,-4.582999211530032,-4.582999211530028,-4.582327766336134,-4.579583988434623,-4.579583988434623,-4.578583893613101,-4.5785838936131,-4.57507323697423,-4.570577999199317,-4.55603741814096,-4.544768744844475,-4.5447687448444745,-4.540804555517419,-4.535007657784257,-4.53500765778425,-4.529380959105913,-4.525371780342634,-4.525371780342623,-4.525330641905242,-4.522053243597956,-4.522053243597949,-4.521983739396874,-4.521983739396873,-4.510971630778909,-4.509554401445149,-4.509554401445148,-4.502955002040833,-4.502955002040829,-4.476468238998828,-4.476468238998828,-4.468159891019865,-4.465771547592469,-4.465771547592469,-4.463523227114665,-4.46285319869691,-4.459847346289277,-4.459847346289271,-4.443831173462365,-4.443831173462361,-4.42807481708888,-4.428074817088875,-4.421457806282126,-4.410353983117311,-4.409545200257917,-4.3999007954432106,-4.375471327288604,-4.359370957011726,-4.359370957011725,-4.355137253534255,-4.35513725353425,-4.352414018102803,-4.341216332133588,-4.340959492568156,-4.310559167783924,-4.310559167783921,-4.308220910983666,-4.308220910983663,-3.9761774533247545,-3.9613943995389156,-3.96139439953891,-3.9600342235037167,-3.9600342235036976,-3.9587189659295534,-3.9587189659295476,-3.9343037552379494,-3.92823070561479,-3.8401229662450134,-3.7809729841025064
3.929957218187244,-15.421883089842954,-15.328655403199217,-15.322559641718499,-15.286343676178399,-15.273281773708746,-15.273281773708728,-15.262677394501205,-15.2626773945012,-15.2624303630141,-15.26243036301409,-15.262124896026267,-15.262124896026263,-15.254664628767417,-15.254539570173911,-15.254293008464618,-15.24046515365677,-15.240465153656766,-15.23379749443571,-15.23379749443571,-15.225642135356974,-15.225642135356967,-15.22452128957389,-15.191794867624395,-15.191794867624388,-15.191681287733594,-15.19168128773359,-15.191604249084063,-15.19160424908406,-15.191563529978868,-15.191563529978861,-15.191558975551553,-15.19155897555154,-15.153588375010827,-15.150858551425753,-15.138165767993414,-15.122233792839696,-15.122233792839696,-15.07913168008887,-15.07913168008887,-15.072866676893186,-15.072466665551463,-15.072335837238736,-15.072248316515092,-15.072203743630068,-15.072201850041857,-15.060955018491633,-15.053474905833605,-15.0534749058336,-15.053168912300668,-15.052189342282418,-15.052189342282418,-15.051120973949352,-15.05112097394935,-15.043739483918921,-15.026622199264017,-15.026622199264015,-15.020454202274356,-15.019394650351765,-15.01821632363288,-14.998989025161656,-14.998989025161642,-14.99857232562758,-14.993271732682954,-14.991300272101125,-14.99060459154272,-14.988707474378787,-14.986724735205518,-14.981369268462599,-14.981369268462597,-14.972698528077627,-14.972698528077622,-14.951791437113025,-14.951791437113025,-14.944660812370154,-14.943415373922662,-14.943415373922653,-14.9429687567609,-14.94296875676089,-14.942885511144377,-14.94288551114437,-14.942486256691991,-14.94248625669199,-14.940235899810322,-14.939338576839344,-14.939338576839342,-14.935199585844156,-14.935199585844153,-14.929109200025515,-14.92910920002551,-14.921985318247959,-14.901836081687561,-14.895274030782913,-14.895274030782902,-14.893700860409487,-14.89343766708782,-14.89343766708782,-14.871102368856777,-14.856196207257785,-14.835473688619597,-14.832765386353037,-14.832765386353037,-14.830280863503305,-14.830280863503303,-14.825241568366854,-14.825241568366854,-14.816551322285152,-14.815402370617846,-14.815402370617845,-14.806439220338552,-14.806141001188456,-14.805654315237408,-14.805654315237406,-14.802921771128851,-14.79417066413964,-14.794170664139626,-14.788683018625813,-14.787944666345016,-14.787060242728998,-14.784218182621181,-14.78421818262118,-14.774670452939347,-14.774670452939342,-14.77340312664603,-14.75594088171319,-14.750566569418364,-14.75056656941836,-14.75037270232735,-14.747407087826407,-14.743583552793549,-14.743546509466997,-14.74306758333907,-14.742712650787823,-14.74072149457606,-14.740428645088526,-14.740428645088521,-14.737817319121959,-14.735566319453808,-14.732477586284404,-14.731737949572343,-14.731737949572343,-14.731092290378374,-14.728092988904264,-14.727662970044268,-14.727655877260544,-14.727655877260538,-14.724465440253603,-14.724465440253594,-14.72335577271033,-14.722767861611667,-14.72126498445644,-14.721264984456438,-14.704500141477903,-14.704500141477903,-14.680351153988092,-14.68035115398809,-14.679655343681194,-14.67673673999441,-14.676736739994404,-14.674924675496383,-14.674924675496351,-14.66930250317053,-14.665222294743444,-14.664123535711958,-14.66412353571195,-14.663436180219794,-14.65290871849573,-14.652908718495729,-14.652174178965938,-14.649440143412797,-14.649440143412791,-14.645688851304378,-14.645688851304373,-14.641989259384008,-14.640359137534121,-14.640359137534114,-14.63348710258617,-14.633487102586157,-14.633441832534814,-14.633441832534807,-14.6303819164826,-14.630381916482591,-14.63035295229605,-14.630352952296041,-14.630332119926328,-14.630332119926317,-14.630319416617533,-14.630319416617533,-14.630314834617216,-14.630314834617211,-14.628405102429085,-14.628405102429085,-14.624874884809785,-14.624262896981632,-14.62426289698162,-14.624182353094955,-14.624182353094954,-14.620332647676108,-14.618220228387667,-14.618220228387655,-14.616883730798232,-14.615137433383572,-14.611717470554348,-14.605511476392321,-14.604737140595907,-14.604737140595896,-14.601853439437775,-14.601853439437775,-14.600510713095689,-14.595997381447775,-14.595997381447765,-14.594874303123358,-14.59487430312335,-14.594737022345685,-14.594737022345672,-14.5938779354947,-14.593877935494692,-14.592832560345638,-14.59283256034563,-14.588997727837153,-14.58899772783715,-14.588900947214388,-14.576163779774832,-14.576163779774832,-14.558376622336834,-14.555652094923811,-14.551918999784366,-14.550642894295713,-14.549353265898938,-14.549126796473525,-14.537429492195352,-14.535234125553696,-14.530946075297711,-14.5309460752977,-14.53085866966818,-14.53085866966817,-14.52233324190072,-14.522333241900713,-14.522049811424989,-14.522049811424987,-14.52177304098104,-14.52177304098104,-14.512371955683951,-14.508642554280978,-14.508577451132355,-14.508481393738183,-14.506457415221567,-14.504558923957164,-14.500556676106745,-14.494801219147861,-14.494324423116538,-14.48851107368559,-14.482062106898107,-14.482062106898105,-14.47576609305218,-14.475502769001949,-14.47522363228962,-14.471837631229725,-14.471428717855774,-14.47050489208538,-14.463148248213217,-14.460810243627774,-14.458725517903696,-14.458725517903693,-14.458469644711444,-14.434430675528471,-14.43443067552846,-14.4275645576378,-14.427564557637782,-14.426532307639308,-14.42223322920313,-14.42028225498823,-14.42021149950479,-14.420211499504786,-14.41631066247692,-14.416310662476912,-14.415715902818663,-14.41571590281866,-14.414526633488721,-14.414526633488721,-14.413660186444295,-14.413660186444291,-14.413020176946814,-14.413020176946807,-14.411554923572096,-14.411554923572096,-14.409070357015532,-14.400368197566499,-14.399611944071898,-14.393785404581603,-14.379466016792481,-14.364256436156673,-14.349434065301274,-14.347690843096773,-14.347690843096764,-14.344579563334216,-14.343332921191243,-14.34333292119123,-14.342337142757735,-14.342337142757728,-14.335238776485026,-14.33523877648502,-14.328779654468851,-14.326679998165016,-14.326679998165016,-14.325918984373672,-14.32591898437366,-14.325705828153362,-14.32570582815336,-14.32448599138429,-14.32448599138429,-14.32281327557947,-14.322813275579469,-14.31830122667346,-14.318301226673459,-14.31539944339152,-14.315399443391518,-14.307101426659651,-14.307101426659647,-14.296917088184133,-14.29691708818413,-14.279106344576155,-14.279106344576155,-14.274947553603301,-14.271708139384554,-14.27170813938455,-14.271537831961968,-14.267078432868951,-14.266793902835948,-14.223133694867402,-14.221469317972348,-14.210761446270178,-14.210270600892676,-14.208886833516532,-14.2080251645904,-14.201851741800914,-14.19923587615969,-14.198670565510874,-14.198670565510874,-14.1960135969672,-14.195652245734935,-14.192725991920423,-14.190913799651183,-14.178702517621776,-14.175834427839225,-14.175834427839225,-14.162376671411474,-14.162376671411472,-14.155785622563355,-14.154701532145609,-14.151755352295517,-14.150347574624151,-14.138706458942135,-14.123141929938285,-14.12314192993828,-14.117041913418314,-14.117041913418307,-14.113192979615048,-14.113192979615043,-14.11130934295262,-14.110298787725728,-14.110298787725727,-14.103277234800808,-14.1007904051712,-14.100790405171194,-14.08759026607468,-14.087590266074674,-14.085099512077905,-14.075423331287118,-14.07226048908942,-14.072260489089418,-14.066567272278682,-14.062945335374767,-14.062365233674875,-14.062365233674875,-14.06198268437038,-14.061982684370367,-14.051973455986897,-14.051973455986888,-14.048771448640707,-14.0487714486407,-14.046269930579586,-14.046236495469248,-14.046236495469238,-14.042933505791888,-14.042933505791888,-14.03323644009562,-14.03211848765257,-14.032118487652564,-14.031605799728997,-14.031605799728995,-14.026274628165536,-14.026274628165533,-14.014768191133198,-14.014768191133186,-14.012548051312377,-14.002677714309927,-14.000017488965042,-14.000017488965037,-13.992636247830067,-13.992636247830058,-13.992634320795121,-13.983676509233911,-13.983676509233906,-13.981080765392111,-13.957422164144981,-13.95742216414498,-13.949208227643645,-13.925940035175776,-13.925940035175769,-13.924732467909777,-13.903798770911505,-13.9037987709115,-13.894982301362234,-13.894982301362228,-13.866356840735993,-13.862047187647269,-13.858753040544851,-13.858753040544851,-13.852789510164376,-13.847804500050719,-13.846828084254243,-13.833461026044594,-13.804487043153374,-13.754683412460594,-13.754683412460585,-11.260231673482709,-11.260231673482707,-11.246426140465191,-11.246426140465184,-11.227754047319973,-11.227754047319968,-11.206135602980922,-11.204632926596437,-11.199135462887806,-11.199135462887806,-11.19896841316677,-11.194049301841439,-11.194049301841437,-11.192717103933974,-11.191398268861981,-11.190863191673408,-11.190863191673408,-11.190810914566908,-11.184887084516419,-11.18129607530677,-11.181296075306767,-11.174408130599085,-11.16976219824429,-11.169762198244287,-11.169306170169508,-11.1693061701695,-11.165790292941049,-11.165790292941045,-11.157176606389644,-11.155635822373162,-11.15563582237316,-11.154557444487729,-11.154557444487722,-11.142392050634149,-11.142392050634147,-11.142290012256385,-11.142290012256375,-11.139269289293463,-11.134029929669955,-11.134029929669953,-11.133850589817712,-11.133850589817708,-11.131451867111656,-11.124221129210216,-11.119889743040222,-11.119889743040215,-11.11851002700451,-11.117209496722898,-11.116352464206692,-11.116265691746474,-11.116265691746467,-11.116041982305418,-11.116041982305411,-11.111023109126785,-11.110206815419996,-11.109701536699257,-11.108131271993676,-11.106310703241988,-11.106246810198826,-11.105356643450758,-11.105356643450756,-11.104231684017835,-11.101947607623554,-11.10029474230257,-11.087482824343144,-11.08748282434314,-11.07855984870689,-11.07855984870689,-11.077214617173132,-11.075867515267982,-11.06843917993663,-11.06843917993663,-11.068176251098388,-11.06680554321813,-11.06680554321813,-11.061397881568206,-11.057875974282723,-11.057875974282721,-11.057076993495583,-11.057076993495581,-11.056800072786736,-11.056800072786732,-11.053623091851504,-11.053623091851502,-11.051138183487616,-11.04780564070115,-11.047805640701148,-11.046267674277274,-11.046267674277273,-11.043251820145121,-11.042971447847846,-11.042971447847844,-11.041710276854921,-11.041710276854918,-11.041189132278488,-11.041189132278484,-11.041189132278472,-11.04118913227847,-11.037298106120817,-11.03552856330841,-11.035359897135162,-11.035221680557177,-11.032595566113807,-11.032595566113796,-11.028654167127998,-11.026119622338921,-11.022551497701413,-11.01848693519675,-11.017993604749963,-11.01136847018046,-11.009553508612173,-11.006154471155957,-11.001648985266627,-11.001648985266621,-11.001475102131216,-11.00147510213121,-10.9976201166776,-10.997620116677599,-10.997374620585408,-10.997374620585406,-10.991720176465622,-10.991720176465622,-10.98367251312851,-10.98367251312851,-10.977673680101994,-10.977673680101988,-10.973648752908401,-10.973648752908401,-10.972735558565542,-10.97273555856553,-10.9682325571069,-10.968232557106894,-10.9659249183503,-10.965924918350293,-10.964577615283863,-10.964577615283858,-10.962525223566582,-10.962523515741994,-10.962523515741994,-10.962242171372901,-10.962242171372898,-10.962202737297835,-10.96220273729783,-10.959501333160711,-10.959501333160707,-10.957261933573221,-10.957261933573212,-10.955774435022551,-10.953725118251414,-10.953725118251414,-10.946842443116926,-10.946842443116925,-10.945440158015778,-10.94063408567108,-10.94042654167284,-10.940340603944517,-10.940340603944508,-10.93830840184609,-10.936217480933792,-10.93605614985388,-10.936056149853878,-10.932884992821737,-10.932884992821737,-10.931614413991772,-10.93104802910877,-10.931048029108767,-10.93101695138897,-10.931016951388969,-10.930835220500843,-10.924176759280071,-10.922651896488343,-10.920701457357577,-10.911507101263807,-10.90950666319377,-10.909506663193763,-10.905138721280371,-10.905138721280371,-10.901928539632095,-10.901928539632094,-10.89971988844064,-10.898563513917162,-10.897173047915777,-10.896946609397933,-10.896288743652663,-10.895250115971889,-10.894453557737567,-10.894453557737561,-10.892693654235693,-10.892693654235691,-10.889658492222082,-10.88839481848234,-10.88839481848234,-10.88807700433234,-10.88674542041372,-10.88674542041372,-10.882530080889483,-10.881984118844105,-10.881984118844102,-10.8816073904497,-10.880870954930637,-10.880051400263469,-10.876913733329598,-10.874804117104713,-10.874388439493902,-10.87359505838785,-10.873595058387847,-10.871198974069989,-10.870899453177634,-10.87008850874784,-10.870080973220304,-10.86587554470207,-10.865875544702064,-10.861984056272112,-10.860309938149799,-10.86010042915331,-10.84682018310835,-10.846820183108349,-10.846657670799306,-10.844153975691626,-10.844153975691624,-10.842805313631517,-10.842805313631517,-10.841976264020088,-10.841976264020087,-10.841337872191612,-10.839429676369548,-10.839429676369543,-10.835167824777505,-10.83420558631834,-10.834205586318326,-10.830985361035724,-10.830246219222088,-10.828573462979543,-10.828573462979541,-10.825098359871006,-10.820985176304946,-10.820569509649475,-10.818390732211132,-10.818390732211132,-10.816712199512649,-10.815649693409224,-10.81150956814703,-10.809905715110453,-10.806544308983378,-10.806544308983376,-10.804788312158642,-10.803565057197158,-10.802931955105679,-10.800944597681255,-10.796627017808646,-10.796627017808644,-10.796620207772541,-10.796334494456483,-10.795255786716675,-10.79525578671667,-10.795202595090169,-10.791477904788787,-10.791477904788778,-10.786661556969168,-10.78666155696916,-10.781827787501923,-10.781504882851808,-10.781504882851802,-10.781271232390967,-10.779402863143991,-10.774212109000565,-10.774212109000564,-10.77305709948769,-10.77305709948769,-10.770250894157963,-10.770250894157963,-10.76852313276472,-10.76852313276472,-10.768461262670222,-10.764073965982204,-10.763389539868117,-10.761962098486793,-10.76137644705623,-10.760689442502832,-10.76068944250283,-10.759297652618176,-10.759297652618173,-10.7588035027776,-10.7588035027776,-10.758515643723312,-10.757220706416136,-10.75679755768352,-10.756120770360509,-10.755698998167311,-10.755276328648874,-10.75502585128294,-10.753866620244375,-10.753866620244366,-10.750987324450225,-10.750987324450222,-10.749376855340795,-10.746006239581547,-10.746006239581543,-10.74460820072268,-10.744608200722677,-10.744494613928536,-10.74449461392853,-10.742001937927387,-10.735019141198608,-10.734295923460826,-10.734295923460822,-10.734025868953212,-10.734025868953209,-10.733864761775115,-10.733586720365418,-10.733586720365416,-10.733161342483388,-10.732811337965265,-10.731848687877465,-10.731649085405921,-10.730071705866749,-10.729835806726676,-10.729649548509066,-10.728948770083708,-10.728058103704885,-10.728058103704882,-10.728040111565505,-10.728040111565504,-10.727950695355467,-10.727950695355458,-10.727383695977247,-10.727383695977242,-10.727050476604635,-10.725700851052322,-10.725700851052311,-10.725441001155646,-10.725441001155621,-10.724108970955335,-10.724108970955335,-10.722772281090299,-10.722772281090286,-10.722564702231825,-10.722564702231821,-10.718246512398988,-10.718033456598812,-10.715839347332711,-10.713371142328004,-10.712440529697712,-10.710866006149773,-10.710713981514704,-10.710337891799277,-10.708699993108961,-10.708699993108961,-10.708673185782509,-10.708673185782509,-10.707187928211944,-10.707187928211937,-10.70620082779667,-10.706200827796668,-10.705581125654467,-10.70442962139305,-10.703896372312174,-10.703391613344456,-10.703391613344456,-10.702127389606977,-10.702127389606977,-10.701671875322647,-10.701671875322644,-10.701491129396901,-10.701120355094561,-10.701120355094556,-10.697133249218275,-10.696038230591567,-10.696038230591565,-10.694468143660428,-10.694468143660425,-10.694290846554356,-10.69429084655435,-10.687662461235606,-10.687662461235602,-10.685391778606707,-10.681139788382715,-10.675400401314684,-10.67540040131468,-10.673249627331124,-10.673249627331115,-10.669619406152865,-10.669619406152862,-10.66878131593392,-10.668781315933918,-10.666884188572224,-10.666884188572222,-10.664749300022297,-10.66474930002229,-10.6634746208444,-10.663474620844394,-10.663177228193593,-10.661460266503868,-10.660861757937692,-10.660861757937688,-10.659390548525494,-10.659390548525492,-10.657651378173956,-10.655903939658385,-10.654584194306747,-10.65458419430674,-10.654115244121098,-10.654115244121098,-10.654106685497046,-10.651314811787573,-10.65006301827474,-10.65006301827473,-10.64928851439809,-10.64686447629072,-10.645877222555658,-10.64587722255565,-10.644822357506769,-10.644822357506769,-10.643301645095425,-10.641456018223222,-10.641456018223222,-10.639348186030203,-10.637490102970753,-10.63534068106971,-10.635340681069708,-10.630896095789106,-10.630096006025317,-10.629536319009327,-10.62804122063313,-10.628041220633122,-10.626804845705209,-10.626145412975402,-10.622141084020802,-10.621810052453753,-10.621810052453748,-10.61950058023696,-10.618768452383021,-10.618768452383021,-10.618478371378282,-10.618478371378277,-10.615496200441704,-10.614241259040847,-10.61377964345419,-10.61377964345419,-10.612998382768964,-10.612998382768959,-10.612880899252607,-10.612880899252604,-10.612872916862477,-10.609593200636994,-10.60291146262369,-10.602911462623684,-10.601691099668823,-10.597893054498304,-10.595486390143579,-10.59132280704411,-10.591322807044106,-10.590042088887664,-10.589072988651719,-10.587346338049077,-10.58734633804907,-10.586748746952706,-10.586748746952697,-10.584790513915136,-10.584240041976921,-10.583577152279398,-10.583577152279398,-10.583432776765443,-10.58343277676544,-10.582012168543578,-10.582012168543576,-10.581558173745547,-10.581558173745544,-10.5797469712383,-10.579746971238299,-10.579108823309008,-10.579108823309008,-10.578930923971573,-10.578930923971551,-10.577114927095428,-10.575183587191816,-10.575183587191809,-10.574802373480289,-10.57480237348028,-10.572925612980857,-10.572801835048875,-10.572801835048873,-10.56880383958517,-10.568803839585168,-10.568728452374549,-10.568728452374545,-10.56620927450604,-10.56620927450604,-10.563803050701033,-10.56319857654376,-10.560956641606126,-10.560956641606126,-10.559710449010856,-10.559710449010847,-10.559641504913468,-10.559641504913465,-10.55513885323256,-10.553027487828558,-10.546690930382239,-10.546265035539882,-10.546265035539868,-10.540982589183093,-10.540982589183086,-10.539186230429042,-10.539186230429038,-10.538660873184053,-10.537339966685957,-10.535028419352491,-10.534845113605533,-10.534845113605526,-10.534197845310365,-10.533037947640452,-10.533037947640446,-10.530303124714244,-10.529042689365136,-10.529042689365136,-10.527878636244685,-10.527862636503661,-10.525021541635622,-10.52502154163562,-10.524921884291409,-10.5247988130853,-10.524623515334566,-10.52462351533456,-10.522676174826474,-10.522676174826463,-10.520909014456594,-10.520909014456588,-10.519085515433082,-10.519085515433082,-10.518665461543764,-10.5179517462364,-10.517569363126617,-10.517569363126613,-10.517547614214834,-10.516182251011468,-10.515412780101142,-10.51541278010113,-10.515234165649652,-10.512274631619407,-10.5122746316194,-10.507077424289909,-10.506434905557157,-10.506434905557157,-10.50303301685985,-10.502789133165571,-10.502789133165562,-10.502485655928664,-10.502485655928664,-10.502036836804468,-10.50128336217294,-10.501283362172938,-10.49770420477128,-10.49769127675274,-10.497405894849857,-10.493780547739886,-10.493780547739886,-10.492367248921838,-10.492367248921832,-10.491699842129341,-10.490040152959935,-10.490040152959931,-10.488352845201463,-10.484174312044862,-10.47711640822012,-10.477116408220114,-10.474261867885616,-10.474261867885614,-10.472600809884183,-10.469574050774249,-10.469574050774247,-10.467588688182051,-10.467588688182046,-10.467220902838934,-10.466187157168715,-10.459165510718643,-10.459165510718641,-10.456533214337378,-10.456533214337377,-10.456267013449484,-10.45611681561084,-10.45611681561084,-10.454431229861108,-10.452175498101298,-10.450598186074684,-10.450598186074679,-10.449515390990172,-10.449515390990168,-10.448975673893472,-10.448578854788302,-10.44850066556427,-10.448452720767616,-10.444915327343937,-10.444915327343928,-10.442016236867627,-10.437813884597468,-10.43774591056965,-10.432267148442818,-10.430866444234963,-10.430866444234963,-10.429910154159822,-10.428790404023301,-10.421309890446969,-10.421309890446967,-10.421242193701048,-10.421242193701046,-10.418660132935361,-10.41866013293536,-10.416763116907944,-10.41596627583147,-10.41574991727103,-10.41570233904249,-10.4140016928312,-10.404308641303151,-10.404308641303139,-10.401408521008355,-10.401408521008351,-10.398350838713272,-10.39835083871327,-10.398344216110285,-10.39823722867418,-10.394459254727902,-10.391534999751698,-10.387538746491877,-10.387538746491876,-10.387219634575732,-10.387219634575727,-10.386187083877811,-10.383577266841336,-10.380867630310064,-10.380425304812029,-10.379266060240228,-10.376619304680565,-10.375683438961172,-10.375628261813121,-10.375628261813116,-10.37319895479531,-10.370430325365671,-10.369103776859719,-10.36584949361258,-10.365849493612574,-10.365256572450955,-10.36475178868455,-10.364751788684543,-10.36038936004283,-10.360389360042827,-10.360303024362715,-10.360303024362706,-10.359830241324826,-10.359830241324824,-10.35745888400732,-10.353478769894693,-10.353360701024524,-10.352137931479513,-10.350571389716078,-10.350571389716073,-10.350512415688447,-10.350512415688444,-10.34940312704983,-10.348688791500292,-10.348598393129507,-10.348308755232889,-10.348308755232882,-10.347727337414073,-10.347727337414069,-10.347017262113365,-10.345241605509521,-10.342848160692215,-10.342677997762664,-10.342677997762662,-10.338375817204424,-10.338375817204419,-10.336654511022086,-10.336654511022084,-10.3345982835632,-10.334598283563198,-10.332472512053085,-10.332119802809316,-10.332119802809308,-10.331176558145987,-10.331000627016003,-10.330207650108122,-10.32980929910657,-10.329547832849379,-10.329547832849375,-10.329287095546544,-10.327414992752834,-10.327414992752834,-10.32627628490715,-10.32627628490715,-10.326081672755633,-10.320725807309595,-10.318221956047868,-10.31822195604786,-10.317592055015037,-10.317573636383825,-10.316987354675245,-10.316987354675243,-10.316908611844555,-10.316908611844555,-10.314756497719928,-10.314756497719925,-10.311723786089168,-10.310994918849495,-10.310994918849495,-10.309252511759707,-10.30712032300413,-10.305067941367247,-10.305067941367238,-10.302840561776552,-10.302840561776543,-10.302444160864788,-10.299361536891498,-10.299361536891494,-10.299063012441563,-10.299063012441561,-10.298981478784471,-10.287591690909858,-10.285147781125504,-10.284036255054753,-10.28148795988472,-10.280575475842436,-10.280575475842435,-10.279739241186732,-10.279739241186729,-10.277056818859998,-10.277056818859997,-10.276323502776378,-10.275535793358184,-10.275535793358182,-10.27495918813057,-10.274477438800034,-10.274477438800027,-10.273443181087485,-10.273443181087485,-10.269408839366877,-10.269408839366873,-10.268904064451618,-10.268904064451617,-10.267757461700732,-10.267398950777487,-10.267398950777485,-10.266577212050446,-10.266577212050441,-10.266300917932211,-10.266097030504774,-10.263385903073962,-10.261860306951572,-10.261860306951561,-10.26046459050039,-10.25841621414031,-10.25841621414031,-10.256720621193843,-10.255388796994898,-10.254561414168458,-10.253588345283603,-10.244388044162951,-10.24438804416294,-10.242825627151882,-10.24222817585299,-10.242228175852985,-10.241510949725356,-10.241510949725352,-10.241214251733659,-10.23844640662311,-10.238446406623108,-10.236750678127757,-10.234709951803294,-10.234709951803294,-10.23007586793892,-10.230075867938917,-10.228820951961943,-10.228820951961941,-10.225388735167034,-10.225378949808206,-10.2236066902549,-10.22340515201462,-10.223405152014612,-10.218939666623463,-10.218553701453478,-10.215744769873059,-10.212424463545338,-10.21192078631561,-10.208577544419265,-10.206983968307169,-10.204450958515398,-10.204450958515395,-10.202766542329226,-10.19892062379873,-10.198920623798724,-10.195632314990132,-10.187844844711094,-10.183092950398638,-10.183092950398635,-10.181489630650706,-10.1814896306507,-10.181253562552826,-10.18125356255282,-10.179812463143547,-10.176631125146772,-10.176631125146768,-10.166379501238415,-10.166379501238412,-10.165763035252855,-10.16576303525285,-10.165675178377167,-10.16567517837716,-10.164865589274818,-10.164865589274815,-10.162355209403572,-10.16235520940357,-10.156917069832353,-10.15691706983235,-10.155646918719194,-10.155646918719192,-10.149937386798731,-10.149670763273246,-10.149670763273242,-10.147220843104492,-10.140349609404868,-10.140349609404863,-10.139982845544212,-10.133694004971362,-10.13369400497136,-10.131993502120906,-10.131760650796023,-10.131760650796016,-10.125456414492081,-10.12545641449208,-10.122571088017603,-10.117526200347466,-10.114170942286894,-10.10855887382726,-10.108558873827256,-10.105376301148688,-10.105376301148688,-10.103981871327242,-10.09612650855088,-10.096126508550872,-10.095544004387515,-10.095167175588031,-10.095167175588028,-10.094328758080687,-10.09432875808068,-10.092861548656598,-10.086950233281488,-10.086950233281486,-10.079638995843636,-10.079638995843634,-10.078688913009254,-10.078688913009252,-10.067382595115248,-10.058424581916832,-10.058424581916826,-10.053944048122762,-10.05394404812276,-10.052782773971606,-10.052782773971598,-10.045112787450455,-10.03710443418,-10.02467454421379,-10.01876757171211,-10.016183861109795,-10.014779298350135,-10.013750416878501,-10.012773861794022,-10.008825260035286,-10.008825260035279,-10.008599369443365,-10.008599369443363,-10.003624893719294,-10.001310967813488,-9.999033007408393,-9.995399285298452,-9.991960105243223,-9.981994383585523,-9.967163114355378,-9.962438840362664,-9.95324384972751,-9.953243849727508,-9.948577140888462,-9.948577140888457,-9.946695489264789,-9.946695489264778,-9.945023108968996,-9.945023108968995,-9.941636118083915,-9.941636118083906,-9.937404455270126,-9.937404455270121,-9.932617512170188,-9.92919238066505,-9.929192380665041,-9.926987514327168,-9.926987514327164,-9.92316303577294,-9.902476132280146,-9.895884914471724,-9.890218861148139,-9.82888378689363,-9.800594241586012,-9.800594241586007,-9.799472907667669,-9.799472907667662,-9.798439009199265,-9.798439009199264,-9.781464833365554,-9.77368437362069,-9.773684373620682,-9.772385986103247,-9.754549314780292,-9.734381132086616,-5.497970877928171,-5.497970877928163,-5.496113938689348,-5.496113938689342,-5.485673751653224,-5.47764766710576,-5.467975953521162,-5.450844126831349,-5.440825574663045,-5.432583066981509,-5.427988181960381,-5.426290043461849,-5.426290043461848,-5.425611559465686,-5.425611559465677,-5.4228413651725065,-5.417999379349227,-5.416994379670301,-5.416994379670298,-5.407755458844357,-5.3950357999171565,-5.387409020943956,-5.386455027977707,-5.377348138040149,-5.377348138040147,-5.374114492171888,-5.368098875028536,-5.368098875028531,-5.360995292405345,-5.36099529240534,-5.3607614706275495,-5.360761470627547,-5.3563673983776185,-5.356367398377618,-5.353239647783249,-5.3532396477832425,-5.350802768346966,-5.349280453181461,-5.349280453181453,-5.347085976998827,-5.341891281663918,-5.3270786664793865,-5.327078666479383,-5.319550741313598,-5.319550741313596,-5.308359707870592,-5.308359707870588,-5.2984777205157165,-5.291906253184737,-5.289548416376887,-5.286600809492009,-5.28533085683176,-5.285330856831755,-5.283964281529438,-5.2839619890217975,-5.271802354951668,-5.271802354951661,-5.266048463311157,-5.266048463311152,-5.237200786823368,-5.2336604193908265,-5.233660419390826,-5.233029691124119,-5.233029691124119,-5.227774160855425,-5.227774160855422,-5.226996595436431,-5.226996595436427,-5.222551960516133,-5.217219636472616,-5.2168791003378665,-5.216418536148208,-5.210435833980711,-5.210435833980709,-5.208819618983857,-5.195135269961792,-5.195135269961786,-5.194657891279611,-5.192224311520046,-5.1922243115200395,-5.187762582718773,-5.182708784835758,-5.179121609606002,-5.17350655850629,-5.173506558506286,-5.166502459487225,-5.164333088048457,-5.164333088048456,-5.159112039220502,-5.1591120392205,-5.155947514019415,-5.155947514019415,-5.147556673817771,-5.132287964821708,-5.130467985486759,-5.1250423169763915,-5.117099152667635,-5.117099152667624,-5.11513940458291,-5.115139404582905,-5.110284465364604,-5.110284465364604,-5.108566147297223,-5.108025486709169,-5.108025486709167,-5.103327807891914,-5.089215845246825,-5.0892158452468195,-5.088978140261816,-5.0889781402618155,-5.067015645766865,-5.047200877226195,-5.047200877226195,-5.040687166313283,-5.032551594417744,-5.032551594417741,-5.023153948787496,-5.0149899812308245,-5.011733164011062,-5.01173316401106,-5.008965371516091,-5.004157446244851,-4.964118762680402,-4.9634892914818645,-4.9634892914818645,-4.800717420648027,-4.800681162992343,-4.80068116299234,-4.797896154360232,-4.797896154360232,-4.794733464772175,-4.794733464772172,-4.787573680505564,-4.786870793680737,-4.786870793680736,-4.7832078475493525,-4.78320784754935,-4.77965016858823,-4.779650168588228,-4.779512493564614,-4.77951249356461,-4.755683833315667,-4.755683833315665,-4.748577239510516,-4.741077539085751,-4.731997855389621,-4.730626193241107,-4.724312775157504,-4.719796871993261,-4.719796871993258,-4.719788187733604,-4.715976361343405,-4.715813072319959,-4.715813072319958,-4.71503612140725,-4.7104163215010635,-4.710416321501061,-4.706532365252682,-4.703021628260747,-4.7030216282607435,-4.693893842572112,-4.684095268743097,-4.6761473182657465,-4.673764462076873,-4.673764462076873,-4.672669305271167,-4.672669305271163,-4.670136986786794,-4.670136986786794,-4.667356414423521,-4.664510737344086,-4.664481381242834,-4.6644813812428305,-4.644604547716566,-4.64211804923929,-4.642118049239289,-4.633027128873723,-4.62818351205355,-4.628183512053543,-4.626965622021176,-4.626965622021175,-4.622998379285053,-4.622935077122552,-4.619308556911428,-4.619308556911421,-4.619085542882696,-4.619085542882695,-4.617179292899642,-4.617179292899638,-4.614893947352763,-4.607266549727816,-4.603825890981683,-4.594726940867762,-4.582217118832595,-4.582217118832595,-4.578926344737453,-4.578926344737452,-4.573970151732445,-4.573970151732443,-4.568731123918283,-4.568731123918282,-4.561873111738021,-4.561873111738017,-4.560021628868731,-4.556845814053592,-4.556845814053591,-4.5562986291376255,-4.545025826903208,-4.5450258269032044,-4.542595796042784,-4.528042788876865,-4.528042788876862,-4.513233200604446,-4.511771463860143,-4.511771463860141,-4.506974005756824,-4.505077290534012,-4.505077290534005,-4.499614693463702,-4.4996146934636965,-4.495763679074981,-4.478889238960105,-4.478889238960102,-4.47414907977905,-4.448771261664392,-4.448094075410615,-4.446139903499233,-4.421230182222485,-4.403658857459705,-4.402793522929087,-4.402793522929083,-4.399944378451024,-4.399944378451014,-4.393880146462812,-4.3938692926650695,-4.361502490418512,-4.361502490418511,-4.360514215960742,-4.360514215960735,-4.0125039813448495,-3.9975656278211162,-3.997565627821108,-3.9963820129018592,-3.9963820129018557,-3.9952259775180012,-3.995225977517995,-3.9659343471631114,-3.9608104008894407,-3.8765197328979353,-3.8173557015223243
4.128942393791662,-15.403546915143188,-15.335828269889474,-15.330713658495297,-15.292027989292869,-15.268275775995399,-15.268275775995392,-15.258383375487744,-15.258271877897181,-15.258024563687993,-15.257966202226164,-15.257966202226157,-15.257771254738175,-15.257771254738165,-15.257503565264717,-15.257503565264713,-15.243640155107462,-15.23890165144485,-15.23890165144485,-15.234354697659445,-15.234354697659441,-15.229433129291928,-15.229433129291921,-15.203857105184722,-15.203857105184708,-15.203740712596844,-15.203740712596836,-15.20366223067608,-15.203662230676079,-15.203621345159283,-15.203621345159279,-15.203617879543787,-15.203617879543787,-15.175508182285618,-15.174058550640027,-15.164104109100895,-15.116909146413581,-15.116909146413576,-15.108866501774505,-15.108736688970799,-15.108649971121679,-15.108606017521534,-15.10860460618534,-15.081442328225313,-15.081442328225311,-15.074672411247958,-15.062013754368705,-15.062013754368694,-15.060836095577042,-15.060836095577034,-15.059888712020554,-15.059888712020545,-15.05779464535427,-15.05154477788244,-15.044082491347025,-15.035636875722476,-15.035636875722469,-15.035388865817554,-15.034461313695125,-15.033498494077369,-15.006239759629626,-15.002376372878517,-15.001227992560445,-15.000869925254767,-14.99971338034506,-14.998543522949454,-14.998543522949449,-14.998142796221476,-14.996407075507829,-14.996407075507829,-14.987898022884563,-14.98789802288456,-14.969406100943571,-14.969406100943567,-14.96701298606749,-14.96701298606749,-14.964326847113798,-14.964326847113792,-14.964265063711924,-14.964265063711913,-14.96224293054392,-14.962242930543917,-14.957460274697295,-14.952093854287767,-14.952093854287767,-14.951690962069655,-14.947491222425224,-14.947491222425217,-14.945113349569167,-14.945113349569162,-14.939837603339292,-14.918942978346369,-14.918942978346363,-14.918077042144198,-14.918077042144194,-14.914219455420895,-14.900216940092072,-14.880975628440007,-14.868492575672464,-14.851469825230687,-14.841259202374275,-14.834226785614511,-14.834226785614511,-14.833981685029633,-14.83398168502963,-14.831853322617834,-14.831853322617826,-14.830602725140874,-14.830144838449224,-14.822429283827915,-14.822429283827908,-14.814023127585132,-14.814023127585132,-14.812015681960505,-14.811077239844908,-14.801755283754364,-14.801755283754355,-14.795856758957411,-14.79585675895741,-14.79429655416429,-14.78721316470018,-14.787213164700177,-14.784374477193284,-14.78294940849455,-14.776814489780762,-14.776632876909174,-14.77348311627989,-14.765222883663649,-14.765222883663649,-14.760805541696769,-14.757564451489356,-14.757564451489356,-14.755040311217027,-14.751438577439057,-14.750748787153706,-14.750230120850109,-14.750230120850105,-14.749726797196521,-14.747246835591374,-14.746552294240178,-14.746552294240178,-14.745946812794498,-14.745946812794498,-14.745707672430653,-14.743466742631815,-14.743466742631812,-14.742352049823937,-14.742101324237428,-14.739151264438798,-14.737876720408973,-14.735641563726215,-14.735526375575976,-14.72097778896515,-14.720977788965149,-14.718443868334766,-14.710374641791617,-14.704244700971111,-14.704244700971104,-14.702123081271639,-14.702123081271635,-14.700676969630155,-14.699627926539561,-14.69962792653956,-14.69627144919953,-14.69183878784927,-14.682267382820786,-14.681296117200048,-14.681296117200041,-14.679045828831926,-14.67904582883192,-14.671868960137617,-14.671868960137612,-14.663961449543613,-14.663961449543608,-14.663938088553659,-14.663938088553646,-14.663921204009554,-14.663921204009549,-14.663910794517218,-14.663910794517216,-14.663906855752318,-14.663906855752316,-14.65922502367912,-14.659225023679095,-14.659163656354275,-14.659163656354274,-14.658916583260712,-14.65891658326071,-14.656130805422578,-14.656130805422569,-14.65498198658032,-14.654981986580315,-14.652398999842086,-14.650322491062097,-14.65032249106209,-14.649416817259748,-14.648004679196042,-14.646384423037174,-14.645427530384339,-14.645427530384326,-14.639472850947454,-14.63750255065878,-14.637502550658779,-14.634709642290932,-14.634709642290929,-14.625759417309634,-14.614404334838515,-14.614404334838506,-14.61325713294862,-14.613257132948618,-14.612757389337244,-14.612757389337244,-14.606341839895933,-14.606341839895913,-14.606092009891821,-14.60609200989182,-14.604990856587406,-14.60423940950749,-14.604239409507485,-14.60298068977153,-14.599896847789767,-14.59951546150098,-14.599515461500976,-14.596091800277312,-14.596091800277303,-14.573670208427325,-14.572807148868728,-14.572537100972989,-14.570285175553868,-14.567123522367776,-14.563104464974986,-14.563104464974977,-14.562620994065465,-14.562620994065458,-14.555172256250083,-14.555172256250078,-14.554254887318631,-14.554254887318628,-14.553370783153076,-14.553370783153067,-14.552070073261204,-14.551954881854146,-14.539461545878007,-14.538682180222953,-14.536321417980657,-14.528542687203233,-14.527839910712743,-14.519192692493084,-14.515889499599686,-14.513562001062096,-14.513377000544484,-14.512617325875803,-14.510629306765969,-14.509149511758089,-14.508750594905395,-14.507454660346797,-14.504308943057797,-14.50430894305779,-14.49793282967025,-14.48677860124564,-14.486778601245637,-14.48345600627632,-14.477696492297303,-14.476803217231593,-14.47230412593907,-14.461959328548481,-14.45765306484523,-14.457653064845228,-14.454923652932083,-14.454923652932068,-14.450548934170977,-14.449140354871782,-14.449140354871776,-14.445656232827808,-14.445474127944237,-14.445474127944232,-14.443030309378608,-14.442987730685878,-14.442987730685873,-14.441616228061598,-14.44161622806159,-14.43319434708545,-14.428319160984925,-14.428319160984923,-14.425663724376916,-14.420991879986698,-14.42099187998669,-14.419769828191667,-14.415010886065518,-14.415010886065511,-14.398095694105743,-14.386105988030183,-14.373748516657253,-14.373748516657248,-14.370044918872392,-14.370044918872384,-14.369849810462169,-14.368631818491117,-14.36863181849111,-14.366565902347968,-14.366565902347963,-14.366061221409366,-14.364843005115565,-14.364843005115558,-14.364600645262524,-14.36460064526252,-14.36338759583935,-14.36338759583934,-14.361160081997724,-14.361160081997712,-14.36104924409504,-14.361049244095035,-14.35534295931105,-14.35534295931105,-14.352126045569127,-14.352126045569126,-14.347983438853833,-14.332458432374413,-14.332458432374404,-14.319842405789135,-14.319842405789135,-14.314398966316352,-14.304749510047142,-14.302288575014266,-14.302288575014256,-14.298471073386617,-14.29768131525728,-14.2952891141606,-14.295289114160592,-14.284131677201044,-14.267005382411877,-14.261847885872955,-14.260720569278531,-14.24946380813365,-14.247971938390583,-14.233977628954415,-14.233977628954408,-14.225585317393495,-14.22282856078837,-14.220891823384763,-14.220499223275612,-14.219024798549414,-14.219024798549405,-14.218943415123078,-14.21068292226531,-14.199380624428462,-14.198569724073387,-14.18611248482094,-14.178974469940949,-14.17528880308313,-14.174883172230087,-14.173015154591207,-14.1730151545912,-14.163531278329982,-14.157567032697388,-14.157567032697385,-14.144956134479578,-14.144956134479576,-14.14493757946087,-14.144937579460867,-14.136384883888844,-14.136384883888836,-14.131418562018103,-14.12451266296997,-14.124512662969968,-14.123123295017844,-14.11786066224212,-14.115400055928994,-14.112582808891991,-14.11258280889199,-14.10369080452134,-14.103690804521333,-14.098996596262838,-14.098996596262834,-14.098579677649173,-14.098579677649157,-14.083792187523713,-14.083792187523711,-14.081528918535142,-14.079654273747202,-14.079654273747195,-14.075791374163886,-14.075791374163884,-14.075549119897422,-14.075549119897417,-14.06847181495307,-14.068471814953067,-14.06782460713106,-14.065771037159548,-14.06577103715954,-14.060066391541302,-14.045485980438544,-14.045485980438526,-14.04494556935816,-14.042386653426885,-14.042386653426883,-14.040362610352632,-14.040362610352629,-14.035581679726723,-14.035581679726722,-14.018632335525744,-14.018632335525743,-14.016618537134653,-14.015113431308537,-13.99250449652416,-13.985915349621726,-13.985915349621722,-13.981907519824869,-13.968550372866444,-13.962826173671845,-13.962826173671843,-13.938679094387016,-13.938679094387009,-13.916794421946973,-13.904392945926377,-13.896271005952158,-13.896271005952157,-13.873579422637665,-13.873579422637665,-13.871237538731046,-13.86567760556728,-13.860120546005191,-13.848919363277902,-13.822606978558898,-13.79016349872588,-13.790163498725875,-11.246115017367066,-11.246115017367064,-11.234025114073521,-11.234025114073521,-11.217772089427244,-11.21777208942724,-11.207482993697788,-11.204697314169968,-11.20309835692174,-11.203098356921727,-11.196061865292123,-11.195508182342746,-11.195508182342744,-11.191005438924364,-11.189833730601123,-11.189456349676385,-11.186595822693125,-11.18659582269312,-11.184822691218944,-11.18033994996728,-11.180339949967278,-11.17683267849315,-11.17395273616777,-11.17395273616777,-11.17358888445032,-11.173588884450318,-11.170608310669046,-11.170608310669046,-11.164852067221727,-11.163728134718745,-11.163728134718744,-11.160897671566229,-11.160897671566225,-11.150988116047508,-11.150988116047508,-11.14974456024943,-11.149744560249426,-11.144763056240672,-11.143365984667536,-11.143365984667534,-11.141569048886252,-11.14156904888625,-11.139594697285636,-11.135026645443302,-11.131611479509097,-11.13042334333855,-11.128558786975413,-11.128558786975404,-11.12774439346496,-11.126881666480678,-11.126116732405562,-11.126116732405562,-11.125841830357786,-11.124626704103683,-11.123234921954152,-11.123149741417246,-11.123149741417235,-11.122563980235302,-11.120972376022138,-11.120972376022133,-11.119315931669608,-11.115833223289005,-11.11340358764606,-11.105265016195053,-11.103210292076206,-11.1032102920762,-11.100902369936327,-11.093656789002607,-11.093656789002603,-11.093117796038992,-11.093117796038987,-11.090740005829732,-11.090584432768122,-11.084758504654914,-11.084758504654914,-11.084438840721445,-11.08443884072144,-11.07723817349649,-11.077238173496484,-11.076337804327085,-11.07499710551902,-11.074997105519016,-11.074652968631568,-11.074652968631566,-11.072785924957419,-11.072473065783138,-11.072473065783134,-11.072473065783132,-11.072473065783127,-11.072450912273194,-11.072450912273192,-11.069624846211633,-11.069624846211624,-11.06593956550264,-11.065641777202003,-11.065428651165762,-11.064787789975608,-11.064787789975602,-11.060563171727452,-11.060563171727447,-11.056854790044452,-11.04863607518578,-11.048636075185776,-11.047778306168645,-11.042724384310976,-11.042445989857987,-11.042091846840414,-11.039898741569752,-11.037471976946506,-11.036683803965918,-11.02508065042549,-11.025080650425485,-11.01878418941257,-11.011219878390873,-11.011219878390872,-11.010516757380659,-11.009050977241177,-11.009050977241174,-11.007431337494467,-11.007431337494458,-11.006627489586885,-11.006627489586883,-11.000254247734782,-11.000254247734775,-10.995900377112182,-10.995900377112182,-10.995337717769502,-10.995337717769498,-10.99211388733205,-10.992113887332044,-10.991587015960175,-10.991587015960175,-10.98744366363953,-10.98744366363953,-10.985069148703941,-10.985069148703937,-10.983068495428874,-10.98306849542887,-10.97906939542429,-10.97906939542429,-10.978378245668464,-10.978378245668456,-10.975471675639918,-10.973995470549323,-10.97399547054932,-10.972187858605773,-10.97218785860577,-10.97199416119707,-10.971994161197067,-10.968021503291679,-10.965870197503552,-10.965870197503552,-10.961351203080369,-10.96112704870134,-10.960769538510657,-10.960769538510649,-10.95944698022684,-10.95927704223222,-10.958961553006105,-10.958961553006104,-10.957828960953547,-10.954351165788912,-10.954351165788909,-10.9524125259493,-10.952412525949299,-10.942456390300942,-10.94245639030094,-10.940107010504457,-10.936532206185651,-10.931064397133694,-10.92731322872119,-10.923624150441825,-10.917897448459417,-10.915940811182303,-10.915940811182299,-10.91523901909009,-10.915239019090084,-10.91494526494909,-10.914945264949083,-10.911373868960178,-10.910901466373865,-10.910900325126097,-10.910429063188547,-10.910009244212604,-10.910009244212597,-10.90574411479598,-10.905515943671343,-10.905515943671341,-10.902585312998525,-10.902192393099343,-10.9004397759741,-10.900378683057703,-10.900378683057696,-10.899135520781966,-10.899007438139563,-10.898669028259969,-10.898669028259969,-10.897998763576902,-10.895505866484894,-10.895505866484893,-10.893321708873732,-10.89280036116439,-10.8923291265454,-10.8911045478475,-10.88943158100793,-10.885285303365007,-10.885285303365007,-10.879432758233136,-10.878872251000152,-10.877805100358067,-10.877805100358065,-10.875081906205377,-10.874242757825911,-10.871107532413806,-10.865954912753171,-10.865954912753171,-10.863322203099422,-10.862186585695351,-10.86218658569535,-10.8615346884091,-10.860978540834482,-10.86097854083448,-10.859688220050558,-10.859688220050552,-10.857344496312836,-10.85734449631283,-10.853287202982514,-10.849574539121212,-10.848526302103311,-10.848526302103307,-10.844524077522815,-10.843073963436053,-10.839845248718808,-10.839845248718808,-10.839171321909994,-10.837871146841549,-10.836729586547143,-10.836107493657586,-10.834845967509064,-10.834845967509064,-10.833538255439175,-10.83338102886321,-10.827988333925234,-10.827988333925232,-10.826842922230087,-10.821428484557917,-10.819900801137518,-10.819788308947727,-10.818514208026562,-10.818514208026562,-10.817933605881201,-10.8162133303745,-10.8145799283139,-10.811615636785238,-10.809840189070373,-10.809840189070373,-10.807542088419517,-10.806026366211585,-10.80602636621158,-10.801485563473243,-10.801485563473243,-10.799762808758317,-10.79814891652606,-10.792068014891179,-10.792068014891177,-10.789755134337478,-10.789755134337478,-10.78944665434453,-10.78776380463163,-10.787763804631625,-10.786929639046695,-10.786929639046688,-10.784550247234757,-10.784050801865815,-10.783610643865682,-10.783610643865678,-10.783368260395608,-10.783368260395605,-10.781464525733984,-10.781464525733975,-10.780753932666777,-10.780191981090319,-10.778888253951319,-10.778888253951315,-10.778404483145152,-10.776921428257761,-10.775975492047904,-10.7759754920479,-10.77548253019742,-10.774918321995703,-10.774918321995692,-10.774805293308482,-10.774277115321409,-10.774196418562466,-10.774043195197148,-10.770691995923887,-10.770691995923881,-10.769154976430766,-10.768207964150305,-10.766761925872029,-10.766761925872027,-10.765515125317597,-10.763969195721081,-10.76396919572107,-10.762563250150555,-10.760984161481082,-10.76098416148108,-10.756839751844328,-10.755031121406862,-10.755031121406857,-10.754631439783555,-10.753508114094062,-10.753508114094062,-10.753366759280855,-10.753366759280853,-10.752654873849705,-10.752479751081545,-10.75131935005131,-10.749970838811297,-10.749951651163869,-10.749486671696406,-10.74941214296,-10.74941214296,-10.749332792391096,-10.748969674227958,-10.748352130155943,-10.748352130155938,-10.747865681146424,-10.74786568114641,-10.74784393611463,-10.747843936114618,-10.747740274993367,-10.747370212811296,-10.746928211020133,-10.74692821102013,-10.746229011190138,-10.743776015867336,-10.743561916786373,-10.743483632718734,-10.743483632718734,-10.743427356376012,-10.743427356376001,-10.743162664958799,-10.743162664958797,-10.738013943606637,-10.738013943606637,-10.735110673901685,-10.735110673901683,-10.735001497009902,-10.735001497009897,-10.733513585518642,-10.733513585518638,-10.732598727569991,-10.732598727569986,-10.731385188531439,-10.731385188531437,-10.729625206700874,-10.728052154128418,-10.726921379824665,-10.726921379824663,-10.726722953438136,-10.72672295343813,-10.726179206350128,-10.725029910681274,-10.724227289435662,-10.72277896163642,-10.722778961636415,-10.721984836349032,-10.715243174387373,-10.715243174387368,-10.71345569487557,-10.710134212434543,-10.707230440109122,-10.707230440109116,-10.703432187585156,-10.70287860262792,-10.702878602627914,-10.700385538995423,-10.700385538995423,-10.697266069429194,-10.697266069429189,-10.695850664061199,-10.69585066406119,-10.692762393855906,-10.692762393855903,-10.69249933754719,-10.692499337547186,-10.692414268752621,-10.692414268752621,-10.689845476340686,-10.68914985272041,-10.689149852720409,-10.689086317838747,-10.689086317838743,-10.688728792838885,-10.688728792838885,-10.686757880605953,-10.686757880605944,-10.682510057008287,-10.681116082697582,-10.680409059406456,-10.68040905940645,-10.680061859838997,-10.679857969391293,-10.679091786543475,-10.673776372563061,-10.673280053522666,-10.673280053522666,-10.671720167285669,-10.66960699699878,-10.667286825861801,-10.667286825861794,-10.666849242532969,-10.666303686594043,-10.664629695072287,-10.664629695072287,-10.663729865270513,-10.66372986527051,-10.659210240894051,-10.658689600849886,-10.65868960084988,-10.657298182900199,-10.65283067528705,-10.652351466362509,-10.650693313542117,-10.650497975686491,-10.646017528947635,-10.646017528947631,-10.644202584695815,-10.64420258469581,-10.64135213456369,-10.641352134563688,-10.640886536854254,-10.640778826220318,-10.64055565863644,-10.640555658636439,-10.6401750255952,-10.640175025595196,-10.638433750085538,-10.638261661967633,-10.635631756642162,-10.634470092690341,-10.634470092690336,-10.633365213033644,-10.63336521303364,-10.630285467076996,-10.629680274227347,-10.627510631121963,-10.627510631121963,-10.6256906071433,-10.620473219099134,-10.62047321909913,-10.61934005699972,-10.619070563302612,-10.61706554149376,-10.617065541493758,-10.61684596319793,-10.616845963197914,-10.615648642601608,-10.615306513992904,-10.615306513992898,-10.613803156276704,-10.613803156276697,-10.613580760334592,-10.61296225197937,-10.612962251979365,-10.611103485159804,-10.6111034851598,-10.610225427585744,-10.610225427585743,-10.609521505132209,-10.607905393949611,-10.607905393949608,-10.606785142638037,-10.606384190655842,-10.606384190655836,-10.601579681564424,-10.601579681564422,-10.599147193376185,-10.59914719337618,-10.596473300912544,-10.596473300912539,-10.59523942312085,-10.595239423120846,-10.59262529610302,-10.592625296103016,-10.592550070015474,-10.592550070015465,-10.591998757912263,-10.591616699402197,-10.591616699402193,-10.590184125799667,-10.59018412579966,-10.585975032847266,-10.585863990102647,-10.585863990102641,-10.585035447390176,-10.580749367764847,-10.580749367764843,-10.579997363342487,-10.579782402573576,-10.57641055933034,-10.576410559330334,-10.575006084594941,-10.572948798774423,-10.570128238822553,-10.570128238822553,-10.569879201383175,-10.569879201383173,-10.568100151417958,-10.568090150470624,-10.56809015047062,-10.567683272168557,-10.564694086675608,-10.564694086675608,-10.564359579531281,-10.562009436385186,-10.560851531150139,-10.560783982661391,-10.56078398266139,-10.560258846446152,-10.560258846446143,-10.558968188458076,-10.558404647554191,-10.55761633853311,-10.557606528175219,-10.557606528175207,-10.55561480993424,-10.555614809934239,-10.55374043999829,-10.553411916448159,-10.553066084541172,-10.553066084541165,-10.551876206509508,-10.551534554110649,-10.551534554110649,-10.54709038465337,-10.547090384653364,-10.543547633185243,-10.543547633185243,-10.542923232445528,-10.542609082327191,-10.538752706397721,-10.538752706397718,-10.53501250061488,-10.533449341434473,-10.533449341434471,-10.531189205467603,-10.531189205467602,-10.530311787334508,-10.530311787334506,-10.52986249797953,-10.52986249797952,-10.529629454442999,-10.529197789862371,-10.529197789862362,-10.527716790876195,-10.52689196694201,-10.514025567121077,-10.513068516271167,-10.509673525807251,-10.50847556717537,-10.508475567175363,-10.507979623288247,-10.501541182526216,-10.500571077723857,-10.498239332369677,-10.497007740693292,-10.497007740693283,-10.496053758432732,-10.494361834226813,-10.494361834226813,-10.4933037355555,-10.493303735555498,-10.49173356025418,-10.490880067786907,-10.490880067786902,-10.49034626719767,-10.488085987203547,-10.488046364861988,-10.484732511172698,-10.484732511172691,-10.484660717177336,-10.484660717177329,-10.48423641309403,-10.484187520176084,-10.482653318529861,-10.48265331852986,-10.480401952503478,-10.48040195250347,-10.475642684631017,-10.475642684631016,-10.468597050209608,-10.468597050209606,-10.46798134148511,-10.467031366477928,-10.465707658532118,-10.460604062739256,-10.460604062739252,-10.459635391751075,-10.453886207120973,-10.453346326495957,-10.453346326495955,-10.451111677712529,-10.444437127829053,-10.444437127829051,-10.442126413455854,-10.442126413455853,-10.44078266762931,-10.43922098004926,-10.439035047108208,-10.432851177851653,-10.431751993167174,-10.429921496886395,-10.429921496886392,-10.428980022172572,-10.428980022172569,-10.428899081035581,-10.428805332487952,-10.428805332487947,-10.427078492054894,-10.427000612578473,-10.425125650703754,-10.4243843074531,-10.418897083499102,-10.4188970834991,-10.416316505019534,-10.41312635554202,-10.412794498835606,-10.412794498835602,-10.411002936358141,-10.410968989366907,-10.40894339677533,-10.408176105637407,-10.40403916829546,-10.400202145588976,-10.40020214558897,-10.399546239083174,-10.396639578271119,-10.396639578271117,-10.396425022755343,-10.396425022755343,-10.395932212138266,-10.395932212138266,-10.394244730520576,-10.394244730520576,-10.393748574637595,-10.393526484497466,-10.393526484497462,-10.388227346503866,-10.38751857494799,-10.387283874179202,-10.3854479057634,-10.385447905763396,-10.385331419521751,-10.385032453106794,-10.383274446730608,-10.38042388365117,-10.379954793165009,-10.378895012913866,-10.378247242212996,-10.377394196458871,-10.377394196458864,-10.375566640563159,-10.375566640563157,-10.373063383528166,-10.373063383528162,-10.372352321086233,-10.371230654972477,-10.369572551769688,-10.366999694560576,-10.366999694560576,-10.366941818433233,-10.36668396445905,-10.365581587572473,-10.365581587572471,-10.363385251406731,-10.362705134461397,-10.362705134461391,-10.362143520006294,-10.359671692441049,-10.359671692441042,-10.359165767309813,-10.359165767309813,-10.35789318937103,-10.35767328418659,-10.357486630516796,-10.357486630516789,-10.357049107464434,-10.35704910746443,-10.356609887529926,-10.356609887529922,-10.356604563733965,-10.353191212290975,-10.353191212290971,-10.348653339585995,-10.348653339585992,-10.34272633572706,-10.342726335727058,-10.341620622315311,-10.341541493779772,-10.339612327279122,-10.339612327279122,-10.339031034228691,-10.335954211439159,-10.335954211439152,-10.335026673852195,-10.333332309429867,-10.333332309429862,-10.333309473288017,-10.330538038262734,-10.330538038262732,-10.327632312923043,-10.325825964621043,-10.325825964621036,-10.325703046646478,-10.325703046646478,-10.325030876520358,-10.325030876520353,-10.322780728819904,-10.322780728819895,-10.321407814926136,-10.321407814926134,-10.320755301375645,-10.32075530137564,-10.319230650716102,-10.31890535028366,-10.31890535028366,-10.317937409598933,-10.3165023521604,-10.312357095061543,-10.312357095061541,-10.312085939084117,-10.311878958031086,-10.311284252262856,-10.311284252262851,-10.3110243688416,-10.310601254982316,-10.310601254982311,-10.310453535158626,-10.308897642217904,-10.308004499796589,-10.30800449979658,-10.306147202573428,-10.305091857604017,-10.301884585722158,-10.299826565520322,-10.299810640858258,-10.299810640858256,-10.299515402815164,-10.299515402815164,-10.29559840351218,-10.295598403512175,-10.294811430483296,-10.294811430483293,-10.29350005412671,-10.293364498181466,-10.290579083970869,-10.290057314295238,-10.290057314295234,-10.287582581459446,-10.28658660688144,-10.28508272488028,-10.285082724880278,-10.282613183612613,-10.282613183612613,-10.280783620968855,-10.280527469047511,-10.27958443958146,-10.279584439581457,-10.275059209186589,-10.275059209186582,-10.274967171815232,-10.27496717181523,-10.271762924707692,-10.271762924707692,-10.268994629163576,-10.26757199801406,-10.267445172146786,-10.2663040937721,-10.266284903168618,-10.258296511765,-10.258120027994192,-10.25812002799419,-10.254352827700686,-10.254084886377928,-10.253447540182034,-10.253447540182027,-10.250042941239068,-10.249289005164353,-10.2455824890938,-10.239211614030827,-10.239211614030818,-10.234442345419668,-10.234442345419668,-10.234176411647727,-10.23270776450842,-10.232707764508413,-10.231581204174713,-10.231581204174702,-10.230612345632744,-10.222318272585927,-10.222318272585925,-10.221103839247563,-10.221103839247563,-10.220578188599616,-10.220578188599612,-10.21723668257523,-10.217236682575225,-10.208283753691731,-10.208283753691727,-10.206240027998376,-10.206240027998374,-10.204437089251458,-10.201409700302529,-10.201409700302525,-10.190746760222446,-10.190746760222444,-10.189541607486275,-10.187069013439892,-10.187069013439887,-10.18483074177415,-10.184830741774144,-10.181825199673934,-10.18182519967393,-10.181348051575311,-10.17828796168767,-10.178287961687662,-10.169345342002238,-10.16635630485197,-10.166356304851965,-10.16125091450682,-10.160608817054372,-10.155948102648551,-10.154669473076545,-10.154669473076542,-10.152740075301981,-10.152740075301981,-10.151961590554274,-10.151961590554265,-10.147533197196545,-10.14515110846662,-10.14515110846662,-10.143150656244382,-10.138622708956232,-10.136124434009352,-10.136124434009345,-10.13144076147917,-10.131440761479169,-10.12073176753433,-10.120731767534325,-10.120680446662798,-10.111953858685254,-10.11195385868525,-10.108036104016923,-10.108036104016918,-10.105336355035368,-10.105336355035362,-10.088257527108594,-10.080648720617903,-10.07192370558569,-10.066095591483922,-10.061831729322954,-10.061506686081797,-10.06150668608179,-10.06089316041341,-10.060893160413404,-10.058361262976948,-10.056425272432858,-10.053944730980179,-10.048893759972593,-10.04827381801206,-10.045418411602986,-10.041915226632163,-10.040458325296337,-10.0297335545386,-10.022089002931438,-10.017082178715702,-9.997323297962138,-9.997323297962133,-9.994401475346598,-9.994401475346589,-9.99203878157035,-9.992038781570344,-9.991333914801205,-9.991333914801203,-9.988458512951626,-9.988458512951619,-9.985452988984594,-9.985452988984585,-9.983890740972758,-9.977027122609236,-9.975557982755959,-9.975557982755959,-9.974313424951005,-9.974313424951001,-9.954675933277194,-9.950166548987333,-9.94645653117482,-9.88339126526691,-9.847471497838708,-9.847471497838706,-9.846401374161472,-9.84640137416147,-9.84540075562417,-9.845400755624162,-9.821960354845281,-9.820050983013955,-9.820050983013951,-9.814125666384406,-9.800552869061494,-9.779674479976505,-5.496858661185417,-5.496858661185415,-5.494275389978916,-5.494275389978909,-5.488200264276146,-5.481447871256783,-5.473280081205356,-5.465830406670225,-5.456743967084554,-5.445548846523214,-5.442611558365339,-5.437456662177278,-5.437456662177272,-5.434287636895091,-5.430409196705514,-5.430102842959311,-5.429833135405012,-5.429833135405011,-5.42752073400363,-5.427520734003627,-5.422003520121196,-5.408863743381899,-5.398805158045318,-5.394497126655748,-5.388219235998976,-5.388219235998975,-5.387364075474142,-5.387364075474132,-5.387115523384775,-5.387115523384772,-5.383688174473977,-5.383688174473974,-5.383477941804563,-5.3834779418045615,-5.383310281332071,-5.380773154482505,-5.3807731544825,-5.378325976757835,-5.378325976757832,-5.363025641956305,-5.360770695885687,-5.352167175583252,-5.35216717558325,-5.346811957175984,-5.346811957175972,-5.33686026077509,-5.336860260775088,-5.31641535581575,-5.31202707887024,-5.306327710216022,-5.303908432339378,-5.3030491558366135,-5.30165629058192,-5.298316927627523,-5.298316927627522,-5.294379042111765,-5.294379042111762,-5.287147774556083,-5.287147774556077,-5.264131553960448,-5.264131553960443,-5.258655965851573,-5.258655965851566,-5.255860462963626,-5.255860462963622,-5.252530695774992,-5.250074826039637,-5.247839889011477,-5.247839889011469,-5.246736447350333,-5.2465208002677794,-5.246324389819944,-5.238260947661047,-5.232828966440132,-5.232828966440129,-5.2272734932282665,-5.220620284644839,-5.2133330120015655,-5.20772591470064,-5.207725914700635,-5.207209088786583,-5.205628641905323,-5.205628641905321,-5.203728234170707,-5.201380145635888,-5.201380145635884,-5.1976858505154615,-5.197685850515455,-5.187644584168605,-5.187644584168604,-5.182313390386171,-5.18231339038617,-5.178131242350562,-5.164605122936816,-5.1618785572000085,-5.152872891115663,-5.150405844821657,-5.150405844821655,-5.1467010180042685,-5.146701018004267,-5.138787559141903,-5.138459846918027,-5.138459846918024,-5.137408800966849,-5.13679961974462,-5.136799619744618,-5.126608360499037,-5.126608360499035,-5.120627290731092,-5.120627290731082,-5.100439056756479,-5.084506934163833,-5.084506934163833,-5.077948175297405,-5.06170798465966,-5.061707984659657,-5.056159857373236,-5.046467755388253,-5.046467755388246,-5.046424120571815,-5.042401141214195,-5.038936740501181,-5.000331950655392,-5.000331950655388,-4.998601333775835,-4.819127616837205,-4.819127616837204,-4.817783334646101,-4.817783334646099,-4.816335494561513,-4.816335494561509,-4.81439885457036,-4.806290060810562,-4.806290060810552,-4.803501159796654,-4.80350115979665,-4.8020043286234575,-4.801242191001746,-4.801242191001746,-4.80103592058511,-4.801035920585104,-4.779109070140297,-4.779109070140295,-4.776257810145129,-4.769877826172658,-4.762347055198674,-4.756556505007948,-4.75277553249467,-4.750319830385643,-4.748162517929633,-4.747579958361761,-4.747579958361759,-4.745070950837366,-4.745070950837364,-4.741533159452027,-4.740882359505519,-4.740882359505506,-4.739953945541675,-4.7349184402377915,-4.734918440237785,-4.729231733702245,-4.718112158213821,-4.710320718173731,-4.710282272276412,-4.710258012885629,-4.710258012885627,-4.709039416107761,-4.70903941610776,-4.708156331795406,-4.708156331795405,-4.702819951381956,-4.702819951381951,-4.701376132553638,-4.677602501380482,-4.66872968971035,-4.66872968971035,-4.66822460800394,-4.663551863502135,-4.659941850275414,-4.658410598188515,-4.65841059818851,-4.656980861663263,-4.656980861663253,-4.655320151671746,-4.655320151671738,-4.653492313528632,-4.653492313528627,-4.651136910172564,-4.65113691017256,-4.650633265108139,-4.644009864630456,-4.640237636902972,-4.6350437284459085,-4.618291280877071,-4.618291280877069,-4.617280044419086,-4.6172800444190845,-4.6152405540480945,-4.615240554048084,-4.610884076456719,-4.610884076456719,-4.607924765514789,-4.607924765514785,-4.591622153396587,-4.588904301804007,-4.588904301803997,-4.5832467308545475,-4.582691734269634,-4.5826917342696305,-4.572738997526121,-4.571500224074407,-4.571500224074403,-4.553150265378381,-4.552049350280692,-4.552049350280684,-4.546751035728905,-4.546751035728903,-4.546569080439869,-4.545451072945191,-4.545451072945191,-4.5253313586745705,-4.523443505245824,-4.52344350524582,-4.520073868376112,-4.485738818974743,-4.482613490168884,-4.4820589667320245,-4.4650422812514705,-4.448782407586305,-4.440441662958417,-4.440441662958415,-4.438467416884735,-4.438467416884732,-4.4383784563368,-4.438277678592838,-4.405481363799456,-4.405481363799451,-4.40531170618913,-4.405311706189129,-4.040940067026405,-4.025838612048837,-4.025838612048833,-4.024829864094315,-4.02482986409431,-4.023838219696533,-4.023838219696525,-3.991737906253773,-3.987431731229984,-3.902391044188044,-3.8459594881974635
4.3279275693960795,-15.377257218096979,-15.332691941569417,-15.328558697300839,-15.287256283265982,-15.254282060780744,-15.25428206078074,-15.25080291733429,-15.250760063340671,-15.2504216265592,-15.249619337716775,-15.2448537746958,-15.244853774695798,-15.244700427532635,-15.244700427532635,-15.244462371069755,-15.244462371069753,-15.229363797948754,-15.22936379794875,-15.226561639518113,-15.226561639518113,-15.223822786790729,-15.223822786790729,-15.20510970984702,-15.20510970984702,-15.204990823544255,-15.204990823544252,-15.204911101124992,-15.204911101124981,-15.204870075246667,-15.20487007524665,-15.204867530424611,-15.204867530424602,-15.18525137759624,-15.184582271404699,-15.177164984038901,-15.131655140115223,-15.131526314286237,-15.131440363147835,-15.131396969445017,-15.131395946595738,-15.100395736463446,-15.100395736463438,-15.071018234811255,-15.071018234811254,-15.066165249405671,-15.058705585376229,-15.058705585376224,-15.057697860730885,-15.057697860730883,-15.056929180863419,-15.056929180863415,-15.045688236528772,-15.040884090409442,-15.038383090416197,-15.037587445745723,-15.036840008841544,-15.035225420377303,-15.033740377617434,-15.03374037761742,-15.004936967299859,-15.002249882621356,-15.002018380974604,-15.001157473562445,-15.000883254002702,-15.000289013255088,-15.000289013255086,-14.999715666148253,-14.992212044549749,-14.992212044549749,-14.988929231471957,-14.988929231471953,-14.978199577611717,-14.978199577611708,-14.976842049295657,-14.976842049295657,-14.973789857856664,-14.973789857856664,-14.973745396837412,-14.97374539683741,-14.973093066939214,-14.973093066939205,-14.959931911410976,-14.954017064309081,-14.952372487974934,-14.952372487974921,-14.949975747656195,-14.949975747656193,-14.949683007817859,-14.949683007817859,-14.946669990244294,-14.930370530289062,-14.930370530289052,-14.930089838482019,-14.930089838482015,-14.912525926490177,-14.891958122916783,-14.879247669949518,-14.870790509814585,-14.856775109059125,-14.853655503691638,-14.840479546318115,-14.83979977430253,-14.826474315163146,-14.82647431516314,-14.825957735810308,-14.825957735810297,-14.823438983539782,-14.823438983539779,-14.822287112776976,-14.821223922153422,-14.81774808250939,-14.81774808250938,-14.810926731053833,-14.810926731053833,-14.802675745370777,-14.797988896080533,-14.797504518391396,-14.797332725392378,-14.797332725392371,-14.795451228164199,-14.795451228164193,-14.787299828983421,-14.78729982898342,-14.777286543776503,-14.770828749619145,-14.767423790642932,-14.767423790642928,-14.763421940717016,-14.76190686117373,-14.761906861173728,-14.755760614051065,-14.755760614051063,-14.755086421048725,-14.755086421048723,-14.754551363282447,-14.752512078950895,-14.752512078950893,-14.750680325837742,-14.749570603652595,-14.749570603652588,-14.748036483848704,-14.747208313375726,-14.747109814906928,-14.7450792231214,-14.743879633456242,-14.743165104599962,-14.740940520869783,-14.740896630159984,-14.738251833595983,-14.737907187042325,-14.73617728519764,-14.736172408315854,-14.736118411376557,-14.725607892061412,-14.725607892061408,-14.723118307928605,-14.718352950968969,-14.716798594236234,-14.71483568250112,-14.714835682501114,-14.71402739398127,-14.71402739398127,-14.711092950708458,-14.711092950708455,-14.708689503415949,-14.696547687295183,-14.696547687295174,-14.695971087830756,-14.695971087830747,-14.690580447856012,-14.690580447856002,-14.68310472575803,-14.683104725758026,-14.683086450266204,-14.683086450266202,-14.683073146138279,-14.683073146138272,-14.683064812890267,-14.683064812890265,-14.683061448091777,-14.68306144809177,-14.679630560155001,-14.679630560154992,-14.679585085786053,-14.679585085786053,-14.672999333096453,-14.672999333096449,-14.671054156566603,-14.671054156566594,-14.670814577877223,-14.67016774302097,-14.670167743020954,-14.668129900328397,-14.667276631662556,-14.666411110097513,-14.659631033967768,-14.658830938890056,-14.658830938890054,-14.641705249285405,-14.63975654761597,-14.639756547615967,-14.634925973775246,-14.634925973775237,-14.629632637499384,-14.629632637499384,-14.616029027687029,-14.616029027687025,-14.614694761090202,-14.614694761090197,-14.61234508060409,-14.612345080604088,-14.61050390726894,-14.606024936444271,-14.606024936444268,-14.60525662648244,-14.605256626482433,-14.603813500425403,-14.603813500425401,-14.602482745558303,-14.602482745558293,-14.600551204870786,-14.599375813401595,-14.598498632961437,-14.598498632961427,-14.59126716400599,-14.591196902392216,-14.582473657355813,-14.580569851136024,-14.580569851136017,-14.579845598213284,-14.579360860088249,-14.579360860088244,-14.579117176920095,-14.579043446777067,-14.577217386130984,-14.573735950467606,-14.573735950467603,-14.572023015560719,-14.572023015560717,-14.570215035548454,-14.570215035548445,-14.550166657403496,-14.546885142300603,-14.544800745224366,-14.531322203820686,-14.529359836916965,-14.528095615210136,-14.52780596592275,-14.525739317887885,-14.5248573679015,-14.52298235188824,-14.513937909106573,-14.512415289360915,-14.512415289360908,-14.511209832409964,-14.505749074710389,-14.50516957429331,-14.500021897179357,-14.500021897179355,-14.49610353636616,-14.490531382235385,-14.485400426233085,-14.483629074392816,-14.479523682228312,-14.478778596295319,-14.473414046146345,-14.46762265132336,-14.467622651323355,-14.467362130609636,-14.46736213060963,-14.466218045995834,-14.46621804599583,-14.46193995491971,-14.461939954919709,-14.457500300083627,-14.457500300083622,-14.455540927429697,-14.455540927429695,-14.452518838015077,-14.451170434167928,-14.444777893552722,-14.438123562275528,-14.432932871535634,-14.429835420930807,-14.429835420930806,-14.415455342336456,-14.415455342336447,-14.410341716364092,-14.410341716364085,-14.40381804008934,-14.39829160606036,-14.398291606060353,-14.397135846960875,-14.397135846960875,-14.394966787604302,-14.394966787604297,-14.39441052887934,-14.39266669244644,-14.392666692446436,-14.389944128805476,-14.389944128805462,-14.386162930299026,-14.386162930299026,-14.385395839584195,-14.385395839584193,-14.377647220270719,-14.375173066878288,-14.37517306687828,-14.374704731705638,-14.373235150267723,-14.373235150267718,-14.371959287139127,-14.371959287139124,-14.366100692216474,-14.366100692216467,-14.354466483478381,-14.338955711267086,-14.338634423388037,-14.33863442338803,-14.329393526952737,-14.329001939255507,-14.328021995658974,-14.327963188985679,-14.327298978665327,-14.327298978665322,-14.3161434073164,-14.311599661083706,-14.3115996610837,-14.307536625388014,-14.305046206448804,-14.305046206448802,-14.300551922632808,-14.27792161203602,-14.276682281665558,-14.258404847883146,-14.258404847883144,-14.249670519474684,-14.249670519474675,-14.244131558155134,-14.225884199799513,-14.22396540215195,-14.221555798419525,-14.21850766000618,-14.2175598526846,-14.215824181822022,-14.210014066387222,-14.207135259832633,-14.19847287420559,-14.18948351213424,-14.183299024927013,-14.178585671121928,-14.177135159855586,-14.177135159855585,-14.173935090768813,-14.173935090768808,-14.165935794070043,-14.165935794070034,-14.162047678293556,-14.162047678293552,-14.161410717069758,-14.161410717069757,-14.156472497152338,-14.153298269958649,-14.153298269958642,-14.150744697112891,-14.145071357684909,-14.144062522029245,-14.144062522029243,-14.140527318640295,-14.140527318640288,-14.134293281070596,-14.134293281070592,-14.117534699594405,-14.11237215108873,-14.112372151088724,-14.108000912257634,-14.108000912257625,-14.106996530755426,-14.106996530755426,-14.106157682648487,-14.10357552499486,-14.103575524994858,-14.096044313220949,-14.075946049638882,-14.075946049638882,-14.073325792173149,-14.073325792173147,-14.071350781273509,-14.071350781273495,-14.057743044691337,-14.055832764703405,-14.0558327647034,-14.053813606238517,-14.053813606238512,-14.040863954929156,-14.038331306090154,-14.03833130609015,-14.033171319747728,-14.03317131974771,-14.021077527518244,-14.021077527518239,-14.019914432336996,-14.017495844472904,-14.00688793813697,-13.99431630440287,-13.994316304402867,-13.98939783680078,-13.97770274206305,-13.977702742063046,-13.971533572800928,-13.95963324810974,-13.959633248109736,-13.954309101449727,-13.94597035772831,-13.877758405154689,-13.877758405154687,-13.8709755652336,-13.8709755652336,-13.864718605090584,-13.86303554489547,-13.856411693262588,-13.848045840655702,-13.82137100645482,-13.804290213714669,-13.804290213714665,-11.223504919738547,-11.223504919738545,-11.213323675493646,-11.213323675493644,-11.199767882643803,-11.199767882643801,-11.198968407873837,-11.196504557095174,-11.19650455709517,-11.19489070648358,-11.189832821389173,-11.189832821389167,-11.18423838770279,-11.18202399517825,-11.182023995178248,-11.180331713207119,-11.17865215162507,-11.177463425893016,-11.175669254591712,-11.16984638674621,-11.167542342157352,-11.167542342157349,-11.167449303132846,-11.167449303132846,-11.164809817215342,-11.16480981721534,-11.161745533878005,-11.160889196460662,-11.160889196460657,-11.158637037452475,-11.158637037452474,-11.156957127987914,-11.156957127987914,-11.149016794972155,-11.14901679497215,-11.14681606198257,-11.14681606198257,-11.142386000550285,-11.142217011827269,-11.142217011827269,-11.13955384913639,-11.13955384913639,-11.139204588048187,-11.136500719236643,-11.134572733101164,-11.133963893529877,-11.132845963972557,-11.132330486115475,-11.131698247369028,-11.13095162033035,-11.13058626520751,-11.130586265207507,-11.130091598223514,-11.125590001390238,-11.125590001390236,-11.124708397921959,-11.122384417254397,-11.121701136672483,-11.121701136672476,-11.121685943255418,-11.120423661958347,-11.119593227100067,-11.119593227100067,-11.115423566455162,-11.115423566455156,-11.106840622624997,-11.106420955149973,-11.106420955149968,-11.100746767958752,-11.099740779661902,-11.099740779661893,-11.098607410052661,-11.098607410052658,-11.093771842715453,-11.093771842715448,-11.09314815957819,-11.091231527513333,-11.091231527513322,-11.091211967373036,-11.091211967373033,-11.091010745560068,-11.091010745560062,-11.09096137185072,-11.09042963425288,-11.09042963425287,-11.090429634252864,-11.090429634252864,-11.089151998990719,-11.086781058473807,-11.086781058473797,-11.083813309388212,-11.083813309388207,-11.08342904747981,-11.082682831436754,-11.082537410042878,-11.073638271406573,-11.073316874256,-11.073316874255998,-11.059431340450764,-11.055447624923119,-11.054784029764877,-11.049201364344524,-11.047199731557455,-11.046427807182782,-11.0454969784921,-11.045474656229192,-11.045474656229189,-11.043374904381553,-11.035772995646534,-11.03577299564653,-11.035159144857705,-11.035159144857696,-11.022320958045999,-11.022320958045999,-11.014686222692463,-11.01468622269246,-11.010873730078782,-11.010660710454712,-11.010660710454705,-11.009464469978248,-11.009464469978248,-11.00854512759491,-11.008545127594903,-11.008327184049891,-11.008327184049886,-11.008007877561978,-11.008007877561973,-11.005024320392874,-11.005024320392872,-11.003943764972302,-11.001952615677997,-11.001952615677995,-10.99181817983656,-10.991818179836555,-10.986443387366503,-10.986443387366501,-10.985010948153446,-10.985010948153441,-10.98301268872807,-10.983012688728069,-10.982119154912754,-10.982119154912748,-10.978746636852433,-10.978746636852428,-10.97839184375061,-10.977466149503147,-10.977466149503142,-10.975876917294572,-10.975876917294572,-10.972730083727189,-10.972334201549373,-10.972334201549371,-10.96999975794035,-10.969332971087205,-10.969332971087201,-10.968902927847534,-10.968902927847529,-10.968657089295313,-10.968232900018263,-10.967386083546682,-10.966971740371084,-10.964317129165467,-10.964317129165465,-10.962642409297134,-10.962642409297132,-10.942065574736151,-10.941555325903666,-10.941555325903662,-10.937274726351317,-10.923199093973983,-10.91913362267191,-10.917746261959033,-10.917746261959033,-10.916397427413337,-10.916397427413337,-10.914609035134118,-10.914128891873647,-10.913846577766442,-10.91384657776644,-10.913744402756905,-10.912761159328976,-10.91271518844825,-10.912715188448246,-10.912332768233457,-10.910625264226356,-10.910129606080453,-10.907950601620119,-10.907950601620106,-10.90639145506425,-10.905442701706779,-10.905323185058979,-10.901427847041553,-10.900799501652525,-10.900011752141603,-10.899404413591387,-10.896786609656322,-10.896786609656317,-10.89493877550943,-10.894938775509429,-10.89365950162286,-10.893166741837023,-10.892771358406685,-10.89277135840668,-10.890742558789485,-10.888628090606629,-10.884218391106979,-10.884218391106975,-10.877063721532416,-10.877063721532416,-10.876712087926439,-10.873497520282923,-10.87203629374355,-10.870300122923972,-10.870300122923965,-10.870093174197512,-10.868740850665132,-10.867422621280637,-10.86742262128063,-10.867397528686636,-10.867397528686634,-10.864477322499397,-10.861543715252893,-10.861543715252889,-10.860790059079939,-10.860790059079937,-10.855783277215949,-10.855026072660905,-10.853280262214536,-10.847546362275407,-10.847546362275407,-10.846047149519258,-10.845868013399064,-10.844560117332056,-10.843334383208786,-10.840889230103885,-10.840889230103883,-10.840535416641941,-10.839370072983863,-10.839370072983861,-10.838464291141344,-10.837816441756528,-10.835412495273932,-10.835401505917769,-10.835401505917767,-10.833586498239393,-10.830576122306242,-10.826140980647665,-10.824870478353821,-10.823785460537986,-10.823577092330709,-10.823577092330705,-10.822199076813805,-10.82168115304938,-10.820337234191918,-10.815491237114426,-10.81549123711442,-10.808818004627728,-10.806032178294005,-10.805794980264285,-10.805635795359727,-10.804413369164317,-10.804413369164315,-10.804299601944795,-10.804299601944788,-10.802180725519131,-10.80218072551913,-10.799901411495872,-10.799901411495867,-10.794954923011357,-10.794954923011353,-10.79218876123117,-10.792188761231163,-10.791697528536677,-10.790880996056165,-10.79088099605616,-10.789547985954014,-10.78940454350583,-10.78896186781572,-10.788961867815718,-10.787725795089182,-10.787725795089182,-10.78750879889426,-10.786827936664372,-10.786223733943274,-10.78481048608249,-10.784176502445911,-10.783610544374023,-10.783610544374021,-10.78348188362161,-10.782386025211506,-10.78161961329432,-10.781619613294318,-10.781440588770598,-10.781440588770597,-10.779717040005858,-10.778411760801637,-10.778181051129328,-10.778181051129327,-10.777518702517783,-10.776964322067311,-10.776964322067291,-10.774549834080075,-10.774290349023772,-10.774290349023767,-10.773765123678594,-10.773765123678588,-10.773749625150037,-10.772943602567546,-10.772612955749608,-10.772612955749608,-10.770794801782172,-10.77079480178217,-10.770468749934444,-10.769383757460117,-10.767977790845187,-10.76764633038342,-10.76521000679361,-10.764946786237594,-10.76494678623759,-10.76428736053508,-10.761991465508164,-10.761991465508155,-10.757924798614642,-10.757924798614642,-10.757497696588556,-10.756877257095022,-10.755561443423991,-10.755561443423982,-10.755054782019362,-10.75470497591927,-10.754428996877126,-10.754420843870571,-10.754420843870562,-10.754372059861499,-10.753497493684955,-10.75349282097837,-10.753492820978366,-10.753316600583911,-10.751916148696752,-10.751916148696747,-10.751842107457247,-10.751842107457245,-10.751015532870586,-10.751015532870579,-10.749463011808391,-10.749463011808372,-10.747581516776672,-10.747581516776664,-10.747142602344232,-10.747142602344226,-10.746739696620878,-10.746739696620878,-10.744930052668659,-10.744930052668657,-10.742807031442121,-10.742807031442117,-10.741358108822858,-10.741358108822855,-10.740730280016377,-10.740730280016376,-10.739702489967769,-10.73836344016732,-10.737145969153707,-10.73586060773737,-10.73586060773737,-10.732964108269629,-10.727307864599029,-10.725475404750592,-10.72547540475059,-10.72483116635896,-10.721871347915254,-10.721871347915254,-10.71811856591547,-10.718118565915468,-10.717778631743696,-10.717558558941217,-10.717558558941214,-10.714921211799668,-10.714921211799666,-10.711382190123835,-10.711119040974738,-10.711119040974735,-10.710062560413,-10.710062560412991,-10.709853684598546,-10.709234122397188,-10.70923412239718,-10.70828274664584,-10.707106200674176,-10.707106200674174,-10.703456929447182,-10.703456929447176,-10.702184705442438,-10.694992790300624,-10.694677091544898,-10.694368955858517,-10.694368955858515,-10.691222841502363,-10.691222841502361,-10.690847759167202,-10.688246008672882,-10.688229630560107,-10.68723613817598,-10.686738864735648,-10.686738864735648,-10.68633850285775,-10.686338502857748,-10.681168168620783,-10.678386405253407,-10.678122136091055,-10.678122136091051,-10.676012339364577,-10.675235373684416,-10.675235373684412,-10.67494547300496,-10.671050205445678,-10.671050205445678,-10.669013383153649,-10.669013383153647,-10.668111001308036,-10.668111001308034,-10.667918117000465,-10.662363524194541,-10.66187507440711,-10.66143823499697,-10.660613848544706,-10.65898167753844,-10.658981677538435,-10.655175768618935,-10.655175768618927,-10.653949794518052,-10.65394979451805,-10.652694012982113,-10.651450933785904,-10.65042063470984,-10.650420634709834,-10.650049520942892,-10.649905828540035,-10.648688933376036,-10.648688933376032,-10.647999760477088,-10.647450336224392,-10.64697965501177,-10.646263189538134,-10.646263189538132,-10.640581736468226,-10.640581736468224,-10.640253954273385,-10.636126853870927,-10.636126853870918,-10.633877096325266,-10.633663850827512,-10.63358839199667,-10.633588391996662,-10.632880896718063,-10.632623356876872,-10.63262335687687,-10.632562478112877,-10.632562478112874,-10.630919056115737,-10.630919056115728,-10.630127261484612,-10.629727432707234,-10.629727432707234,-10.6273998075303,-10.6273998075303,-10.62644380924741,-10.623708912087917,-10.62341709681652,-10.623417096816516,-10.623064038280633,-10.623064038280631,-10.621803344339561,-10.621803344339556,-10.619036316169987,-10.619036316169986,-10.618845220381983,-10.618845220381973,-10.614560819832166,-10.614560819832166,-10.61157997646168,-10.611579976461677,-10.609967618352123,-10.60996761835212,-10.606439908448246,-10.606439908448245,-10.606148714113287,-10.603902582094225,-10.603902582094216,-10.603538529036033,-10.60160219925526,-10.601602199255257,-10.600887174182057,-10.600092438778422,-10.600092438778413,-10.599193483367877,-10.599193483367873,-10.597155447056611,-10.594306739407434,-10.594306739407433,-10.592866403395764,-10.592139618152988,-10.592084524459102,-10.590456425826497,-10.590456425826492,-10.587841067641964,-10.58784106764196,-10.587736002511216,-10.58773600251121,-10.587382886191406,-10.587382886191403,-10.587111787121286,-10.586151809081969,-10.586151809081967,-10.584528943628492,-10.584058272222686,-10.583979536511995,-10.583755362500753,-10.58375536250075,-10.582953097432068,-10.582953097432064,-10.58132913459633,-10.580451286129051,-10.58045128612905,-10.57869110437079,-10.578413171501706,-10.576566951734742,-10.57656695173474,-10.57432339612,-10.574105305463597,-10.573205615176846,-10.572638042214287,-10.56706050337354,-10.567060503373531,-10.566096756022155,-10.566096756022153,-10.566032787162863,-10.566032787162857,-10.564889822553933,-10.564889822553928,-10.5643673979328,-10.55501498878438,-10.555014988784377,-10.553817775050337,-10.552768587838443,-10.552354309400066,-10.55027069844273,-10.550270698442727,-10.5499210035444,-10.5499210035444,-10.549273089514468,-10.549273089514466,-10.548559014366903,-10.546052046329818,-10.546052046329818,-10.544070672534822,-10.543718495847367,-10.543718495847363,-10.540301237495346,-10.532508331242774,-10.527659106248626,-10.527659106248624,-10.52499676307771,-10.522094840985027,-10.521985262522529,-10.518968848816844,-10.518968848816842,-10.517242346743942,-10.516054188966312,-10.515275486117067,-10.515275486117066,-10.510702753798943,-10.51070275379894,-10.509575057303294,-10.50953619030081,-10.507629169820461,-10.50762916982046,-10.507311694670596,-10.505008613372945,-10.504710289708624,-10.504561825402424,-10.494705999252659,-10.491485599744534,-10.491485599744532,-10.49062356704587,-10.485530843408313,-10.485530843408313,-10.483062852259362,-10.483062852259357,-10.482673722369753,-10.482673722369743,-10.481927445053623,-10.481927445053621,-10.480863230720493,-10.480863230720493,-10.476557576607144,-10.476557576607142,-10.470155688588306,-10.469944161876304,-10.46926797315802,-10.462547843484064,-10.459194751165597,-10.459194751165594,-10.459181672639472,-10.457087845837643,-10.456562734904836,-10.456153592808194,-10.452327621487965,-10.45197811249944,-10.451978112499438,-10.451912283530072,-10.451912283530065,-10.447922388531934,-10.44412257670484,-10.44412257670484,-10.442814437617153,-10.442814437617146,-10.441947859642324,-10.441947859642324,-10.44178337662545,-10.439244323329204,-10.435333389286528,-10.435021653773152,-10.435021653773152,-10.433698542349601,-10.431188529704828,-10.431145029953287,-10.426304912897892,-10.425693969806655,-10.425693969806654,-10.423721024956226,-10.423628694696474,-10.422693995865531,-10.422226098301127,-10.42192665878066,-10.418675228422302,-10.418675228422298,-10.418276293596524,-10.41664930878871,-10.4166493087887,-10.415280478772448,-10.415280478772447,-10.412439832230517,-10.412439832230517,-10.410840719922149,-10.410840719922144,-10.408847050410365,-10.408718196377006,-10.408718196376999,-10.40778824517589,-10.407788245175889,-10.405089451120999,-10.404744057909161,-10.403852633491443,-10.40383256611483,-10.403186416671444,-10.402519820331117,-10.400751236727794,-10.400751236727789,-10.396651599928989,-10.395877187530065,-10.395877187530063,-10.395806351360317,-10.395763657136966,-10.394703360992787,-10.39436750213335,-10.39288868403587,-10.392485672883499,-10.392485672883494,-10.391918174399198,-10.39030021961345,-10.39030021961345,-10.388968069009627,-10.388968069009623,-10.388825307864265,-10.38347544882794,-10.383475448827939,-10.383142368818678,-10.381975245904533,-10.381808842998199,-10.379862710989691,-10.37986271098969,-10.377872346622341,-10.377237201328544,-10.377237201328542,-10.374662978185228,-10.374662978185224,-10.371477292729452,-10.370623607831266,-10.370623607831266,-10.368896160909028,-10.367882337881955,-10.36788233788195,-10.366189746524142,-10.361954340097066,-10.36195434009706,-10.359807871571617,-10.357354548380147,-10.357354548380144,-10.356918873006487,-10.356918873006485,-10.355892949589064,-10.355892949589062,-10.355634774496263,-10.3528955597267,-10.352814183186657,-10.352814183186656,-10.352722808379482,-10.352722808379479,-10.352694669625711,-10.35269466962571,-10.350261846587909,-10.350261846587907,-10.350153779837816,-10.350153779837813,-10.346653147015854,-10.344827346449213,-10.34298689419317,-10.342986894193169,-10.342652035981642,-10.342479393694553,-10.341141567056715,-10.341141567056708,-10.33994213489297,-10.339942134892969,-10.33948718454767,-10.338645498550616,-10.338645498550614,-10.338102146314544,-10.337576788400986,-10.336782106358347,-10.336497364808862,-10.336497364808853,-10.335431832576653,-10.335427923768444,-10.332499512278229,-10.330858612564493,-10.33085861256449,-10.328984081114905,-10.327628766973737,-10.327628766973731,-10.327445921363697,-10.327445921363696,-10.326916190603333,-10.326916190603328,-10.323519319016293,-10.321777256392346,-10.321445610453294,-10.321445610453287,-10.321322209684327,-10.321322209684325,-10.321220734760368,-10.321220734760368,-10.31938162541237,-10.316237396483457,-10.314910597113938,-10.314910597113933,-10.312951431854247,-10.312951431854232,-10.311267147146719,-10.311021726650962,-10.311021726650958,-10.31040129410949,-10.30999789956832,-10.309026460507194,-10.308788532331,-10.308788532330999,-10.30807455189318,-10.306613012306048,-10.306613012306038,-10.30291765867283,-10.302414026326467,-10.300399561622461,-10.300399561622458,-10.299546819969112,-10.29954681996911,-10.298629490892724,-10.298629490892722,-10.298535470359328,-10.29508529755046,-10.295085297550456,-10.293169814600287,-10.290399145634632,-10.29039914563462,-10.28878959835812,-10.283624641866327,-10.28212234462525,-10.281031133153062,-10.281031133153059,-10.280889629262163,-10.277616655230679,-10.276079022697358,-10.276079022697354,-10.273163878189216,-10.266126892322246,-10.266126892322243,-10.26497136135449,-10.264964853003105,-10.264540438387064,-10.26454043838706,-10.261724943363735,-10.261724943363733,-10.258855124059258,-10.25763543856266,-10.257635438562655,-10.256593054665338,-10.256593054665334,-10.256420754467138,-10.256420754467129,-10.244145529962463,-10.241841970670878,-10.241841970670876,-10.231719731996304,-10.2317197319963,-10.226548684536173,-10.226548684536166,-10.226339501894115,-10.226339501894104,-10.220008083610358,-10.220008083610356,-10.217439833002855,-10.217439833002851,-10.214220645718772,-10.214220645718768,-10.21113510167349,-10.208434832377895,-10.208434832377888,-10.207736351393917,-10.20773635139391,-10.204001276572237,-10.198484169684269,-10.198484169684265,-10.191663941738268,-10.190184983877314,-10.190184983877312,-10.189880334965972,-10.185114614894152,-10.18511461489415,-10.183675953574708,-10.183423560287999,-10.180077874405297,-10.180077874405294,-10.176469495390696,-10.17541855657232,-10.170444352122662,-10.170444352122649,-10.169243192800833,-10.167617607853206,-10.167617607853204,-10.157574211390068,-10.150659628047347,-10.15065962804734,-10.147998647656824,-10.14799864765682,-10.147948411890214,-10.147948411890212,-10.139085610010655,-10.139085610010651,-10.117162283497944,-10.10982608899109,-10.104872855773108,-10.103077729164266,-10.098933893309715,-10.098933893309706,-10.098216458495422,-10.098216458495422,-10.0930662309206,-10.085893858635309,-10.083694421931003,-10.082263814025444,-10.080481938769692,-10.078145506349063,-10.075596141810484,-10.072220146221738,-10.067992180308895,-10.062292626702602,-10.060766428306758,-10.056102385305769,-10.02742177968709,-10.027421779687087,-10.025830330051381,-10.02583033005138,-10.023314921470408,-10.023314921470408,-10.023224996032429,-10.023224996032424,-10.020741685721672,-10.020741685721669,-10.019509382928325,-10.018602957406804,-10.018602957406802,-10.016132270489713,-10.007294276003945,-10.007294276003933,-10.006500904119275,-10.00650090411927,-9.985339326110925,-9.98283098491914,-9.980634366798832,-9.915956664544945,-9.872733638569466,-9.872733638569459,-9.871766916373131,-9.871766916373128,-9.870847549683836,-9.870847549683834,-9.844940237649231,-9.844940237649219,-9.84266176278117,-9.836211186061101,-9.826255145395304,-9.80433880444693,-5.485375487430434,-5.485375487430427,-5.482270420332058,-5.482270420332048,-5.4798712691985,-5.474320274002369,-5.468410257542278,-5.46759841956877,-5.460632474713064,-5.451575307319674,-5.441917310753981,-5.441294676138749,-5.437853426555005,-5.437853426555001,-5.435849307939441,-5.435177173938403,-5.431780952615466,-5.427943482890704,-5.427943482890699,-5.423172948886902,-5.423172948886897,-5.4189548342500595,-5.411676213336959,-5.401557389255572,-5.400765525738007,-5.400765525738006,-5.400519055416423,-5.400519055416423,-5.3979320068110095,-5.397932006811008,-5.395428490013084,-5.395428490013083,-5.394000509034173,-5.39400050903417,-5.391686243715435,-5.388571616676271,-5.388571616676267,-5.386617550221212,-5.386617550221212,-5.368710033591937,-5.367927544985841,-5.36391293628574,-5.363912936285736,-5.360739471542444,-5.360739471542442,-5.351951670576885,-5.351951670576884,-5.3199336588895045,-5.31874201052796,-5.309700592657397,-5.308807828476226,-5.308298977640404,-5.306701026651605,-5.303505107616987,-5.303505107616983,-5.300453559543764,-5.3004535595437625,-5.29539538340927,-5.295395383409268,-5.280393130535129,-5.280393130535127,-5.2719522713682085,-5.271952271368204,-5.270747534643846,-5.270747534643839,-5.267965598394667,-5.262960140791299,-5.262055062613551,-5.262007144940923,-5.25554904919322,-5.255549049193215,-5.253976133770992,-5.252113468120223,-5.246098811157922,-5.242466671398586,-5.242466671398578,-5.23988059776939,-5.22990687139172,-5.226944854232405,-5.222097255112796,-5.216319744851862,-5.21631974485186,-5.214399783964513,-5.214399783964505,-5.209800385591802,-5.209800385591796,-5.208387361860438,-5.208387361860436,-5.201574013464424,-5.2015740134644215,-5.195791688391318,-5.195791688391313,-5.194111007074391,-5.182559336066232,-5.179524646503502,-5.16984509813852,-5.169845098138517,-5.16586556668913,-5.165620050950768,-5.165620050950768,-5.16035493647197,-5.1526793428104165,-5.152679342810411,-5.151689735875378,-5.151468153244057,-5.15146815324405,-5.150154380496268,-5.1501543804962635,-5.137337830076027,-5.137337830076025,-5.1200357070270055,-5.107085911378723,-5.107085911378722,-5.101412484985623,-5.078559087809024,-5.078559087809019,-5.075708247595247,-5.067543949761612,-5.06754394976161,-5.064507911318077,-5.0619530481230095,-5.059630837793785,-5.022509999313928,-5.022509999313928,-5.019471862323643,-4.822909402876816,-4.822909402876815,-4.822835387372769,-4.82283538737276,-4.822722523677585,-4.822722523677578,-4.814230084160477,-4.811538656483259,-4.811538656483252,-4.809750016965445,-4.80975001696544,-4.808358219113576,-4.808358219113572,-4.807818360272318,-4.807818360272316,-4.8031631845943314,-4.788746458257754,-4.788523107548999,-4.788523107548998,-4.783411548283338,-4.777254332087187,-4.769763852219063,-4.76775661156892,-4.765267586889627,-4.7616805211423845,-4.760605623435828,-4.760605623435823,-4.759264702962661,-4.759264702962656,-4.75836428014288,-4.75611824018643,-4.756118240186426,-4.753534823806786,-4.751479049845282,-4.751479049845282,-4.749632133790032,-4.7369101573326375,-4.736209570401436,-4.731410346232576,-4.731410346232559,-4.730304473445597,-4.730304473445592,-4.730148589921069,-4.730148589921068,-4.729660451242245,-4.725328765737196,-4.725328765737195,-4.722473929606166,-4.696419578198488,-4.688953687595783,-4.687666516688232,-4.682280053036372,-4.680926298007793,-4.680926298007788,-4.677444765453743,-4.6766977744670655,-4.676697774467065,-4.674314215388879,-4.674314215388875,-4.673867596862918,-4.673867596862917,-4.672276525390256,-4.672276525390255,-4.670608014031512,-4.670608014031511,-4.669064206064401,-4.65847239457035,-4.6518555409935205,-4.645672103837889,-4.645672103837881,-4.642297318951696,-4.642297318951692,-4.638700957518587,-4.6387009575185845,-4.6377937900070805,-4.637793790007076,-4.632303464084006,-4.632303464083994,-4.6079281685316715,-4.605916852982035,-4.605916852982031,-4.605051217803103,-4.6050512178031,-4.5978939502051555,-4.597893950205149,-4.596537296945575,-4.588671629106427,-4.5772750171162,-4.577028623066156,-4.577028623066154,-4.576480678809207,-4.5764806788092,-4.5711822259858215,-4.570741955983651,-4.570741955983647,-4.5524197714810954,-4.552419771481095,-4.5500533236075915,-4.539986453487301,-4.509144973892441,-4.500483434858734,-4.500051516551416,-4.495315111293889,-4.478561170872576,-4.4657536215371705,-4.465598879657861,-4.461881416652269,-4.461881416652267,-4.460553042384206,-4.460553042384206,-4.433607325861722,-4.4336073258617175,-4.433216528786942,-4.433216528786935,-4.050140590962547,-4.0348327731707,-4.034832773170696,-4.03400814818144,-4.034008148181436,-4.033193377192298,-4.033193377192297,-3.999380547957216,-3.995875963973098,-3.9076645845274705,-3.8553792801459172
4.526912745000497,-15.365823681030692,-15.33757729014758,-15.334237920425927,-15.290739820463514,-15.259191227586179,-15.251197448603454,-15.251185724811778,-15.251185724811775,-15.251079725735588,-15.250881652476371,-15.242880958427941,-15.242880958427937,-15.24275430670955,-15.242754306709546,-15.242535084561528,-15.242535084561524,-15.23043033830405,-15.230430338304046,-15.22869442460891,-15.228694424608907,-15.227109493885452,-15.227109493885445,-15.213085813453151,-15.213085813453144,-15.212965123135517,-15.212965123135517,-15.212884560451707,-15.212884560451702,-15.212843458219284,-15.21284345821928,-15.21284154838731,-15.212841548387306,-15.198978320116606,-15.198674955021081,-15.193198250630466,-15.155270338642207,-15.15514227971526,-15.155056926216044,-15.155013951629837,-15.15501318828201,-15.093796659977277,-15.093796659977276,-15.068292491910656,-15.06829249191065,-15.066732667076845,-15.062296688031836,-15.062296688031832,-15.061464386651766,-15.061464386651764,-15.060874269334342,-15.060874269334342,-15.047021369796626,-15.04633245709357,-15.045754177561111,-15.044115203329763,-15.0403976615502,-15.03907475957099,-15.039074759570987,-15.036065210123171,-15.011825047560867,-15.010119458329893,-15.010119458329877,-15.010081099133236,-15.00991621196853,-15.009232634919886,-15.009117577540083,-15.008365385939747,-15.002677400955891,-15.00267740095589,-14.992984353279915,-14.992984353279907,-14.990132983563308,-14.990132983563308,-14.98919367251166,-14.989193672511654,-14.987998532941043,-14.987998532941042,-14.987776880804914,-14.987776880804912,-14.987743959824398,-14.987743959824396,-14.968718302066828,-14.963251547777062,-14.9604128625893,-14.960412862589289,-14.960301339076416,-14.960301339076413,-14.958688875583263,-14.958688875583261,-14.958523671643203,-14.945615097357509,-14.9456150973575,-14.945480476018648,-14.945480476018648,-14.916226396692531,-14.890069504820817,-14.885377954609258,-14.880237630429473,-14.869501477967878,-14.868300725699251,-14.852590897458319,-14.851790586034976,-14.835058463070867,-14.834187547396757,-14.828229157547781,-14.828229157547772,-14.826010750854238,-14.826010750854236,-14.824607497143681,-14.821327116227776,-14.82055908738906,-14.820559087389048,-14.820396078381934,-14.820396078381933,-14.819983581121626,-14.815048031877552,-14.81504803187755,-14.800637204851196,-14.800637204851192,-14.799648905909908,-14.799648905909905,-14.792765634253934,-14.792765634253934,-14.77445818570053,-14.774458185700526,-14.771796301280402,-14.77038952520345,-14.770389525203448,-14.767614764862508,-14.76744504849656,-14.766010793543728,-14.766010793543725,-14.765191423273643,-14.765191423273638,-14.764397187537265,-14.762467509968731,-14.76246750996873,-14.762465053764666,-14.759738710310291,-14.759738710310284,-14.756068725138189,-14.753379399082561,-14.75159767266369,-14.751191416940683,-14.750904712052133,-14.749625801240153,-14.748347616732579,-14.746235669387403,-14.746037380193755,-14.745730500741026,-14.744057849255224,-14.743310540913185,-14.742663451429488,-14.742445945259673,-14.741113890132645,-14.738812091823629,-14.735365942490247,-14.735365942490247,-14.734187528391114,-14.728810774311565,-14.728810774311563,-14.72874880215922,-14.72874880215922,-14.725504434379907,-14.725504434379898,-14.714975269751347,-14.714975269751347,-14.713910398983348,-14.713910398983348,-14.71090010513014,-14.710900105130134,-14.702976739515385,-14.702976739515373,-14.702962218484194,-14.702962218484187,-14.702951560969556,-14.702951560969543,-14.702944766857804,-14.7029447668578,-14.702941834578361,-14.702941834578345,-14.700421103180242,-14.700421103180235,-14.700386527797171,-14.700386527797168,-14.693563571765594,-14.693563571765592,-14.691163033071554,-14.69116303307155,-14.690368366406663,-14.689356761072261,-14.689356761072247,-14.688020983302643,-14.687497170009623,-14.686976012473187,-14.683672697869467,-14.683672697869467,-14.680750385090226,-14.667985939864149,-14.634767623492973,-14.634767623492968,-14.633537673220403,-14.633537673220403,-14.629600089774563,-14.629600089774552,-14.622769604089285,-14.622769604089283,-14.621734642429494,-14.621692660443824,-14.621282925885872,-14.621282925885861,-14.617313894172574,-14.616801379141847,-14.616801379141846,-14.612872455388462,-14.61287245538846,-14.611827684562863,-14.611827684562853,-14.610447835830152,-14.610447835830152,-14.60948026929111,-14.609480269291108,-14.607034877493104,-14.606351010808407,-14.603954471550143,-14.603954471550136,-14.59856404322687,-14.598564043226867,-14.597758581104198,-14.597635523376614,-14.597435622048575,-14.59677529226626,-14.596775292266253,-14.595411421857523,-14.593460606294187,-14.592937476192905,-14.5929374761929,-14.590659295117945,-14.590659295117941,-14.588086794994517,-14.58808679499451,-14.565985768139939,-14.562997508886186,-14.558986492097244,-14.543174295302196,-14.540818360650448,-14.54026691106555,-14.539790263312266,-14.536045790068144,-14.530474209671775,-14.52340735252698,-14.523407352526972,-14.522609655130683,-14.516953642880349,-14.51552615865405,-14.515147178541197,-14.514534072502716,-14.514534072502713,-14.513406507781,-14.508394811228214,-14.50836903247811,-14.500960711904098,-14.489781298279267,-14.486959550906958,-14.484872020349089,-14.484585670360534,-14.484585670360534,-14.482378339668758,-14.48237833966875,-14.480881704547288,-14.480881704547286,-14.480249535956352,-14.480249535956348,-14.480020330293238,-14.474256408974165,-14.474256408974163,-14.47207819187702,-14.472078191877017,-14.463941818328726,-14.463350964746578,-14.459539279627744,-14.453384264377902,-14.448796642419069,-14.43585194662826,-14.43585194662825,-14.427331522423483,-14.427331522423481,-14.424951837541233,-14.424951837541226,-14.424595456492714,-14.424595456492703,-14.424376886670577,-14.424376886670567,-14.42338098851422,-14.423380988514218,-14.42050047760911,-14.420500477609108,-14.413709666081349,-14.410242455675597,-14.410242455675592,-14.408518042814665,-14.408518042814658,-14.405983433304945,-14.400758737962402,-14.400758737962398,-14.389966772390114,-14.389966772390098,-14.38954267955345,-14.387142144625237,-14.385841668987519,-14.385841668987515,-14.384610944292726,-14.384610944292708,-14.381644865998961,-14.381644865998961,-14.371738761294225,-14.369929432924396,-14.366454405466193,-14.365590803958384,-14.36446997049165,-14.359923302993272,-14.359577529080527,-14.347170715226278,-14.347170715226275,-14.341442067084335,-14.337220639189496,-14.337220639189495,-14.324067256749885,-14.324067256749865,-14.322353865023354,-14.317882699981446,-14.317882699981443,-14.297214006100344,-14.296048139382012,-14.285273537788871,-14.285273537788871,-14.283763376159591,-14.28012589144065,-14.280125891440639,-14.248457620865334,-14.242751258182956,-14.240758798188702,-14.23645707339256,-14.234202006237801,-14.230390076187444,-14.229159117578183,-14.212065749999327,-14.202645161829993,-14.201822889666463,-14.201822889666461,-14.195555947269591,-14.19555594726959,-14.195278969711724,-14.189862572813741,-14.18986257281373,-14.189237449972486,-14.187598544750486,-14.187598544750486,-14.184067541112944,-14.18190743615179,-14.181907436151787,-14.17496564700175,-14.17496564700175,-14.171939514304096,-14.169018374283901,-14.168124677230853,-14.168124677230852,-14.166183832534161,-14.166183832534161,-14.165888674727901,-14.162589009693626,-14.162589009693626,-14.147904235305507,-14.147904235305505,-14.14482194141062,-14.144821941410619,-14.133165601110841,-14.1310009293318,-14.123992224088946,-14.123992224088937,-14.119770428569641,-14.119285738983075,-14.119285738983073,-14.110199253413011,-14.110199253413,-14.108855962109358,-14.108855962109358,-14.058061510801487,-14.058061510801487,-14.053481279351729,-14.05202854797301,-14.052028547973006,-14.04495711930661,-14.0449571193066,-14.042834605103062,-14.040756243835201,-14.038744417203413,-14.038744417203407,-14.030104285632639,-14.030104285632637,-14.025776798936153,-14.025776798936148,-14.025611481015249,-14.003212353378443,-14.00010450421251,-14.000104504212505,-13.994048443729225,-13.987546169476953,-13.987546169476943,-13.98634390778749,-13.98364087260856,-13.976562375229037,-13.973749220413609,-13.973749220413605,-13.871199289370763,-13.871199289370763,-13.870299292472927,-13.870299292472927,-13.864127015160342,-13.862745408789474,-13.856444710408521,-13.850104327189037,-13.822120064547388,-13.813945497011137,-13.81394549701113,-11.213759323946581,-11.213759323946574,-11.205242155259583,-11.205242155259583,-11.199789049973374,-11.198433543857606,-11.198433543857604,-11.194750892679652,-11.194018841096904,-11.194018841096897,-11.192721947710126,-11.192721947710117,-11.186219194108181,-11.186219194108173,-11.182880700368598,-11.179845862197627,-11.177101707030491,-11.176293020910311,-11.175361222586533,-11.171971342781605,-11.169845761400591,-11.169845761400586,-11.169520560082479,-11.169520560082477,-11.167265339265153,-11.167265339265152,-11.166255256622453,-11.165259119590022,-11.165259119590019,-11.161136005050494,-11.16113600505049,-11.154603426752978,-11.15460342675297,-11.151765257580875,-11.151765257580871,-11.150299245529672,-11.150299245529672,-11.149011781472689,-11.1483908144753,-11.1483908144753,-11.146988021503233,-11.145772567693172,-11.145772567693166,-11.14531642331562,-11.144169682004588,-11.143851918912114,-11.143447569424712,-11.143137898769696,-11.142751187339117,-11.142289269713475,-11.141753368004002,-11.140559120206897,-11.139375614046015,-11.139375614046015,-11.1361076479586,-11.136107647958593,-11.13378157874038,-11.132175731405606,-11.13111889436685,-11.131118894366848,-11.130995415129853,-11.125327123242933,-11.125327123242931,-11.12513780009249,-11.12384526913146,-11.123845269131458,-11.122562399754345,-11.122562399754344,-11.117563198346758,-11.117563198346753,-11.115933485296075,-11.115933485296074,-11.112710045109054,-11.112710045109047,-11.110703974186935,-11.110703974186924,-11.110323359340669,-11.110323359340661,-11.110323359340656,-11.110323359340656,-11.110242837108999,-11.110242837108997,-11.110102702633789,-11.110102702633789,-11.107808449310122,-11.104603085545579,-11.104603085545575,-11.103083288804774,-11.102283141731249,-11.102001010964647,-11.101897007104157,-11.098765871572052,-11.091086854560583,-11.089674153598013,-11.08967415359801,-11.082070208105904,-11.082070208105904,-11.07869460422249,-11.07846327643451,-11.075291420585893,-11.061677081053688,-11.058106389201198,-11.057565398708382,-11.056505972321878,-11.056412444734601,-11.054991895284397,-11.050017266790052,-11.050017266790046,-11.041548112183747,-11.041548112183737,-11.038876455877945,-11.038876455877945,-11.03279308125704,-11.032793081257033,-11.032249269789558,-11.032249269789556,-11.029146669368819,-11.029146669368819,-11.02736107223969,-11.027361072239689,-11.027342961503548,-11.027342961503539,-11.02605690887068,-11.026056908870679,-11.014205718881822,-11.014205718881817,-11.013392635955014,-11.010696440062745,-11.010696440062734,-11.0092873064465,-11.009287306446495,-11.00767896334806,-10.997944012461335,-10.997944012461334,-10.995799942258898,-10.995799942258891,-10.99339344969792,-10.99339344969791,-10.993290434149289,-10.993290434149285,-10.991891672415857,-10.991891672415852,-10.990305308482581,-10.990305308482574,-10.98827055247461,-10.988185837351914,-10.988185837351912,-10.986904067160067,-10.98690406716006,-10.98453323237385,-10.984533232373844,-10.984400225240787,-10.983383853118548,-10.982998127810488,-10.982998127810479,-10.982612360762769,-10.982612360762767,-10.982283705699977,-10.9812487339075,-10.981036158085987,-10.980031191368107,-10.97879991548233,-10.97879991548233,-10.97751556754719,-10.977515567547188,-10.948275253188767,-10.946840141441692,-10.946840141441692,-10.943161262414147,-10.928547499384687,-10.926794824483936,-10.926794824483935,-10.924324863949582,-10.924324863949577,-10.923834459571857,-10.923400972867801,-10.923400972867789,-10.922923538987387,-10.922589509467919,-10.921283364373547,-10.920194049982914,-10.920116218217748,-10.920116218217746,-10.91934041901131,-10.917503804707188,-10.917503804707188,-10.916763868272517,-10.916717134820567,-10.916028714527519,-10.913576447335728,-10.912476251641122,-10.912327355546147,-10.910892771094252,-10.910174634244937,-10.902993065624871,-10.902679270586995,-10.900787060579002,-10.898362486553678,-10.898362486553676,-10.896582616225087,-10.896582616225077,-10.894701024690328,-10.894701024690324,-10.890274411363832,-10.88866778801906,-10.888667788019056,-10.887204244966982,-10.882082779217155,-10.882082779217154,-10.88153095850279,-10.878546809182337,-10.878516512958827,-10.878516512958825,-10.876834061074483,-10.876834061074478,-10.876222213591603,-10.876222213591602,-10.875342318401813,-10.873636775692958,-10.87262641252008,-10.870451523876895,-10.86961109693922,-10.869611096939217,-10.866439639471539,-10.866439639471531,-10.865379125131803,-10.859428233706655,-10.857694314172251,-10.857445811511857,-10.856078224366048,-10.853059991665477,-10.852674444753294,-10.852089912492396,-10.852089912492394,-10.851407996094231,-10.85140799609423,-10.849965067235003,-10.848434776210938,-10.847674953680487,-10.846937472717057,-10.846937472717057,-10.844468646209835,-10.844468646209831,-10.84246491045885,-10.840127598179224,-10.839800663072726,-10.839271552240474,-10.837435792022841,-10.835218531881182,-10.835154162294906,-10.833197587892757,-10.832236224975341,-10.832236224975341,-10.828910932058868,-10.82830883779101,-10.825654438215542,-10.825654438215533,-10.819462132941194,-10.817423245057046,-10.817423245057041,-10.816668849217526,-10.814562235848493,-10.81456223584849,-10.812834433053323,-10.812834433053315,-10.810359071034938,-10.810359071034938,-10.808871818191191,-10.808871818191188,-10.80826327818948,-10.805501335413137,-10.805501335413137,-10.803613448360228,-10.803183068037175,-10.80318306803716,-10.80275177974778,-10.802143783347528,-10.80204987722491,-10.801752089584538,-10.801752089584538,-10.801643958024496,-10.801643958024494,-10.801498974579943,-10.80140757656997,-10.80079170268177,-10.800027922104837,-10.79818954870456,-10.796965600073179,-10.79696560007317,-10.795276787853545,-10.794986631678356,-10.794986631678354,-10.7947502936952,-10.79455978800939,-10.794437312813809,-10.794437312813807,-10.794209652886675,-10.793735416737468,-10.792900353845887,-10.792244918926727,-10.791868820024604,-10.791868820024597,-10.790030241797387,-10.790030241797387,-10.789995381950794,-10.78999538195079,-10.789939995441264,-10.789939995441259,-10.785873268259813,-10.782171063347315,-10.782171063347302,-10.780139561879405,-10.78000693632718,-10.780006936327174,-10.779229562642385,-10.779123670423491,-10.779123670423486,-10.778918498130272,-10.77891849813027,-10.777343055667567,-10.777044929439805,-10.775738391802642,-10.775374560364288,-10.77537456036428,-10.773447115815323,-10.77344711581532,-10.772843483312078,-10.772843483312077,-10.769987273764581,-10.769987273764572,-10.768529393352805,-10.768529393352795,-10.768405114356774,-10.76588773892312,-10.76586567711953,-10.765736197171007,-10.7657108958138,-10.764937943078692,-10.764573763267776,-10.763806092559653,-10.761461322945141,-10.761461322945138,-10.761285895808195,-10.761285895808193,-10.761214107636134,-10.76121410763613,-10.760249478850659,-10.760249478850657,-10.757254133592907,-10.757254133592902,-10.757243727605099,-10.757243727605095,-10.756767861977815,-10.756767861977806,-10.756767117172256,-10.756767117172254,-10.756681009335079,-10.756681009335068,-10.75461155232565,-10.752155084499767,-10.75215508449976,-10.751925583696734,-10.751079245146768,-10.751079245146764,-10.749811372827892,-10.746419345036134,-10.744994577164503,-10.744994577164501,-10.741272926493687,-10.738968383731697,-10.738968383731692,-10.737549554750395,-10.737549554750395,-10.735809858030436,-10.735809858030427,-10.73507948839069,-10.732077222347662,-10.732077222347655,-10.731663464584186,-10.731663464584184,-10.731062634958025,-10.731062634958025,-10.730287375976987,-10.730287375976978,-10.727834331595183,-10.727135245111564,-10.727135245111562,-10.722865903279455,-10.721643498526793,-10.71944052737275,-10.717029484286794,-10.717029484286789,-10.716483586160773,-10.714545492494105,-10.712101558260638,-10.710955284948989,-10.705273629808953,-10.703378337718538,-10.70200598203214,-10.702005982032139,-10.70147565317671,-10.700519397764703,-10.69991769311857,-10.699917693118561,-10.695765191869125,-10.695765191869125,-10.690295753671005,-10.690295753671005,-10.690067412194855,-10.689743473291689,-10.686720346446839,-10.686720346446835,-10.684701693518928,-10.6843726257631,-10.684372625763096,-10.682984840580287,-10.682984840580286,-10.681458853200766,-10.681458853200763,-10.680276329923002,-10.67783285811439,-10.677832858114387,-10.675240313141014,-10.674996612032574,-10.674701801974619,-10.673731017987423,-10.673406633355595,-10.673406633355592,-10.672151990122494,-10.670955497872797,-10.670830430006632,-10.67083043000663,-10.669038072902628,-10.669038072902623,-10.668348651397672,-10.665066061531508,-10.664967572385907,-10.664967572385907,-10.663087424740807,-10.659453974507699,-10.658928878512302,-10.658903325211528,-10.658903325211526,-10.657173616648278,-10.656183412622056,-10.656183412622054,-10.655033805621523,-10.655033805621523,-10.652812558618583,-10.652812558618573,-10.652722865555598,-10.652722865555594,-10.65192841705576,-10.651685288521378,-10.649907597358713,-10.64990759735871,-10.648193981978988,-10.648193981978984,-10.647861474045618,-10.647568998187456,-10.647568998187445,-10.647511203184385,-10.646881766218371,-10.645664335142213,-10.645664335142206,-10.645487916181008,-10.645487916181004,-10.641829926112758,-10.641829926112743,-10.63860680526195,-10.638606805261945,-10.637640313209246,-10.637640313209246,-10.636919313926045,-10.636302910128554,-10.63630291012855,-10.630706424925721,-10.630706424925714,-10.629508407523296,-10.629508407523293,-10.626447526695898,-10.626447526695891,-10.62408212811358,-10.623875625411674,-10.623875625411664,-10.621996971365377,-10.621710552870974,-10.62171055287097,-10.62052159147261,-10.62052159147261,-10.619548621954635,-10.619548621954628,-10.616653315792883,-10.614521554904224,-10.614363332803634,-10.613302081492371,-10.613302081492366,-10.613000239967299,-10.613000239967299,-10.612855215527313,-10.612855215527308,-10.61136137037154,-10.61136137037153,-10.610791869504546,-10.608678720278355,-10.607886841578305,-10.6078868415783,-10.607310922010921,-10.60731092201092,-10.607033895900965,-10.605428799900123,-10.605428799900114,-10.60431062136096,-10.604242622275788,-10.603441827074187,-10.603441827074187,-10.603419584900323,-10.603419584900323,-10.601180551106346,-10.599410469845955,-10.599049391675402,-10.598322815223206,-10.598322815223206,-10.597702737332423,-10.597667000950295,-10.597667000950294,-10.59492937263581,-10.594787056190537,-10.593597727718834,-10.593597727718828,-10.59359518469991,-10.588743583953216,-10.588743583953216,-10.588313374817126,-10.586813939736205,-10.58465921990241,-10.584659219902402,-10.583732699181814,-10.58373269918181,-10.58022241108111,-10.58022241108111,-10.579714353151285,-10.579714353151283,-10.577567596547501,-10.573592305548969,-10.571738293512423,-10.571738293512414,-10.571378509223443,-10.56533286074059,-10.565332860740588,-10.564855765981173,-10.564281321198719,-10.562936161567295,-10.562936161567293,-10.562690151324837,-10.562690151324835,-10.561519385677832,-10.558690481915603,-10.558690481915601,-10.556703252089036,-10.553199297227916,-10.552733691414609,-10.552666613144329,-10.547053702083351,-10.547053702083339,-10.543431253248734,-10.543431253248732,-10.536629478206551,-10.53662947820655,-10.535032208024006,-10.534950884195473,-10.530444607790475,-10.53044460779047,-10.53025694696047,-10.530256946960465,-10.529189815277707,-10.525176431323546,-10.524965719095382,-10.513969315466419,-10.511948888761774,-10.510084023322268,-10.50935400399224,-10.509354003992238,-10.507965899666312,-10.49905516368924,-10.49811664398912,-10.49606133415101,-10.49606133415101,-10.492039272941025,-10.492039272941025,-10.489509229408199,-10.489509229408196,-10.488496208720024,-10.48847049062362,-10.488470490623616,-10.487305374510147,-10.487305374510141,-10.487156089148797,-10.487156089148788,-10.486803549428174,-10.479727775717333,-10.477003355405717,-10.474949622443447,-10.467943194557852,-10.46794319455785,-10.466803088134974,-10.464927301657701,-10.464927301657701,-10.463599279501787,-10.462918832314427,-10.462918832314422,-10.460402606374043,-10.46040260637404,-10.459104322535266,-10.458613280321464,-10.458613280321453,-10.45860389548198,-10.458515544540258,-10.457287170591442,-10.45728717059144,-10.456248237869382,-10.452153579314905,-10.452153579314905,-10.450235713385656,-10.445459279922561,-10.442629632809421,-10.441459797868532,-10.44125568345994,-10.441076705757599,-10.441076705757599,-10.440746940811938,-10.440746940811927,-10.439561193609956,-10.438353060168936,-10.437154290465582,-10.436988165241813,-10.436365275283562,-10.436365275283558,-10.435756011921832,-10.43410055085933,-10.43377491435778,-10.433774914357777,-10.430302508717226,-10.430302508717224,-10.429934721289753,-10.429934721289749,-10.428775239482098,-10.428775239482095,-10.428261838287543,-10.425592199994991,-10.425380939627342,-10.425380939627328,-10.424869096325683,-10.423366121056988,-10.423366121056983,-10.422754190490823,-10.421631568279015,-10.421257060294742,-10.42001139584159,-10.419336511428984,-10.419098834877072,-10.419098834877067,-10.418071959495663,-10.417145543409832,-10.416150804115947,-10.414356121052748,-10.414356121052748,-10.413594400515002,-10.413250309830074,-10.41325030983007,-10.411638560467878,-10.411151769453127,-10.409666581614431,-10.40966658161443,-10.40858537968981,-10.408375158600375,-10.40837515860037,-10.407784922064419,-10.402216514791668,-10.402216514791665,-10.399878194474283,-10.399792952911639,-10.395815625046055,-10.39581562504605,-10.392101674388252,-10.392101674388252,-10.389863275387299,-10.389009848594567,-10.389009848594553,-10.388216821249209,-10.388207112561156,-10.388207112561155,-10.387008647141135,-10.387008647141135,-10.386263213277214,-10.386263213277212,-10.385342392746292,-10.384929470939655,-10.38361966467481,-10.38361966467479,-10.383177302440222,-10.38205689079098,-10.382056890790976,-10.381608412799636,-10.381608412799633,-10.381447412571205,-10.381447412571198,-10.378913420887804,-10.375106976482776,-10.374162805502266,-10.373391694838123,-10.36803443045847,-10.368034430458465,-10.367445405612985,-10.36716944128708,-10.367169441287075,-10.367158033153455,-10.366533578292545,-10.366416807281192,-10.365793070486507,-10.3657930704865,-10.365755778985863,-10.365145508062929,-10.365145508062929,-10.361894756820003,-10.361894756820002,-10.360176567228859,-10.36017656722885,-10.35931952566421,-10.35776987718611,-10.356929447522248,-10.356929447522239,-10.354033637280988,-10.353603246201184,-10.350240763778558,-10.350019486405333,-10.34894630070945,-10.348946300709448,-10.34861706929116,-10.348617069291143,-10.347273614349504,-10.3472736143495,-10.347266024287586,-10.347266024287585,-10.3452244836205,-10.345158133073248,-10.343580463536222,-10.343580463536222,-10.34255715029151,-10.341277551408675,-10.341182896260511,-10.338981575332838,-10.338981575332829,-10.337913559518451,-10.337913559518444,-10.337433991222538,-10.337433991222527,-10.337044384400478,-10.337044384400475,-10.335941269085021,-10.335467404917633,-10.33546740491763,-10.332363027662812,-10.332363027662812,-10.331027002672242,-10.331027002672242,-10.329833262341634,-10.329833262341625,-10.329317214391992,-10.328691366721536,-10.325797960000783,-10.325797960000777,-10.32525491578218,-10.323633968927162,-10.323633968927162,-10.318793846476272,-10.318529036620193,-10.318529036620191,-10.317669580979041,-10.31766958097904,-10.316663835166379,-10.312603281152475,-10.312603281152459,-10.31260253269387,-10.312602532693864,-10.308369253219086,-10.308321979329865,-10.306374502326928,-10.303660636484043,-10.302473098901817,-10.302473098901816,-10.301463829796921,-10.30146382979692,-10.300480395014091,-10.298417755805788,-10.296038880302946,-10.295125675294715,-10.295125675294711,-10.294668857049759,-10.294668857049754,-10.293848758887252,-10.29061637200484,-10.283252597939107,-10.283252597939102,-10.282079625635722,-10.28207962563572,-10.281014617783706,-10.281014617783702,-10.27899701242773,-10.270497901108818,-10.270497901108815,-10.264459886798454,-10.262246474665895,-10.262246474665893,-10.256518017813121,-10.256518017813109,-10.251159964238322,-10.251159964238315,-10.24844915752362,-10.248449157523615,-10.246276049657435,-10.246276049657434,-10.243574210507226,-10.243574210507225,-10.242111899882678,-10.242111899882676,-10.2378081872972,-10.23780818729719,-10.235793887754719,-10.235793887754717,-10.231479811763595,-10.224871904250437,-10.223801936197502,-10.223801936197491,-10.217349167433708,-10.215582343557797,-10.215582343557788,-10.214030381281107,-10.212101705136591,-10.212101705136591,-10.211007223505424,-10.206460545145449,-10.20503825913362,-10.204252718832372,-10.202639724493988,-10.202639724493988,-10.200848771814767,-10.200848771814758,-10.198214290672581,-10.190710508839796,-10.18631852523821,-10.186318525238203,-10.184412328257814,-10.184412328257814,-10.174334291179672,-10.174334291179667,-10.169136434258133,-10.169136434258133,-10.145881330378225,-10.138310019041974,-10.136976662758817,-10.135701567440291,-10.133163709709999,-10.133163709709997,-10.13250668741299,-10.132506687412988,-10.123404806010067,-10.120403973849772,-10.10883777197468,-10.107738830300928,-10.106401806484238,-10.105485834439332,-10.103568746174808,-10.10117024298975,-10.09938661074722,-10.093600381574284,-10.092690313683653,-10.089169419569629,-10.056883455144549,-10.056883455144543,-10.056034847702053,-10.056034847702048,-10.053784364471595,-10.05378436447159,-10.053612267061546,-10.05361226706154,-10.053399081352675,-10.052181916724205,-10.051596145330427,-10.051596145330427,-10.050010537137057,-10.050010537137055,-10.037715226180172,-10.037715226180167,-10.037119692179433,-10.037119692179429,-10.008926493922681,-10.00752364990413,-10.006196628505835,-9.940591218710859,-9.892362871306302,-9.892362871306295,-9.891522235703569,-9.891522235703565,-9.89071197999784,-9.890711979997839,-9.864385812582448,-9.864385812582443,-9.859951095722542,-9.854609274698399,-9.847167249423865,-9.824289668663148,-5.483382649874884,-5.483382649874877,-5.480040413314703,-5.48002662696334,-5.4800266269633395,-5.476621785263594,-5.4754380248090815,-5.470199028723861,-5.469873670082312,-5.463190282731791,-5.456286629462312,-5.4525554747914,-5.448417894205833,-5.445225929227851,-5.4452259292278455,-5.443025910945898,-5.4403128849113225,-5.435975844410997,-5.435975844410995,-5.432701205847055,-5.427754914601668,-5.4247125337777184,-5.424712533777709,-5.42091914907047,-5.417211307546113,-5.417211307546112,-5.416977763465997,-5.416977763465984,-5.414985844407558,-5.414985844407554,-5.41289455129375,-5.412894551293747,-5.41202713536838,-5.41202713536838,-5.3972226607082465,-5.396019837263331,-5.396019837263329,-5.395338277296668,-5.395338277296666,-5.3804133989093055,-5.380172005750783,-5.378636561975788,-5.378636561975785,-5.377272152250093,-5.377272152250093,-5.369437269583571,-5.369437269583569,-5.3292375265867955,-5.32789985200939,-5.3187223915499535,-5.317821523442304,-5.317772069697665,-5.316833127158259,-5.315968985988653,-5.31596898598865,-5.309360781789414,-5.309360781789409,-5.307720482000225,-5.307720482000222,-5.298174534021039,-5.298174534021033,-5.288680370791309,-5.288680370791306,-5.288247438855927,-5.2882474388559215,-5.284778670244592,-5.281363002365869,-5.2795541036641875,-5.279085126341644,-5.271715084702995,-5.267224870146996,-5.267224870146996,-5.266137959022782,-5.260949593747079,-5.260452867432211,-5.255967913009457,-5.255967913009455,-5.250398000307472,-5.2480552519862735,-5.239597991150335,-5.235939682405594,-5.235939682405594,-5.2288797446406665,-5.228879744640664,-5.218869920626966,-5.21886992062696,-5.217923982708802,-5.217923982708796,-5.217151177375488,-5.2171511773754835,-5.212006932998695,-5.212006932998688,-5.211260328543327,-5.2014959196959785,-5.198624178481034,-5.190360922964746,-5.190360922964743,-5.18643391783329,-5.186433917833288,-5.182595708403122,-5.18033354983515,-5.174017322765103,-5.174017322765098,-5.168451088089634,-5.168451088089631,-5.167564976507853,-5.167510066155568,-5.1675100661555655,-5.155085750149752,-5.155085750149742,-5.140713665441079,-5.129737733213451,-5.1297377332134415,-5.1252427510948015,-5.098133806090149,-5.098133806090138,-5.096752944922911,-5.08977216993263,-5.089772169932626,-5.084489684786967,-5.08281926001488,-5.081261621530608,-5.0450141808177325,-5.04501418081773,-5.041561498018212,-4.831704945608568,-4.831704945608566,-4.8311748259070235,-4.831174825907022,-4.830009383305343,-4.830009383305342,-4.8202501596329315,-4.820250159632926,-4.819347918589199,-4.819347918589195,-4.818882186939784,-4.818754193120954,-4.818754193120953,-4.817061201522792,-4.81706120152279,-4.8092911599020285,-4.802681116370791,-4.800625921570745,-4.800625921570742,-4.798147681779263,-4.793000925335753,-4.786919255760488,-4.783015720740432,-4.7810575809046645,-4.7771863372779295,-4.7753801498637,-4.775380149863695,-4.775174898168018,-4.774777151640915,-4.774777151640915,-4.7723754192184655,-4.772375419218462,-4.7700252476077445,-4.768727920330005,-4.768727920329999,-4.767667762650816,-4.759981532544137,-4.7560063133936925,-4.752288104354023,-4.752288104354022,-4.751715623252844,-4.751715623252839,-4.751051910824965,-4.751051910824962,-4.749010936706937,-4.747108225498335,-4.747108225498334,-4.74317804249322,-4.716430687672826,-4.710715704394057,-4.710338004624627,-4.704841924221886,-4.702521290628055,-4.698557992399413,-4.698557992399406,-4.695669745859296,-4.695528552764778,-4.695528552764771,-4.69532277620756,-4.695322776207555,-4.692571942089307,-4.692571942089296,-4.691501574678226,-4.691501574678225,-4.688989518764426,-4.688989518764422,-4.674829547277751,-4.6730387037465135,-4.67303870374651,-4.670102317841521,-4.667748571212341,-4.667748571212322,-4.665366306846519,-4.665366306846513,-4.663081967378487,-4.663081967378482,-4.649543577133484,-4.649543577133477,-4.627016347217995,-4.627016347217991,-4.624987702946768,-4.623668148657815,-4.623668148657814,-4.622003256805709,-4.622003256805702,-4.611608109923271,-4.606285282186809,-4.604487746778798,-4.604487746778796,-4.600275277163548,-4.599807706065195,-4.599807706065189,-4.595270602224974,-4.595270602224972,-4.595051405497759,-4.579662201530029,-4.579662201530029,-4.577814547495586,-4.5561190486538985,-4.531596255756436,-4.520038257976235,-4.5183625262693425,-4.518024875969428,-4.506568950255892,-4.490608056309656,-4.490438271556693,-4.482592060975583,-4.4825920609755805,-4.481651394002776,-4.481651394002774,-4.459639951545186,-4.459639951545186,-4.458966203864685,-4.458966203864684,-4.058432806945107,-4.042891042159988,-4.042891042159986,-4.042215520445386,-4.042215520445374,-4.0415458749975315,-4.041545874997521,-4.007123529503441,-4.004243770123816,-3.917886335896871,-3.86382979082447
4.725897920604915,-15.350011401231432,-15.334433407871098,-15.331846951370638,-15.286244699104977,-15.25672743643061,-15.243073533423805,-15.242979130844194,-15.242785201965097,-15.240953645930837,-15.240953645930826,-15.234028435492425,-15.234028435492414,-15.233923386001276,-15.233923386001269,-15.233719879965209,-15.233719879965202,-15.224471221504103,-15.224471221504102,-15.22347130581914,-15.223471305819137,-15.222606509253879,-15.222606509253879,-15.212449414360856,-15.212449414360849,-15.212327147883844,-15.21232714788384,-15.212245942682578,-15.212245942682566,-15.212204822781354,-15.212204822781349,-15.21220343822528,-15.212203438225266,-15.202866528754642,-15.202754036487539,-15.199008655822594,-15.168291879528281,-15.16816452001661,-15.16807972540986,-15.1680371320942,-15.168036579592584,-15.079174935900422,-15.07917493590042,-15.05948702922873,-15.05699180878828,-15.056991808788274,-15.056542718551162,-15.056542718551153,-15.056344549815364,-15.056344549815362,-15.055939768520727,-15.055939768520725,-15.046411028671471,-15.045823268195143,-15.045398108874377,-15.035778268841987,-15.035778268841986,-15.035316949739656,-15.032558974553805,-15.029376806938169,-15.010987655136507,-15.010987655136502,-15.010735112337589,-15.009765656558685,-15.009438749169236,-15.009165027731605,-15.00888386622663,-15.008554531573948,-15.004451666939842,-15.004451666939842,-14.9978681567477,-14.997868156747698,-14.994686854771645,-14.994686854771645,-14.993341314460313,-14.993341314460302,-14.992474258092507,-14.992474258092507,-14.9924506594165,-14.992450659416496,-14.981992581999329,-14.981992581999322,-14.968424819307906,-14.963686730203383,-14.961591419482996,-14.96159141948299,-14.96083879330396,-14.960028105145822,-14.960028105145819,-14.95912770647152,-14.959127706471511,-14.951138002174552,-14.951138002174547,-14.950886531203615,-14.950886531203613,-14.910245220354941,-14.884070122906552,-14.88138225529291,-14.87867091721343,-14.875281107619234,-14.871117300130882,-14.853237708935605,-14.852390053019283,-14.838471258498366,-14.836839257104046,-14.836476173895093,-14.83478558378903,-14.830085750407417,-14.82089697526158,-14.820896975261572,-14.817777613518812,-14.817777613518809,-14.814307781011385,-14.814307781011383,-14.810484911475843,-14.810484911475843,-14.808414176410238,-14.808414176410231,-14.795339586263433,-14.795339586263426,-14.792507256361784,-14.792507256361775,-14.788070593849726,-14.788070593849724,-14.779822960690327,-14.778467945748844,-14.770816346282482,-14.77081634628248,-14.767980615823657,-14.767980615823653,-14.765178423976602,-14.765178423976602,-14.763718843729324,-14.763718843729317,-14.761799395173474,-14.761799395173474,-14.759414747731904,-14.759414747731897,-14.758950914854672,-14.75796879888244,-14.757439736420867,-14.756594432657618,-14.753200189989943,-14.749738646853672,-14.748743869737055,-14.74738685332316,-14.747082421859623,-14.746085596012252,-14.745957027595837,-14.745426240787458,-14.744912256948973,-14.743209106709802,-14.741701785454145,-14.74091761826554,-14.739591386978615,-14.739075335610666,-14.73880206974638,-14.736811717427466,-14.735394795283455,-14.735394795283446,-14.732972584406387,-14.732972584406387,-14.732640359391874,-14.732640359391873,-14.729389794546167,-14.72938979454616,-14.723206831311515,-14.723206831311515,-14.720466969109877,-14.720466969109877,-14.720279511901044,-14.720279511901044,-14.711496347353812,-14.71149634735381,-14.71148513348523,-14.711485133485223,-14.711476814278837,-14.711476814278836,-14.711471389693207,-14.7114713896932,-14.711468858678128,-14.711468858678115,-14.709724842510642,-14.709724842510633,-14.709699307275942,-14.70969930727594,-14.705243160790172,-14.70524316079017,-14.700131110086872,-14.700131110086872,-14.699840293147108,-14.699840293147107,-14.69887741562027,-14.696926216394633,-14.696790277522192,-14.696790277522183,-14.696619239746768,-14.696311664599836,-14.690896328884252,-14.682398736506851,-14.64271066209429,-14.64267905102798,-14.623775606613275,-14.623775606613268,-14.62238360328734,-14.622383603287336,-14.620749181171467,-14.620749181171462,-14.618985098484007,-14.618985098484007,-14.61776825521916,-14.617768255219152,-14.616676031605877,-14.612956213822848,-14.612956213822839,-14.611858174380723,-14.611858174380716,-14.608106402571513,-14.608106402571508,-14.60708558024403,-14.606165453151638,-14.606049671791395,-14.606049671791395,-14.60556114994989,-14.60556114994989,-14.604637656468183,-14.60463765646818,-14.604068467441921,-14.603322756707534,-14.602692360138281,-14.602389394708668,-14.602389394708654,-14.601056952938299,-14.600376232138336,-14.600376232138332,-14.600125497202201,-14.600125497202198,-14.599835300554759,-14.597696032760165,-14.597696032760155,-14.594545637129062,-14.594545637129059,-14.576529317712277,-14.573587948325263,-14.554379510826669,-14.543868074895201,-14.541429512774604,-14.540736618756485,-14.540460975055403,-14.536585476031014,-14.527950882756647,-14.527656814352898,-14.523060589257154,-14.523060589257149,-14.520134764343835,-14.517037044355803,-14.517037044355801,-14.511894729856355,-14.507569353261433,-14.506186257028796,-14.502200272178506,-14.502021818303252,-14.496415203330654,-14.491839377374852,-14.49183937737485,-14.487780232227438,-14.487780232227436,-14.486714407110412,-14.486714407110412,-14.486355703574732,-14.485256075231824,-14.485256075231812,-14.484326455733418,-14.481041250599038,-14.480938773061345,-14.480938773061345,-14.479040422180992,-14.479040422180988,-14.476978101023558,-14.465557674677008,-14.465477692380302,-14.463773150540478,-14.457940902325262,-14.453997934313302,-14.445582339691123,-14.445582339691118,-14.441113680473094,-14.441113680473093,-14.440786455991965,-14.440786455991963,-14.440405342730415,-14.44040534273041,-14.439764624065694,-14.439764624065687,-14.436703614790524,-14.436703614790524,-14.431354315321046,-14.431354315321032,-14.413176135343436,-14.409821092466533,-14.409821092466526,-14.406821527971816,-14.40545447413145,-14.40545447413143,-14.404117293706959,-14.404117293706953,-14.398294624387331,-14.394567907788833,-14.393893702444549,-14.39375787464308,-14.39345266447508,-14.393452664475076,-14.392900857228094,-14.391343715833752,-14.39049834035076,-14.389370877537148,-14.388408611933562,-14.38840861193355,-14.387289087872295,-14.387289087872274,-14.386094028327067,-14.386094028327063,-14.36779129798881,-14.347236965868325,-14.344575846226554,-14.344575846226551,-14.33601500629859,-14.336015006298586,-14.32749307007561,-14.326036999090805,-14.326036999090801,-14.320215049214225,-14.320215049214225,-14.310532346396778,-14.303062555029397,-14.302674543313996,-14.302674543313993,-14.301979445897153,-14.299875938638886,-14.299875938638884,-14.27788007433292,-14.255952346141674,-14.252331784014926,-14.249355426135423,-14.244654667118684,-14.243621279637749,-14.238320407451965,-14.220450468329116,-14.220450468329114,-14.218145908552806,-14.218145908552799,-14.204399320834826,-14.20439932083482,-14.199688132170913,-14.199688132170909,-14.199299096290446,-14.199299096290442,-14.198146697953902,-14.1981466979539,-14.197028973831593,-14.191083242519376,-14.18578353165029,-14.181011605807665,-14.176664322011034,-14.17373600496843,-14.173736004968424,-14.173024354567339,-14.173024354567332,-14.168628759041761,-14.168628759041754,-14.16736215540092,-14.167345249998604,-14.167345249998595,-14.166252290894766,-14.165318219796909,-14.1653182197969,-14.165046859455606,-14.150846629344304,-14.14774400475361,-14.13402682681606,-14.134026826816058,-14.133330795362617,-14.133330795362612,-14.120123499395156,-14.119719523998238,-14.119719523998238,-14.11967557740894,-14.119675577408929,-14.047927279371809,-14.038793812807588,-14.038793812807581,-14.037963892293796,-14.0370232545351,-14.0370232545351,-14.029395904574619,-14.029395904574619,-14.028681008647709,-14.027298810509466,-14.027298810509464,-14.019134531128419,-14.019134531128415,-14.018066963240821,-14.017820584693224,-14.01782058469322,-14.015987956637627,-14.009053021540604,-13.98904048746572,-13.989040487465706,-13.988305024167888,-13.979686037082315,-13.979686037082306,-13.97815241781391,-13.969483644668701,-13.9694836446687,-13.96885066608552,-13.85894720184093,-13.858947201840923,-13.855679344629392,-13.855679344629392,-13.853155647884709,-13.848987856873661,-13.844380870628177,-13.839749580578035,-13.810139784396105,-13.806174970614666,-13.806174970614665,-11.197445405867535,-11.197445405867525,-11.193014323752777,-11.192380679406366,-11.192380679406364,-11.190603825528642,-11.190603825528639,-11.18779536120114,-11.187795361201138,-11.187260851788015,-11.1828413201902,-11.182841320190198,-11.18169862690788,-11.181698626907876,-11.174258708415433,-11.171995633085688,-11.169393102439185,-11.16787719642981,-11.166301907438099,-11.165715486206404,-11.164299639307,-11.164299639306998,-11.16335623277147,-11.163356232771468,-11.162380017659494,-11.161536256989987,-11.161536256989983,-11.16085028497247,-11.160850284972469,-11.157169724787359,-11.157169724787357,-11.151917502284,-11.151917502283993,-11.149338365325256,-11.148555153341219,-11.148555153341217,-11.14802735621412,-11.146797228967099,-11.146175962877859,-11.146175962877859,-11.14580869718673,-11.145159325832836,-11.145017065875717,-11.14497980156845,-11.144810634578025,-11.144594490013603,-11.144332477394208,-11.14410149555371,-11.1441014955537,-11.144025470927486,-11.140529527995787,-11.140529527995785,-11.137739834161577,-11.137739834161573,-11.136903849117568,-11.13690384911756,-11.13530183073652,-11.135301830736516,-11.134472783203018,-11.133450096299677,-11.132906503523985,-11.132761817197737,-11.128793945452022,-11.128793945452019,-11.125387256830956,-11.125387256830951,-11.123485736713496,-11.123485736713494,-11.121482036661476,-11.121482036661472,-11.120691074218305,-11.120691074218303,-11.119985023046803,-11.119985023046798,-11.119915100000009,-11.119915100000009,-11.119915100000005,-11.119915099999998,-11.119851345029009,-11.119851345029003,-11.119725311299728,-11.119725311299721,-11.118949021702205,-11.118949021702202,-11.116201043020821,-11.115025435494665,-11.115025435494662,-11.1125395237721,-11.11116703777505,-11.11109443711385,-11.102911654024672,-11.08959211989381,-11.087473234130613,-11.084711084645678,-11.083813237138548,-11.083621213980209,-11.083621213980203,-11.08122051362338,-11.08122051362337,-11.074893780963517,-11.060944372112566,-11.058917757378392,-11.058750275715555,-11.05818023268627,-11.0578797428818,-11.05728370646255,-11.054277352359412,-11.05427735235941,-11.045475636674535,-11.045475636674531,-11.039897907292891,-11.039897907292888,-11.037754894001067,-11.037754894001063,-11.036302036011309,-11.036302036011307,-11.036251439410648,-11.036251439410641,-11.035169937906813,-11.035169937906801,-11.030560519404075,-11.030560519404066,-11.023492595980768,-11.023492595980763,-11.010554054508846,-11.010554054508841,-11.008846448152234,-11.007887467021224,-11.00788746702122,-11.006314856767409,-11.006314856767405,-11.004266024819348,-10.996739615172089,-10.996739615172086,-10.996294660022548,-10.996294660022539,-10.994557673459868,-10.994557673459866,-10.993844492062198,-10.993844492062195,-10.993117170036703,-10.993117170036701,-10.992570106496975,-10.992570106496968,-10.990393335305097,-10.990393335305091,-10.989834030873356,-10.989402200676118,-10.989402200676114,-10.987819430000378,-10.987819430000368,-10.98751626137288,-10.987516261372878,-10.987419333859178,-10.987297876393015,-10.986568072800155,-10.98656807280014,-10.986422723260965,-10.985598500514945,-10.984911787653735,-10.984092717091622,-10.983846396229783,-10.983846396229776,-10.982963289216416,-10.982963289216416,-10.944359482082879,-10.942995856992194,-10.942995856992184,-10.939551057567071,-10.927087667855348,-10.927087667855345,-10.924514863630735,-10.924279243422182,-10.92425359192997,-10.924110050814459,-10.924110050814454,-10.923971930143505,-10.923971930143502,-10.923236075467049,-10.921486059101044,-10.921303402038731,-10.920300262311546,-10.920300262311546,-10.918989284612962,-10.918855202497207,-10.918855202497198,-10.918456790735902,-10.91682326497541,-10.916744856191004,-10.91583340986638,-10.915785945324421,-10.909309926405287,-10.904358162538694,-10.902845758822085,-10.899597758973158,-10.899461043406529,-10.892697231011716,-10.890160445496806,-10.890160445496798,-10.888487669770957,-10.888487669770955,-10.886663016585594,-10.886663016585592,-10.883228604993832,-10.883228604993826,-10.881882502989692,-10.877814447675515,-10.877583311107225,-10.877583311107214,-10.877204676144672,-10.876455429195623,-10.876455429195623,-10.875570151609685,-10.875570151609681,-10.874441759363243,-10.874441759363236,-10.874139970989011,-10.871354457212664,-10.870787909862093,-10.868558813221545,-10.868558813221544,-10.867659133585502,-10.865541316290864,-10.86404727301415,-10.860804448586325,-10.860804448586324,-10.858440544451234,-10.858342302604525,-10.856396927920727,-10.852533353614202,-10.852365360696139,-10.8520972036613,-10.851544162528874,-10.85154416252887,-10.851053239951623,-10.850384018746977,-10.848659762812785,-10.847258403881465,-10.847258403881465,-10.847073744126474,-10.847073744126472,-10.84547544348852,-10.841174038844892,-10.841174038844887,-10.840726622834916,-10.839953167765138,-10.83765926234052,-10.83680652325931,-10.836296226936703,-10.836000404903185,-10.834997048597456,-10.834331016762928,-10.83109304145001,-10.83109304145001,-10.826431496857403,-10.825825989094835,-10.82582598909483,-10.824070253683368,-10.822354696745636,-10.822354696745634,-10.819435687551177,-10.819435687551174,-10.81763689080838,-10.815923534459765,-10.815923534459762,-10.81227412527446,-10.812274125274453,-10.812080421274464,-10.81208042127446,-10.80968407706044,-10.809442714512175,-10.809404881497734,-10.80917310602667,-10.808822075603999,-10.807766238988526,-10.807077570255494,-10.806219031154034,-10.80593135636807,-10.80593135636807,-10.80525976517964,-10.80525976517964,-10.804848977093567,-10.80373245241176,-10.803665949326488,-10.803665949326483,-10.803113416996396,-10.80311341699639,-10.801685500936744,-10.80166255798238,-10.801399160937889,-10.801399160937885,-10.801273050891693,-10.800881365907225,-10.800881365907225,-10.80086187012996,-10.800206588950084,-10.800206588950081,-10.798757177315235,-10.798757177315235,-10.798460814251113,-10.798460814251111,-10.797558717777552,-10.796771483297249,-10.796771483297244,-10.796261071171088,-10.795643779585687,-10.795643779585683,-10.793341970630186,-10.788975275684129,-10.788975275684122,-10.78690876267124,-10.786908762671233,-10.784856061614818,-10.78485606161481,-10.783229923735643,-10.782457650249617,-10.78245765024961,-10.782325283575293,-10.777792900732852,-10.77779290073285,-10.777612166536041,-10.775623023523275,-10.775034329912211,-10.774829927224777,-10.774829927224772,-10.773762025206581,-10.773762025206574,-10.772889252693469,-10.771869076147613,-10.771869076147606,-10.771490933133883,-10.771490933133881,-10.769505053347983,-10.76824680510363,-10.767067983241102,-10.76705251211175,-10.766612871831992,-10.765639304597752,-10.76563930459775,-10.765005167893118,-10.764574284574762,-10.764574284574762,-10.764251116021331,-10.7633905572981,-10.761531498435653,-10.76153149843565,-10.760926819921208,-10.760926819921206,-10.760571423381053,-10.76057142338105,-10.760335002265004,-10.760335002264991,-10.758314201918722,-10.757309585849224,-10.757309585849217,-10.756867304251028,-10.75686730425101,-10.755404901398718,-10.755404901398707,-10.754978811171934,-10.754351787499907,-10.754351787499907,-10.753334362320913,-10.753334362320906,-10.753078297187098,-10.75128578897872,-10.751285788978711,-10.750350113321192,-10.749501700960677,-10.749501700960673,-10.746678250391643,-10.746021768362429,-10.746021768362429,-10.745751622544665,-10.745751622544663,-10.741735472535888,-10.741735472535886,-10.739923657357997,-10.739923657357991,-10.739788645343877,-10.739788645343877,-10.736228104562821,-10.73622810456282,-10.736173227966448,-10.733473645025553,-10.73234584249767,-10.732056647162482,-10.732056647162482,-10.727194792486713,-10.723992949512548,-10.722656533192593,-10.720132098795116,-10.72013209879511,-10.718207278931942,-10.71783689990387,-10.711286974436316,-10.70778661085053,-10.70778661085053,-10.70776604054116,-10.706446210328371,-10.70539181816371,-10.704643079340341,-10.698303745954314,-10.698303745954314,-10.694716920713898,-10.693602494287287,-10.69008042552663,-10.690080425526629,-10.687744759828291,-10.687744759828288,-10.687088650500634,-10.687088650500627,-10.686462294563595,-10.686462294563592,-10.684366367547204,-10.682657377099313,-10.682657377099305,-10.682039940115184,-10.681306864772951,-10.681306864772948,-10.679747383811677,-10.67901905453592,-10.678601283515542,-10.678601283515533,-10.677858314671006,-10.6776557505437,-10.677059489569096,-10.67624675170305,-10.67622267392211,-10.676222673922108,-10.675489233895092,-10.67548923389509,-10.674140463039716,-10.672784292552812,-10.67278429255281,-10.66999198909718,-10.669725071756234,-10.669725071756233,-10.667653596779294,-10.664838326704421,-10.664838326704418,-10.663644740091497,-10.663410487003357,-10.66171623912022,-10.66171623912021,-10.661699932978786,-10.661699932978772,-10.659833827918014,-10.659508134298392,-10.659209315202432,-10.65797507088263,-10.657975070882626,-10.656072209718502,-10.6560722097185,-10.65605327470253,-10.653242268494921,-10.653242268494916,-10.652781440578487,-10.652781440578483,-10.652645098619992,-10.649910359564235,-10.649910359564227,-10.649753024057867,-10.649753024057853,-10.648783513492628,-10.648783513492626,-10.648555915497635,-10.648555915497624,-10.648384640730102,-10.64245415905859,-10.64245415905859,-10.641586747437417,-10.6415867474374,-10.638631306747728,-10.638244939070917,-10.638244939070916,-10.638003966029409,-10.638003966029407,-10.633227461047053,-10.633227461047051,-10.63218377697481,-10.632183776974804,-10.631301941245388,-10.631301941245384,-10.630292538579479,-10.629784762425693,-10.629784762425684,-10.627145927892515,-10.627145927892514,-10.626793864872779,-10.625882862932505,-10.625882862932503,-10.623874076704137,-10.620901679256175,-10.62062155360943,-10.620621553609427,-10.619692157740188,-10.619670262198852,-10.61803187710231,-10.618031877102307,-10.617297420066917,-10.61615114667834,-10.616151146678334,-10.615916429435313,-10.615250903601222,-10.615250903601218,-10.615023965847353,-10.615023965847342,-10.61477524544336,-10.614775245443354,-10.614118189009787,-10.614118189009782,-10.613140993901618,-10.611383608045598,-10.611383608045596,-10.609665220832659,-10.609326887987766,-10.608154396929901,-10.60713489897747,-10.607134898977465,-10.60538523190422,-10.603887123293566,-10.60380738052781,-10.603807380527808,-10.603801814457697,-10.602936822353747,-10.60127591256705,-10.601275912567049,-10.600536359795823,-10.599921885941386,-10.59992188594138,-10.598028592302208,-10.59290357343458,-10.59290357343458,-10.59288203615303,-10.591430426685312,-10.591430426685308,-10.59123462370951,-10.591234623709504,-10.590917833714846,-10.588943066266657,-10.588943066266657,-10.58606890995369,-10.582989556988407,-10.582989556988403,-10.582159471550483,-10.581788283354376,-10.581788283354374,-10.577953317212636,-10.57317798191414,-10.570784027540059,-10.570734911594295,-10.569424351873101,-10.569424351873089,-10.568611286178315,-10.568611286178315,-10.567611227728866,-10.565224087058542,-10.564208896728212,-10.564208896728204,-10.562079536332892,-10.562079536332888,-10.557157873001326,-10.55565647469076,-10.55565647469076,-10.554640924075425,-10.554640924075422,-10.546344274557823,-10.546344274557821,-10.54246189256615,-10.54200685860413,-10.541334396476612,-10.54133439647661,-10.538306062229672,-10.538306062229667,-10.537352834309266,-10.533937297219005,-10.533684019408048,-10.525692952210454,-10.521673176266285,-10.521673176266285,-10.513335340174475,-10.505262642502565,-10.504624584347631,-10.50398970224296,-10.502902727121096,-10.501296182322701,-10.493787293188378,-10.492409866609156,-10.492409866609151,-10.491267001181297,-10.491267001181297,-10.487363830120113,-10.487363830120112,-10.487220162129004,-10.487220162129004,-10.48483897908352,-10.484838979083516,-10.483999280961969,-10.483999280961966,-10.479984113704283,-10.477089635506035,-10.476430656807665,-10.470720200558208,-10.467781004704696,-10.467781004704683,-10.467570037759879,-10.467570037759867,-10.465596533149203,-10.465596533149196,-10.46517499585259,-10.465174995852589,-10.464396784942926,-10.464068275576919,-10.464068275576915,-10.462752298286972,-10.461871991288769,-10.461871991288767,-10.460185962674412,-10.458531950227915,-10.45844017156703,-10.458440171567027,-10.4581150697369,-10.453440306747895,-10.452141342812835,-10.452141342812833,-10.450876595369035,-10.448558214436192,-10.445975237580821,-10.444387977157337,-10.44415265811507,-10.444152658115069,-10.44395313994428,-10.443953139944274,-10.442297240975426,-10.441543459579274,-10.441215234942966,-10.441215234942964,-10.440645436580215,-10.440018268369107,-10.440018268369101,-10.439847428823825,-10.437284855048075,-10.437284855048071,-10.437144189502012,-10.43637592914151,-10.434470455522163,-10.43447045552216,-10.434297352697198,-10.434126408513059,-10.434126408513052,-10.431813903508267,-10.431730598326448,-10.431730598326434,-10.431381984651647,-10.431091438145911,-10.430904328280155,-10.430895578538168,-10.430603827891535,-10.430603827891533,-10.429848258721831,-10.428555950678602,-10.428421288415276,-10.42649741140091,-10.426497411400907,-10.424519150727344,-10.424051786482757,-10.422850174506479,-10.422850174506472,-10.421140743057533,-10.42114074305753,-10.421034799813269,-10.420975590320795,-10.420192016887983,-10.419093567118383,-10.41909356711838,-10.414164670388185,-10.413394702368251,-10.41319421053906,-10.413194210539059,-10.41096568053166,-10.404901027396804,-10.404901027396793,-10.404581622873389,-10.404045492315733,-10.40404549231573,-10.403901947985272,-10.403901947985265,-10.402407380140525,-10.402407380140522,-10.402324940683428,-10.40232494068342,-10.400902379440925,-10.400902379440923,-10.400278477393394,-10.398081115557089,-10.398081115557085,-10.397760622613658,-10.397760622613658,-10.39668751000245,-10.394925866646519,-10.394175934650187,-10.394175934650182,-10.393513096922728,-10.393087958760772,-10.392991527236736,-10.392823048360519,-10.38893698220649,-10.388747125853145,-10.388747125853135,-10.38515872844054,-10.385158728440539,-10.38502848710354,-10.384848659300332,-10.384029092106793,-10.380313797433244,-10.37991465888756,-10.378189523647082,-10.378189523647078,-10.376885961735846,-10.376885961735844,-10.374914779245113,-10.374785407017944,-10.374680222691454,-10.37468022269145,-10.374227507715949,-10.37389913016121,-10.373899130161208,-10.373336205174628,-10.372610804193902,-10.372610804193897,-10.371376729861185,-10.368374050377684,-10.367371213053847,-10.367371213053842,-10.365206364238448,-10.365206364238448,-10.363362628383378,-10.36336262838337,-10.361525440477541,-10.361443262973017,-10.357453655551257,-10.35722359314966,-10.35722359314966,-10.352612472339318,-10.352612472339306,-10.35149447788392,-10.35149447788392,-10.351383550326382,-10.351383550326378,-10.349555382733076,-10.349382222854574,-10.346216822606278,-10.346216822606275,-10.345419833430988,-10.345419833430986,-10.3452305035191,-10.345230503519087,-10.343618706613206,-10.343618706613203,-10.341477510573904,-10.341477510573903,-10.340099009360573,-10.340099009360568,-10.337691850140923,-10.337522040218927,-10.336076136731057,-10.335623256071695,-10.334818975957463,-10.333143869684557,-10.333143869684545,-10.332730863532074,-10.330869813656546,-10.330869813656543,-10.329954141331717,-10.329954141331717,-10.32961339150542,-10.329613391505406,-10.328805324868263,-10.328805324868261,-10.327661717403572,-10.327661717403567,-10.326032170623005,-10.326032170623003,-10.320879790894528,-10.319817600477036,-10.319410383104282,-10.317588009605359,-10.314721508451578,-10.313796462463488,-10.313796462463484,-10.312739586670505,-10.3127395866705,-10.310906165205445,-10.305184658659112,-10.305184658659105,-10.302364301588959,-10.30096480928953,-10.299248978431649,-10.299248978431649,-10.29813658219311,-10.291941965085616,-10.288067960928784,-10.288067960928775,-10.285762913828739,-10.285762913828739,-10.285042507309186,-10.285026669624019,-10.285026669624017,-10.28328894647112,-10.283288946471115,-10.282521884569231,-10.28252188456923,-10.271617947797655,-10.271617947797653,-10.269830417818754,-10.269830417818746,-10.264924274349239,-10.264924274349234,-10.264700875547145,-10.264700875547142,-10.258326840389575,-10.258326840389557,-10.258302340244816,-10.258302340244812,-10.25702466036107,-10.252338389658606,-10.252338389658604,-10.251353483855564,-10.251353483855564,-10.244567618506178,-10.244567618506174,-10.240070389874145,-10.234440432937536,-10.234440432937536,-10.234056518416386,-10.233512453155866,-10.232093843292454,-10.232093843292443,-10.227284905471217,-10.22561837243928,-10.224539638854226,-10.223325149687572,-10.223325149687566,-10.222149968457959,-10.222149968457952,-10.21992688813981,-10.216287384912771,-10.215366057385545,-10.210817471913332,-10.210212361317222,-10.21021236131722,-10.208872102279553,-10.208872102279548,-10.18930581608194,-10.189305816081932,-10.186556014093732,-10.186556014093728,-10.164075440129793,-10.158825283930462,-10.155955020106303,-10.155303617996658,-10.155303617996653,-10.154859647646676,-10.154773829459522,-10.154773829459513,-10.143198847833714,-10.142910383558764,-10.124898205887801,-10.122784226424738,-10.121955538234557,-10.12097151535455,-10.120903506166284,-10.11950756604824,-10.118445257846377,-10.11784678657676,-10.107909969723304,-10.105366638599746,-10.076448450300548,-10.076396443207704,-10.07552599607294,-10.075525996072939,-10.075138021949163,-10.075138021949156,-10.073220618505403,-10.073220618505394,-10.072951566371671,-10.072951566371668,-10.071321170294851,-10.071321170294848,-10.07018569357119,-10.070185693571188,-10.05706151704,-10.057061517039994,-10.056605451870464,-10.056605451870455,-10.015877434891442,-10.015092563872605,-10.014318225156773,-9.948156314983054,-9.89604173337007,-9.896041733370067,-9.895351086278238,-9.895351086278229,-9.894677736067475,-9.894677736067473,-9.867978584900682,-9.867978584900678,-9.86252768344931,-9.858305762838157,-9.852856120649829,-9.828948848406089,-5.475820099418657,-5.473525705916929,-5.473525705916926,-5.471880177714178,-5.4709376200000985,-5.470117876857181,-5.470117876857177,-5.468187426603694,-5.466014223650784,-5.463740989842014,-5.461687308042073,-5.4591929178145255,-5.44648622414647,-5.44411202509206,-5.444112025092059,-5.442392454355557,-5.440335490017199,-5.4363247801436945,-5.436072705760486,-5.436072705760486,-5.433466741564684,-5.429207151158573,-5.423675094260493,-5.423675094260491,-5.423462835491456,-5.423462835491455,-5.421975579426502,-5.4219755794264985,-5.420310852472147,-5.420310852472141,-5.41981420235219,-5.4198142023521845,-5.417909276693691,-5.417909276693689,-5.395043380535345,-5.395037354478535,-5.395037354478522,-5.3949628082607575,-5.394962808260757,-5.383438570643623,-5.383438570643622,-5.383295749842215,-5.383269418430825,-5.383140256464848,-5.383140256464847,-5.376599965926626,-5.376599965926624,-5.329456391791345,-5.32611160953009,-5.319272616138993,-5.318077358423354,-5.318077358423349,-5.3177647940448844,-5.317579469975351,-5.315988732536688,-5.310300803255112,-5.310300803255105,-5.30993787446486,-5.309937874464852,-5.3050235165101265,-5.3050235165101185,-5.2956331932116765,-5.295633193211672,-5.2956108462306295,-5.295610846230624,-5.2903093001404145,-5.289184370570473,-5.286198972633056,-5.285131573580247,-5.2787752195761,-5.275117473702807,-5.270120572947849,-5.2689469683030365,-5.268946968303034,-5.262554386472965,-5.261464909801465,-5.259640729619998,-5.259640729619983,-5.255327740440187,-5.246962155573403,-5.244726663419428,-5.244726663419423,-5.231776070150449,-5.231776070150445,-5.221513411625585,-5.221513411625578,-5.219668285727248,-5.219668285727239,-5.219085537381527,-5.219085537381526,-5.217656034991735,-5.2176560349917205,-5.217008627614816,-5.209105411169286,-5.206705377242462,-5.1998029348622845,-5.199802934862278,-5.196675589865894,-5.196675589865889,-5.193717764469611,-5.1867112231451715,-5.18671122314517,-5.183224823996555,-5.172598610621463,-5.1725986106214625,-5.172208640028214,-5.1718654101805965,-5.171865410180596,-5.161550300626565,-5.161550300626563,-5.150343324283458,-5.14104174495883,-5.141041744958827,-5.137933099453904,-5.107773820372623,-5.1077738203726195,-5.107312574332789,-5.10147725099641,-5.1014772509964095,-5.094152931314668,-5.093128071462312,-5.092163786721712,-5.056563299296542,-5.05656329929654,-5.053153227320887,-4.82925337142679,-4.829253371426789,-4.828259847158165,-4.828259847158163,-4.826132545467404,-4.826132545467397,-4.818095261596383,-4.818095261596375,-4.81802281188611,-4.81802281188611,-4.81802150883748,-4.818021508837479,-4.815017728160115,-4.8150177281601145,-4.813111202269906,-4.805033161673355,-4.805014029024443,-4.8016207697685465,-4.801620769768542,-4.8012254041900935,-4.79698731356364,-4.79209956066845,-4.789054984395421,-4.784253530425533,-4.783187097419738,-4.778937751048358,-4.778937751048353,-4.778880303923474,-4.77888030392346,-4.778525206893301,-4.777550353268672,-4.777122390197305,-4.777122390197301,-4.774355853687185,-4.774355853687182,-4.7710570541916635,-4.7707743536644,-4.763411504214647,-4.761286879518927,-4.761286879518922,-4.761059284985428,-4.761059284985424,-4.760125640419559,-4.7601256404195516,-4.7570226351624845,-4.756892016117705,-4.756892016117702,-4.752008037817988,-4.72561312788365,-4.722016340967709,-4.72072126166129,-4.716270314139437,-4.715609165292778,-4.710137404712502,-4.709514237667244,-4.709514237667243,-4.7066973836430215,-4.706697383643008,-4.702292489583685,-4.702292489583683,-4.701475737759005,-4.701475737759002,-4.698902588116401,-4.6989025881163995,-4.694607413729116,-4.69460741372911,-4.68907060855605,-4.68907060855605,-4.68519515779477,-4.685195157794768,-4.680513626401599,-4.677546471627228,-4.676295860088221,-4.676295860088218,-4.6756155068773895,-4.675615506877382,-4.6548225833078005,-4.65482258330779,-4.637128384409607,-4.637128384409607,-4.633373731394716,-4.633373731394715,-4.630458153085251,-4.629865945344484,-4.629865945344483,-4.61927796076642,-4.619277960766419,-4.616814991990314,-4.613112022449967,-4.611118111497299,-4.61107231064528,-4.611072310645264,-4.607999056235456,-4.607999056235453,-4.6073305381079335,-4.5948951523170525,-4.594895152317049,-4.593307147248913,-4.561098148509336,-4.542097912907813,-4.535631865254942,-4.524239539079458,-4.523985485018063,-4.522567193815031,-4.502654853058772,-4.502487494974366,-4.491254515112724,-4.491254515112723,-4.490597728356183,-4.490597728356178,-4.473200660145787,-4.473200660145781,-4.472387279455741,-4.472387279455734,-4.052550829314856,-4.03668098742543,-4.036680987425421,-4.0361450191714185,-4.036145019171372,-4.035612341823657,-4.035612341823653,-4.001282495290741,-3.998977376549016,-3.910544634215004,-3.8580234671062996


==> Results/FinalV1_molecule_BeH2_numConfigs_468_numQubits_14_Rmin_0.9_Rmax_4.7_numR_20_exact_df.csv <==
,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204
0.9451795841209829,-13.692972874354014,-13.499563185030569,-13.499563185030564,-13.499563185030556,-13.499563185030556,-13.499563185030555,-13.499563185030551,-13.415830884105725,-13.415830884105718,-13.415830884105715,-13.415830884105715,-13.415830884105711,-13.415830884105706,-13.383055510862036,-13.383055510862027,-13.344350253924102,-13.3443502539241,-13.332073423357263,-13.33207342335726,-13.332073423357254,-13.332073423357254,-13.332073423357249,-13.249490333507753,-13.249490333507747,-13.249490333507747,-13.199870281232174,-13.19987028123217,-13.187681958946808,-13.187681958946806,-13.187681958946806,-13.187681958946802,-13.1876819589468,-13.1876819589468,-13.180861110876256,-13.18086111087625,-13.18086111087625,-13.145846325647721,-13.145846325647714,-13.14584632564771,-13.143583977710286,-13.05086467359914,-12.964638591587901,-12.964638591587896,-12.964638591587896,-12.950800379242118,-12.950800379242116,-12.92493135566659,-12.92493135566658,-12.924931355666574,-12.904423789899147,-12.873948743142934,-12.873948743142929,-12.845798924489149,-12.806981819850748,-12.80698181985074,-12.80698181985074,-12.806981819850739,-12.806981819850733,-12.806981819850728,-12.788463271157594,-12.78846327115758,-12.788463271157578,-12.768798020812499,-12.768798020812497,-12.768798020812484,-12.766652670964834,-12.766652670964831,-12.713821703610886,-12.713821703610884,-12.713821703610881,-12.713821703610881,-12.713821703610876,-12.71382170361087,-12.67668230015567,-12.676682300155667,-12.676682300155667,-12.676682300155667,-12.676682300155667,-12.676682300155662,-12.676682300155662,-12.67668230015566,-12.67668230015566,-12.676682300155655,-12.628943293743895,-12.56574461677211,-12.565744616772102,-12.560104450464088,-12.56010445046408,-12.560104450464074,-12.560104450464074,-12.56010445046407,-12.56010445046407,-12.530458387573836,-12.530458387573836,-12.530458387573832,-12.530458387573832,-12.53045838757383,-12.53045838757383,-12.51135452907518,-12.511354529075176,-12.510740089457341,-12.412143199235707,-12.412143199235706,-12.412143199235704,-12.394710384392537,-12.394710384392535,-12.39471038439253,-12.394710384392528,-12.394710384392527,-12.394710384392525,-12.38533488652593,-12.385334886525929,-12.385334886525913,-12.376942433177126,-12.37694243317712,-12.361422913619565,-12.321938245422645,-12.32193824542264,-12.32193824542264,-12.321938245422636,-12.321938245422633,-12.321938245422631,-12.312559074971082,-12.312559074971082,-12.31255907497108,-12.312559074971078,-12.312559074971077,-12.312559074971077,-12.312559074971077,-12.312559074971075,-12.312559074971075,-12.312559074971073,-12.296463572633257,-12.296463572633254,-12.296463572633254,-12.296463572633252,-12.296463572633247,-12.296463572633247,-12.295816067751288,-12.295816067751284,-12.29581606775128,-12.29581606775128,-12.295816067751279,-12.290590954826648,-12.253926268053876,-12.253926268053874,-12.227859668600765,-12.226375251262818,-12.226375251262816,-12.226375251262812,-12.226375251262812,-12.226375251262809,-12.217410275509407,-12.217410275509407,-12.200748355519218,-12.200748355519217,-12.200748355519215,-12.200748355519215,-12.200748355519213,-12.20074835551921,-12.199309249259606,-12.199309249259603,-12.199309249259603,-12.189231351186262,-12.18923135118626,-12.189231351186256,-12.189231351186256,-12.189231351186255,-12.189231351186253,-12.164917834906996,-12.164917834906994,-12.164917834906994,-12.164917834906992,-12.16491783490699,-12.16491783490699,-12.152059287228793,-12.131391465876872,-12.131391465876868,-12.130841159487439,-12.130841159487437,-12.130841159487435,-12.09156718738654,-12.09156718738654,-12.09156718738654,-12.08143725139471,-12.081437251394703,-12.081437251394696,-12.081437251394695,-12.081437251394693,-12.081437251394693,-12.081427459839697,-12.081427459839691,-12.081427459839686,-12.070777055437242,-12.070777055437242,-12.07077705543724,-12.070777055437238,-12.070777055437238,-12.07077705543723,-12.029727692421014,-12.029727692421012,-12.029211798225347,-12.029211798225347,-12.029211798225342,-12.010102329089243
1.1441647597254003,-14.406437297858412,-14.171478269322108,-14.171478269322105,-14.1714782693221,-14.1714782693221,-14.171478269322096,-14.171478269322096,-14.123097512715212,-14.123097512715203,-14.123097512715203,-14.123097512715203,-14.1230975127152,-14.123097512715198,-14.096136065324636,-14.096136065324634,-14.035423943617495,-14.035423943617491,-13.994635556752682,-13.994635556752682,-13.994635556752673,-13.994635556752671,-13.994635556752671,-13.911242501181677,-13.911242501181674,-13.911242501181665,-13.860890308477174,-13.860890308477169,-13.860890308477165,-13.86089030847716,-13.86089030847716,-13.86089030847715,-13.860481673409172,-13.860481673409172,-13.852343446081049,-13.852343446081047,-13.852343446081044,-13.832274510392285,-13.832274510392285,-13.83227451039228,-13.819777322261938,-13.750411057876331,-13.612519534203363,-13.612519534203354,-13.612519534203354,-13.609916490366292,-13.609916490366283,-13.60991649036628,-13.598945105436458,-13.598945105436455,-13.598945105436451,-13.593675790977171,-13.593675790977167,-13.593675790977167,-13.580420963454577,-13.580420963454568,-13.545633337687132,-13.545633337687132,-13.539411909389017,-13.52819163681231,-13.501321631560753,-13.501321631560751,-13.501321631560751,-13.501321631560751,-13.501321631560744,-13.501321631560742,-13.501321631560742,-13.501321631560742,-13.501321631560742,-13.501321631560739,-13.4368370469457,-13.425391846583967,-13.425391846583963,-13.425391846583963,-13.425391846583963,-13.42539184658396,-13.425391846583954,-13.388829446992617,-13.388829446992611,-13.388829446992608,-13.388829446992608,-13.388829446992606,-13.388829446992602,-13.384546683956811,-13.384546683956806,-13.380111563156294,-13.360869940623745,-13.360869940623742,-13.36086994062374,-13.36086994062374,-13.360869940623736,-13.360869940623733,-13.34435503439042,-13.34435503439041,-13.344355034390402,-13.344355034390402,-13.344355034390398,-13.344355034390398,-13.316367896331531,-13.316367896331531,-13.243411621928317,-13.243411621928312,-13.199794791171339,-13.199794791171339,-13.199794791171337,-13.199794791171337,-13.199794791171335,-13.199794791171334,-13.144976289745,-13.144976289745,-13.097367312788922,-13.09736731278892,-13.097367312788919,-13.097367312788919,-13.097367312788913,-13.09736731278891,-13.08623372727875,-13.08623372727875,-13.086233727278746,-13.086233727278746,-13.08623372727874,-13.086233727278739,-13.075088493556956,-13.075088493556954,-13.075088493556947,-13.075088493556947,-13.075088493556944,-13.036624228520685,-13.036624228520676,-13.036624228520672,-13.036624228520669,-13.036624228520663,-13.024303570340566,-13.024303570340564,-13.00476680240247,-13.00476680240247,-12.969921539588846,-12.969921539588842,-12.969921539588842,-12.96992153958884,-12.969921539588837,-12.969921539588833,-12.9545087217,-12.954508721699995,-12.954508721699991,-12.924753575685065,-12.923717120557301,-12.9237171205573,-12.9237171205573,-12.896076098930275,-12.886727550235253,-12.886727550235246,-12.886727550235245,-12.886727550235245,-12.886727550235243,-12.88672755023524,-12.872887699860572,-12.872887699860566,-12.872887699860565,-12.83946777685288,-12.839467776852878,-12.839467776852876,-12.827747270871301,-12.827747270871297,-12.827747270871297,-12.826363632932273,-12.82636363293227,-12.826363632932265,-12.792697740142314,-12.781014002728034,-12.781014002728032,-12.76749103708102,-12.767491037081014,-12.767491037081012,-12.75692159412378,-12.756921594123778,-12.744259958385332,-12.735890891741146,-12.73589089174114,-12.735890891741139,-12.733454721501369,-12.688213669422494,-12.682983582146678,-12.628621036925454,-12.628621036925448,-12.628621036925448,-12.628621036925448,-12.628621036925447,-12.628621036925443,-12.628621036925443,-12.62862103692544,-12.62862103692544,-12.62862103692544,-12.592382333975435,-12.592382333975433,-12.592382333975422,-12.586352438560313,-12.551027601243408,-12.551027601243405,-12.551027601243401,-12.5510276012434,-12.5510276012434,-12.551027601243394,-12.533790479130996,-12.533790479130994,-12.533790479130994
1.3431499353298177,-14.914617132453202,-14.648387056673933,-14.648387056673933,-14.648387056673933,-14.648387056673931,-14.648387056673927,-14.648387056673927,-14.625893847746665,-14.625893847746662,-14.625893847746658,-14.625893847746658,-14.625893847746658,-14.625893847746658,-14.603123826596066,-14.603123826596057,-14.527567218979959,-14.527567218979959,-14.462929365104907,-14.462929365104905,-14.462929365104902,-14.462929365104902,-14.462929365104895,-14.38643318418379,-14.38643318418379,-14.386433184183787,-14.337893792566955,-14.337893792566948,-14.337893792566945,-14.337893792566945,-14.33789379256694,-14.337893792566936,-14.33445767338479,-14.334457673384783,-14.332339898012346,-14.332339898012332,-14.332339898012325,-14.326538355526505,-14.326538355526498,-14.326538355526498,-14.305358307537198,-14.247717233454633,-14.154257549845287,-14.154257549845287,-14.154257549845287,-14.136710989057297,-14.13671098905729,-14.13671098905729,-14.072124047273277,-14.072124047273272,-14.072124047273272,-14.067546171454577,-14.067546171454575,-14.067546171454568,-14.044236495209393,-14.044236495209384,-14.044236495209384,-14.044236495209384,-14.044236495209384,-14.04423649520938,-14.044236495209379,-14.044236495209379,-14.044236495209379,-14.044236495209375,-14.03655281628693,-14.029942955774828,-14.029942955774828,-14.012506744924712,-14.012506744924707,-14.012382262577756,-13.937848494096356,-13.937386591500326,-13.924354418716263,-13.92435441871625,-13.924354418716248,-13.924354418716241,-13.924354418716241,-13.924354418716241,-13.892338381316925,-13.892338381316916,-13.892338381316913,-13.892338381316913,-13.892338381316907,-13.892338381316907,-13.86132211810443,-13.86132211810443,-13.861322118104427,-13.861322118104423,-13.861322118104418,-13.861322118104418,-13.848653898327287,-13.848653898327283,-13.835728127600724,-13.835728127600717,-13.835728127600717,-13.835728127600715,-13.83572812760071,-13.835728127600708,-13.830385913837562,-13.830385913837555,-13.741834214871036,-13.741834214871032,-13.74183421487103,-13.74183421487103,-13.741834214871027,-13.741834214871027,-13.724910159580375,-13.724910159580372,-13.678409007076594,-13.67840900707659,-13.619933804082095,-13.619933804082093,-13.61993380408209,-13.61993380408209,-13.619933804082088,-13.619933804082086,-13.619759733978471,-13.619759733978464,-13.619759733978464,-13.619759733978464,-13.619759733978462,-13.619759733978462,-13.588431913638173,-13.588431913638164,-13.588431913638164,-13.588431913638162,-13.588431913638157,-13.576712074084096,-13.576712074084092,-13.576712074084087,-13.576712074084083,-13.576712074084083,-13.542360891754996,-13.542360891754992,-13.534269463465828,-13.534269463465822,-13.474807201367101,-13.474807201367101,-13.474807201367096,-13.474807201367092,-13.474807201367092,-13.474807201367089,-13.45144848557573,-13.45144848557573,-13.451448485575728,-13.443290017862173,-13.443290017862171,-13.44329001786217,-13.425414483531688,-13.425414483531675,-13.425414483531675,-13.425414483531672,-13.425414483531668,-13.425414483531663,-13.395771134695465,-13.392241076816529,-13.392241076816527,-13.392241076816527,-13.381421494233894,-13.376926668808183,-13.376926668808181,-13.376926668808178,-13.350325998741766,-13.34714046989967,-13.347140469899669,-13.347140469899665,-13.33702842732682,-13.337028427326818,-13.337028427326818,-13.321872562416186,-13.321872562416184,-13.32187256241618,-13.295097970012716,-13.295097970012714,-13.294277649849633,-13.294277649849631,-13.269554901309574,-13.269122766145628,-13.224715627705452,-13.09199406565661,-13.08530355243205,-13.045620857751253,-13.045620857751253,-13.045620857751251,-13.045620857751247,-13.045620857751247,-13.045620857751244,-13.0334958670559,-13.033495867055898,-13.033495867055889,-13.001462302332154,-13.001462302332152,-13.001462302332152,-13.001462302332152,-13.001462302332149,-13.001462302332149,-12.976179621322036,-12.976179621322036,-12.976179621322029,-12.976179621322027,-12.976179621322027,-12.97617962132202,-12.950989908831266,-12.950989908831263,-12.950989908831259,-12.942982729609952
1.5421351109342352,-15.192039115772676,-14.902985679446218,-14.902985679446218,-14.902985679446207,-14.902985679446203,-14.902985679446202,-14.902985679446198,-14.900334840809128,-14.900334840809105,-14.900334840809094,-14.900334840809094,-14.90033484080909,-14.900334840809089,-14.881058635740706,-14.8810586357407,-14.794228924283697,-14.794228924283695,-14.710918462618146,-14.71091846261814,-14.710918462618135,-14.71091846261813,-14.710918462618128,-14.643229366909267,-14.643229366909264,-14.643229366909264,-14.601172304725049,-14.601172304725038,-14.601172304725033,-14.593250326845762,-14.593250326845759,-14.593250326845759,-14.593250326845759,-14.593250326845752,-14.593250326845752,-14.592123937328278,-14.592123937328278,-14.592123937328276,-14.590176554213265,-14.590176554213265,-14.570123792802939,-14.519488784754996,-14.453564156956338,-14.453564156956338,-14.45356415695633,-14.430064108826727,-14.430064108826727,-14.430064108826716,-14.342317409337287,-14.342317409337287,-14.342317409337287,-14.342317409337285,-14.342317409337282,-14.342317409337277,-14.342317409337277,-14.342317409337277,-14.342317409337275,-14.342317409337275,-14.323970783394012,-14.316238007738487,-14.316238007738487,-14.316238007738486,-14.314796075969006,-14.314796075968998,-14.314796075968998,-14.309365449935411,-14.267889266606286,-14.267889266606277,-14.258363925505167,-14.258363925505158,-14.227779592557958,-14.227779592557955,-14.227779592557953,-14.22777959255795,-14.22777959255795,-14.227779592557942,-14.203980403887634,-14.190741627112976,-14.183213934962215,-14.18321393496221,-14.18321393496221,-14.183213934962206,-14.1832139349622,-14.183213934962195,-14.141673316875549,-14.141673316875544,-14.118521432267512,-14.118521432267505,-14.118521432267496,-14.118521432267494,-14.118521432267494,-14.118521432267485,-14.082427402965205,-14.082427402965205,-14.082427402965202,-14.082427402965202,-14.082427402965198,-14.082427402965198,-14.078190487557277,-14.078190487557269,-14.023568746343775,-14.023568746343768,-14.023568746343768,-14.023568746343763,-14.023568746343763,-14.02356874634376,-13.984718333168722,-13.98471833316872,-13.967182280790727,-13.967182280790716,-13.915207371229634,-13.915207371229632,-13.915207371229632,-13.915207371229624,-13.915207371229624,-13.91520737122962,-13.909426694321114,-13.909426694321114,-13.90942669432111,-13.909426694321109,-13.909426694321105,-13.9094266943211,-13.876330270728003,-13.876330270727992,-13.876330270727987,-13.876330270727987,-13.876330270727987,-13.867513711810362,-13.867513711810359,-13.867513711810359,-13.867513711810359,-13.867513711810359,-13.825395161234187,-13.825395161234184,-13.822100162727518,-13.822100162727509,-13.748370393244548,-13.748370393244546,-13.748370393244537,-13.747504367240259,-13.747504367240253,-13.74750436724025,-13.747504367240248,-13.747504367240248,-13.747504367240248,-13.723920727335221,-13.723920727335218,-13.723920727335207,-13.723920727335207,-13.723920727335207,-13.723920727335207,-13.722835242873066,-13.722835242873066,-13.722835242873062,-13.718871385362261,-13.675668616964982,-13.675668616964979,-13.675668616964973,-13.67518366571582,-13.675183665715817,-13.675183665715815,-13.652802265076865,-13.652802265076865,-13.652802265076861,-13.640082269531423,-13.634211333773969,-13.634211333773969,-13.634211333773964,-13.621699536107856,-13.617133696548402,-13.617133696548397,-13.617133696548397,-13.592780448000974,-13.59278044800097,-13.583088940610702,-13.583088940610699,-13.57225070563972,-13.565450115407303,-13.505442177435153,-13.401794480041774,-13.398092378237912,-13.359985949277139,-13.359985949277135,-13.359985949277135,-13.35998594927713,-13.35998594927713,-13.359985949277126,-13.326389137153566,-13.32638913715356,-13.326389137153559,-13.3189647346869,-13.318964734686894,-13.318964734686888,-13.318964734686888,-13.318964734686888,-13.318964734686887,-13.274991651715025,-13.27499165171502,-13.274991651715018,-13.274991651715014,-13.274991651715007,-13.274991651715007,-13.257046425413616,-13.257046425413614,-13.238463622124298,-13.238463622124293
1.7411202865386528,-15.399875316273187,-15.108901947371054,-15.108901947371054,-15.10890194737105,-15.108901947371047,-15.108901947371043,-15.108901947371042,-15.099492896195637,-15.099492896195624,-15.099492896195624,-15.09949289619562,-15.09949289619562,-15.099492896195617,-15.092437533136001,-15.092437533136001,-14.998716764318182,-14.998716764318178,-14.904263800613858,-14.904263800613851,-14.904263800613846,-14.904263800613839,-14.904263800613831,-14.843724943682442,-14.843724943682439,-14.843724943682435,-14.819663550613017,-14.81966355061301,-14.819663550613004,-14.794997739569656,-14.794997739569645,-14.794997739569641,-14.792028441086416,-14.792028441086416,-14.792028441086412,-14.792028441086408,-14.792028441086407,-14.7920284410864,-14.789946825173175,-14.789946825173171,-14.777070921569079,-14.730068834490869,-14.69016210697386,-14.69016210697385,-14.69016210697385,-14.655864575880695,-14.655864575880688,-14.655864575880686,-14.578390824385995,-14.578390824385993,-14.578390824385986,-14.578390824385986,-14.578390824385982,-14.578390824385982,-14.578390824385982,-14.578390824385979,-14.578390824385979,-14.578390824385979,-14.553914539227433,-14.548724509420083,-14.509736896571443,-14.509736896571441,-14.509736896571438,-14.508724261593008,-14.508724261592997,-14.508724261592995,-14.46907026603638,-14.46907026603638,-14.469070266036377,-14.469070266036377,-14.469070266036374,-14.46907026603637,-14.457814293400245,-14.457814293400236,-14.451189307068498,-14.451189307068498,-14.419596139912525,-14.419596139912521,-14.41959613991252,-14.419596139912516,-14.419596139912512,-14.419596139912505,-14.401427774771516,-14.387913332848987,-14.376188379414124,-14.37618837941412,-14.338268010938052,-14.338268010938052,-14.338268010938052,-14.338268010938044,-14.338268010938041,-14.33826801093804,-14.293999821153532,-14.293999821153525,-14.278461452931131,-14.278461452931126,-14.278461452931126,-14.278461452931124,-14.278461452931115,-14.27846145293111,-14.234420602125011,-14.234420602125002,-14.234420602125002,-14.234420602125,-14.234420602125,-14.234420602125,-14.190801079271369,-14.190801079271365,-14.185247258037586,-14.185247258037585,-14.152604311743994,-14.152604311743993,-14.152604311743993,-14.152604311743987,-14.152604311743985,-14.152604311743984,-14.142347661248948,-14.142347661248941,-14.142347661248936,-14.142347661248934,-14.142347661248932,-14.142347661248932,-14.116009078375791,-14.11600907837579,-14.116009078375786,-14.116009078375782,-14.116009078375782,-14.094469804379528,-14.094469804379528,-14.094469804379527,-14.094469804379525,-14.094469804379518,-14.055232256091383,-14.055232256091374,-14.054789329605088,-14.054789329605084,-14.015164754672352,-14.015164754672346,-14.015164754672341,-13.997315759982438,-13.971072976395416,-13.971072976395416,-13.971072976395414,-13.97107297639541,-13.97107297639541,-13.97107297639541,-13.96338450671117,-13.963384506711165,-13.963384506711161,-13.963384506711158,-13.963384506711158,-13.963384506711156,-13.949944017391406,-13.949944017391406,-13.949944017391404,-13.915695049875978,-13.915695049875975,-13.915695049875966,-13.907169907717492,-13.90716990771749,-13.907169907717488,-13.893093103925388,-13.893093103925384,-13.893093103925384,-13.881979765859638,-13.881979765859636,-13.881979765859635,-13.856368819550628,-13.848158156902269,-13.847485598142898,-13.84748559814289,-13.847485598142887,-13.833816348843332,-13.833816348843326,-13.82824659429461,-13.82210428945961,-13.82210428945961,-13.804613522719473,-13.735512250399683,-13.710146294972038,-13.71014629497202,-13.71014629497202,-13.685715433119633,-13.65231500383802,-13.63935561249362,-13.639355612493619,-13.639355612493615,-13.639355612493613,-13.639355612493613,-13.63935561249361,-13.608980607651949,-13.608980607651949,-13.608980607651944,-13.601166108820086,-13.601166108820083,-13.601166108820081,-13.601166108820081,-13.601166108820076,-13.601166108820074,-13.55940694134776,-13.559406941347758,-13.559406941347758,-13.559406941347758,-13.559406941347756,-13.559406941347754,-13.559406941347753
1.94010546214307,-15.49226740728586,-15.205563495812843,-15.205563495812843,-15.20556349581284,-15.205563495812834,-15.205563495812834,-15.205563495812823,-15.192215553258576,-15.19221555325857,-15.1871926287334,-15.187192628733394,-15.18719262873339,-15.187192628733383,-15.187192628733383,-15.187192628733378,-15.093327895185054,-15.09332789518505,-14.990913550986276,-14.990913550986276,-14.990913550986276,-14.99091355098626,-14.99091355098626,-14.940116601284931,-14.94011660128492,-14.940116601284918,-14.937350683255131,-14.937350683255122,-14.937350683255115,-14.891597980841093,-14.891597980841084,-14.89159798084108,-14.884094661504037,-14.884094661504033,-14.884094661504033,-14.884094661504024,-14.884094661504024,-14.884094661504024,-14.882982252502432,-14.882982252502416,-14.879350699832612,-14.833695636800162,-14.829413333665201,-14.829413333665197,-14.829413333665189,-14.774533002176275,-14.774533002176268,-14.774533002176263,-14.717703021861317,-14.717703021861317,-14.717703021861306,-14.717703021861304,-14.717703021861304,-14.717703021861304,-14.7177030218613,-14.7177030218613,-14.7177030218613,-14.71770302186129,-14.698461331996297,-14.670900148539209,-14.613862817290416,-14.613862817290409,-14.613862817290407,-14.613862817290407,-14.613862817290403,-14.613862817290403,-14.598962931344634,-14.598962931344625,-14.598962931344612,-14.597477567403413,-14.59747756740341,-14.597477567403404,-14.56173181491193,-14.561731814911923,-14.561731814911921,-14.561731814911917,-14.561731814911917,-14.56173181491191,-14.543877526991997,-14.543877526991992,-14.538620008272082,-14.538620008272073,-14.515930108723477,-14.515930108723477,-14.493063306386519,-14.480860268584614,-14.470626631751182,-14.47062663175117,-14.47062663175117,-14.47062663175117,-14.47062663175117,-14.470626631751163,-14.426606439943013,-14.42660643994301,-14.376101299564017,-14.376101299564013,-14.37610129956401,-14.37610129956401,-14.376101299564008,-14.376101299563997,-14.347666333066462,-14.347666333066458,-14.347666333066456,-14.347666333066453,-14.34766633306645,-14.34766633306645,-14.297728028727096,-14.297728028727096,-14.295701423584415,-14.295701423584406,-14.290954506443718,-14.290954506443715,-14.290954506443715,-14.290954506443713,-14.29095450644371,-14.290954506443706,-14.27096055393356,-14.27096055393356,-14.270960553933559,-14.270960553933552,-14.270960553933548,-14.270960553933547,-14.260049749710653,-14.260049749710653,-14.260049749710644,-14.26004974971064,-14.26004974971064,-14.22900966477099,-14.22900966477099,-14.229009664770986,-14.229009664770985,-14.229009664770981,-14.212812096718437,-14.212812096718437,-14.212812096718434,-14.19702456298975,-14.192167702576011,-14.192167702576008,-14.189593099102208,-14.1895930991022,-14.108144333168388,-14.108144333168386,-14.108144333168385,-14.108144333168385,-14.108144333168378,-14.108144333168369,-14.103743644279302,-14.103743644279302,-14.103743644279298,-14.103743644279298,-14.103743644279298,-14.103743644279295,-14.089381326210201,-14.089381326210201,-14.0893813262102,-14.066060148232557,-14.066060148232555,-14.066060148232545,-14.053070779466431,-14.05307077946643,-14.053070779466427,-14.039697402419227,-14.039697402419225,-14.03969740241922,-14.037695209797903,-14.0376952097979,-14.037695209797896,-14.028841437808433,-14.028841437808433,-14.028841437808428,-14.017043899701452,-14.002714140002524,-13.987292249479685,-13.987292249479683,-13.987292249479674,-13.985065864063563,-13.981885676642582,-13.981885676642575,-13.972162080161171,-13.972162080161164,-13.951063593995878,-13.920858219572583,-13.920858219572578,-13.920858219572573,-13.913974570894034,-13.912169420410743,-13.891735952676683,-13.891735952676683,-13.891735952676681,-13.891735952676681,-13.89173595267668,-13.891735952676678,-13.89173595267667,-13.89173595267667,-13.891735952676669,-13.891735952676651,-13.85119646165094,-13.851196461650934,-13.851196461650932,-13.851196461650932,-13.85119646165093,-13.851196461650929,-13.834768650684785,-13.834768650684781,-13.834768650684778,-13.834768650684778
2.1390906377474876,-15.56974524999725,-15.28946487068062,-15.289464870680609,-15.289464870680609,-15.289464870680609,-15.289464870680606,-15.289464870680602,-15.279095598921884,-15.27909559892187,-15.265681997995083,-15.26568199799508,-15.26568199799508,-15.26568199799508,-15.26568199799507,-15.265681997995063,-15.177002830729647,-15.177002830729634,-15.06992003909105,-15.069920039091045,-15.069920039091041,-15.06992003909103,-15.06992003909103,-15.056718463146765,-15.056718463146762,-15.056718463146762,-15.022126203341278,-15.022126203341278,-15.022126203341271,-14.979546673794616,-14.979546673794609,-14.979546673794603,-14.974962932103905,-14.96786856891745,-14.967868568917444,-14.967868568917444,-14.96786856891744,-14.967868568917437,-14.967868568917433,-14.967375627943953,-14.967375627943943,-14.959830473647486,-14.95983047364748,-14.959830473647477,-14.927467773163823,-14.878303749754263,-14.878303749754261,-14.878303749754258,-14.848709253334219,-14.848709253334219,-14.848709253334212,-14.848709253334212,-14.848709253334208,-14.848709253334208,-14.848709253334206,-14.848709253334206,-14.848709253334206,-14.8487092533342,-14.829851244255506,-14.782347843779279,-14.749397186580666,-14.749397186580666,-14.749397186580666,-14.749397186580662,-14.749397186580659,-14.749397186580659,-14.696425093721473,-14.696425093721471,-14.696425093721468,-14.696425093721464,-14.696425093721464,-14.69642509372146,-14.681864219904131,-14.681864219904124,-14.681864219904115,-14.679702411525149,-14.67970241152514,-14.67970241152514,-14.648553121480845,-14.648553121480843,-14.62400397752377,-14.624003977523767,-14.619357237289842,-14.619357237289835,-14.600236774745854,-14.600236774745849,-14.600236774745847,-14.600236774745845,-14.600236774745841,-14.60023677474584,-14.578149328377714,-14.567626359465935,-14.558818264741817,-14.558818264741811,-14.482671186549425,-14.482671186549414,-14.482671186549412,-14.482671186549412,-14.482671186549412,-14.48267118654941,-14.469829394881945,-14.469829394881941,-14.46982939488194,-14.46982939488194,-14.469829394881934,-14.46982939488193,-14.411701095687587,-14.411701095687583,-14.411701095687581,-14.40676224981471,-14.406762249814692,-14.40676224981469,-14.40676224981469,-14.40676224981469,-14.406762249814687,-14.406521881000128,-14.406521881000128,-14.404205967769224,-14.404205967769219,-14.395166085467842,-14.39516608546784,-14.39516608546784,-14.395166085467839,-14.395166085467837,-14.389298975008064,-14.375363902875094,-14.375363902875087,-14.375363902875085,-14.375363902875083,-14.375363902875081,-14.375363902875076,-14.358744122621996,-14.358744122621996,-14.358744122621989,-14.358744122621989,-14.35874412262198,-14.32617401398309,-14.326174013983085,-14.326174013983074,-14.314909968359252,-14.31490996835925,-14.310105032841033,-14.31010503284103,-14.244604990529723,-14.244604990529723,-14.244604990529721,-14.244604990529721,-14.24460499052972,-14.244604990529716,-14.232846556609218,-14.232846556609216,-14.232846556609216,-14.232846556609214,-14.232846556609214,-14.232846556609209,-14.232432361474588,-14.225649667734706,-14.225649667734698,-14.225649667734698,-14.196427722950311,-14.196427722950311,-14.19642772295031,-14.196185220393053,-14.196185220393051,-14.196185220393042,-14.189941668810405,-14.1899416688104,-14.189941668810398,-14.182354613225838,-14.17365084328593,-14.173650843285925,-14.173650843285925,-14.173650843285923,-14.173650843285923,-14.173650843285921,-14.173650843285918,-14.173650843285916,-14.17365084328591,-14.173650843285905,-14.162733726726039,-14.16273372672603,-14.162733726726028,-14.159908284188214,-14.159908284188209,-14.159908284188209,-14.122190521659006,-14.122190521659004,-14.122190521658997,-14.122158736628094,-14.122158736628089,-14.116304577424833,-14.11630457742483,-14.112904272315545,-14.112894840941347,-14.10348259238062,-14.090581485202089,-14.088330352737035,-14.088330352737035,-14.088330352737033,-14.088330352737028,-14.088330352737026,-14.088330352737024,-14.079646307056713,-14.079646307056713,-14.079646307056711,-14.07964630705671
2.338075813351905,-15.582539304643065,-15.311472641571893,-15.311472641571891,-15.31147264157188,-15.311472641571875,-15.311472641571875,-15.311472641571871,-15.3045264988922,-15.304526498892189,-15.28395408879016,-15.28395408879016,-15.28395408879016,-15.283954088790157,-15.283954088790153,-15.283954088790145,-15.200021256490698,-15.200021256490697,-15.122665959262005,-15.122665959262005,-15.122665959261992,-15.089751212256838,-15.089751212256834,-15.089751212256834,-15.089751212256829,-15.089751212256825,-15.04782059592816,-15.047820595928155,-15.047820595928146,-15.036603861155923,-15.036603861155918,-15.03660386115591,-15.017160758809657,-15.009191459397861,-15.009191459397861,-15.009191459397856,-14.99290844226668,-14.99290844226668,-14.992908442266675,-14.992908442266675,-14.992908442266671,-14.992908442266659,-14.99280840799014,-14.992808407990127,-14.963212034293194,-14.926779779008442,-14.926779779008438,-14.926779779008434,-14.926779779008434,-14.926779779008434,-14.926779779008434,-14.926779779008433,-14.92677977900843,-14.92677977900843,-14.926779779008424,-14.920976290609817,-14.920976290609808,-14.9209762906098,-14.904024218795913,-14.834899881836742,-14.83166379282711,-14.831663792827106,-14.831663792827104,-14.831663792827104,-14.831663792827097,-14.831663792827097,-14.778989905639854,-14.77898990563985,-14.778989905639847,-14.778989905639845,-14.778989905639845,-14.778989905639845,-14.72902522272218,-14.729025222722171,-14.707444465197735,-14.707444465197728,-14.707444465197725,-14.704519592160635,-14.70451959216063,-14.70451959216063,-14.679785637472689,-14.679785637472685,-14.679785637472682,-14.679785637472682,-14.679785637472678,-14.679785637472678,-14.64625743979142,-14.646257439791416,-14.64204068590644,-14.64204068590643,-14.641877039370561,-14.641877039370556,-14.607816182313666,-14.601955449342372,-14.564230033158154,-14.56423003315815,-14.564230033158148,-14.555986510056425,-14.555986510056417,-14.555986510056414,-14.555986510056412,-14.555986510056405,-14.555986510056401,-14.55006980982963,-14.55006980982963,-14.550069809829623,-14.55006980982962,-14.55006980982962,-14.550069809829617,-14.527302112180934,-14.523355395311729,-14.523355395311725,-14.523355395311716,-14.477016704842914,-14.477016704842907,-14.477016704842901,-14.477016704842898,-14.477016704842894,-14.476108081714663,-14.476108081714663,-14.474336163815693,-14.474336163815689,-14.44783911425526,-14.447839114255258,-14.447839114255254,-14.447839114255254,-14.447839114255242,-14.447839114255238,-14.437676310977235,-14.437676310977231,-14.437676310977222,-14.437676310977222,-14.437676310977219,-14.41532057482037,-14.41532057482037,-14.415320574820367,-14.415320574820365,-14.415320574820358,-14.415320574820353,-14.405770780094272,-14.377112650137123,-14.377112650137104,-14.377112650137104,-14.377112650137102,-14.377112650137102,-14.377112650137102,-14.377112650137102,-14.377112650137102,-14.377112650137102,-14.377112650137098,-14.369396517976487,-14.369396517976474,-14.363717240317756,-14.363717240317744,-14.35692645567564,-14.356926455675637,-14.356926455675625,-14.338376620013081,-14.328403992125512,-14.328403992125512,-14.328403992125507,-14.328403992125503,-14.3284039921255,-14.328403992125496,-14.311972034827406,-14.311972034827406,-14.311972034827406,-14.311719863028841,-14.311719863028841,-14.311719863028838,-14.311719863028838,-14.311719863028836,-14.311719863028836,-14.295752305918475,-14.295752305918471,-14.295752305918468,-14.295752305918462,-14.295752305918462,-14.295752305918459,-14.28828896800173,-14.288288968001721,-14.288288968001721,-14.28143649411263,-14.28143649411263,-14.28143649411262,-14.261247965519647,-14.261247965519647,-14.261247965519646,-14.261247965519646,-14.261247965519642,-14.261247965519638,-14.253585583145362,-14.25358558314536,-14.253585583145357,-14.248977064137254,-14.242772583383806,-14.2427725833838,-14.2427725833838,-14.2392826909736,-14.229431519277956,-14.229431519277954,-14.223779103861615,-14.223779103861611,-14.223779103861611,-14.223779103861606,-14.223779103861606
2.5370609889563225,-15.601248685654697,-15.340087865479724,-15.340087865479724,-15.34008786547972,-15.34008786547972,-15.340087865479717,-15.340087865479717,-15.3363075992021,-15.336307599202087,-15.310664416465887,-15.310664416465887,-15.310664416465887,-15.310664416465885,-15.310664416465881,-15.310664416465873,-15.230216089002848,-15.230216089002845,-15.193803945586739,-15.193803945586739,-15.193803945586735,-15.11845288597733,-15.118452885977323,-15.118452885977318,-15.118452885977318,-15.118452885977304,-15.114493160552652,-15.114493160552652,-15.114493160552646,-15.081489480623548,-15.081489480623548,-15.081489480623548,-15.07047917731627,-15.04672899370941,-15.046728993709399,-15.046728993709397,-15.026384609567788,-15.02638460956778,-15.026330000686164,-15.026330000686164,-15.026330000686158,-15.026330000686151,-15.026330000686151,-15.026330000686142,-15.006627243429941,-15.006627243429941,-15.006627243429937,-15.006627243429932,-15.006627243429932,-15.006627243429932,-15.006627243429932,-15.006627243429932,-15.006627243429929,-15.006627243429929,-15.006094892537511,-14.977092093277745,-14.968744679104944,-14.968744679104942,-14.968744679104926,-14.914412433440893,-14.914412433440889,-14.914412433440885,-14.914412433440884,-14.91441243344088,-14.914412433440877,-14.888513443862669,-14.86284625470195,-14.862846254701942,-14.862846254701939,-14.862846254701937,-14.862846254701934,-14.86284625470193,-14.811159982436322,-14.811159982436315,-14.762778827609745,-14.762778827609742,-14.76277882760974,-14.76277882760974,-14.76277882760974,-14.762778827609736,-14.742615950878678,-14.742615950878674,-14.74261595087867,-14.73901697535121,-14.73901697535121,-14.739016975351209,-14.727911583035976,-14.727911583035967,-14.699809170277971,-14.699809170277966,-14.699809170277966,-14.680073404401739,-14.678196044375921,-14.678196044375916,-14.678196044375916,-14.677901688108308,-14.677901688108307,-14.673979520183629,-14.67397952018362,-14.653515453308295,-14.639497237408516,-14.639497237408516,-14.639497237408516,-14.639497237408516,-14.639497237408513,-14.639497237408504,-14.634769730192867,-14.63476973019286,-14.634769730192856,-14.63476973019285,-14.63476973019284,-14.63476973019284,-14.617752808043422,-14.55944087604049,-14.559440876040489,-14.559440876040474,-14.559440876040473,-14.559440876040469,-14.559024006573175,-14.559024006573175,-14.558507503895239,-14.558507503895239,-14.545052388601107,-14.539545158324264,-14.539545158324263,-14.539545158324259,-14.539545158324259,-14.539545158324259,-14.539545158324255,-14.539545158324255,-14.539545158324255,-14.539545158324248,-14.539545158324247,-14.519650940890704,-14.519650940890696,-14.519650940890692,-14.519650940890688,-14.519650940890688,-14.503052757447717,-14.50305275744771,-14.503052757447696,-14.492529762120256,-14.49252976212024,-14.49252976212024,-14.492529762120238,-14.492529762120238,-14.492529762120231,-14.481474149808845,-14.47280207560801,-14.472802075608001,-14.472802075608001,-14.472802075608001,-14.472802075608001,-14.47280207560799,-14.46252372091753,-14.462523720917526,-14.462523720917526,-14.462523720917526,-14.462523720917522,-14.462523720917515,-14.43517178955413,-14.435171789554122,-14.435171789554122,-14.43517178955412,-14.435171789554108,-14.425277998953478,-14.425277998953478,-14.415425255914537,-14.415425255914533,-14.412790797418372,-14.412790797418365,-14.412790797418365,-14.412790797418365,-14.412790797418364,-14.412790797418356,-14.399376571554688,-14.39937657155468,-14.399376571554676,-14.39535134574987,-14.395351345749866,-14.395351345749866,-14.39535134574986,-14.39535134574986,-14.39535134574986,-14.393875685838108,-14.393875685838104,-14.3938756858381,-14.3938756858381,-14.393875685838095,-14.393875685838085,-14.379435014335323,-14.379435014335318,-14.37943501433531,-14.377759303299992,-14.370387621411243,-14.370387621411238,-14.369861397240994,-14.366896451404237,-14.36689645140423,-14.366896451404228,-14.34195156662552,-14.34195156662552,-14.341951566625513,-14.339871412871465,-14.339871412871464,-14.339871412871464
2.73604616456074,-15.57983992920055,-15.3309399011879,-15.3309399011879,-15.330939901187897,-15.33093990118789,-15.330939901187886,-15.330939901187886,-15.330579322890252,-15.330579322890248,-15.300569495810805,-15.300569495810805,-15.300569495810805,-15.300569495810798,-15.300569495810798,-15.300569495810795,-15.23015317406156,-15.230153174061543,-15.230153174061543,-15.222968454875078,-15.222968454875078,-15.155931369771935,-15.155931369771928,-15.155931369771928,-15.110976224179783,-15.110976224179783,-15.11097622417978,-15.110976224179776,-15.110976224179767,-15.094300497072343,-15.079132574739019,-15.079132574739013,-15.079132574739006,-15.05133427056423,-15.051334270564224,-15.05133427056422,-15.051334270564217,-15.051334270564217,-15.051334270564213,-15.05133427056421,-15.05133427056421,-15.051334270564206,-15.051334270564205,-15.048741920934686,-15.048741920934678,-15.048741920934674,-15.024089076496685,-15.024089076496685,-15.023997805194488,-15.023997805194485,-15.023997805194476,-15.023997805194472,-15.023997805194472,-15.023997805194472,-15.013760419141718,-15.011614538900458,-14.984124011038643,-14.984124011038642,-14.984124011038642,-14.961150683857625,-14.961150683857625,-14.961150683857623,-14.961150683857623,-14.96115068385762,-14.96115068385762,-14.911495519384992,-14.911495519384989,-14.911495519384982,-14.911495519384982,-14.911495519384982,-14.911495519384978,-14.902532534513732,-14.85820596697,-14.858205966969987,-14.812272669218894,-14.812272669218883,-14.812272669218883,-14.812272669218876,-14.812272669218876,-14.812272669218874,-14.788311951195896,-14.788311951195896,-14.788311951195896,-14.78026972959735,-14.780269729597343,-14.779061754386884,-14.779061754386879,-14.779061754386875,-14.759243334907634,-14.743562864024065,-14.743562864024058,-14.74356286402405,-14.739211145485957,-14.739211145485942,-14.73921114548594,-14.694125370109491,-14.689395927900797,-14.68939592790079,-14.689395927900787,-14.689395927900787,-14.689395927900787,-14.689395927900787,-14.684401295371586,-14.684401295371577,-14.684401295371575,-14.684401295371574,-14.684401295371572,-14.684401295371568,-14.674165752824345,-14.674165752824344,-14.670469597840317,-14.670469597840315,-14.649954533952982,-14.649954533952977,-14.649954533952977,-14.649954533952977,-14.649954533952975,-14.649954533952975,-14.649954533952968,-14.649954533952966,-14.649954533952966,-14.649954533952966,-14.637071837463434,-14.612407004185156,-14.612407004185155,-14.611653601651902,-14.6116536016519,-14.606207516783174,-14.606019829798818,-14.606019829798814,-14.606019829798813,-14.60601982979881,-14.606019829798804,-14.605891382121579,-14.605891382121577,-14.605891382121577,-14.595626664512254,-14.595626664512253,-14.595626664512247,-14.595626664512247,-14.595626664512242,-14.577893543001304,-14.577893543001297,-14.577893543001295,-14.577893543001293,-14.577893543001293,-14.577893543001291,-14.575358225423768,-14.567539127901732,-14.56753912790173,-14.567539127901723,-14.567539127901723,-14.567539127901712,-14.53565933187786,-14.535659331877856,-14.535659331877856,-14.535659331877852,-14.53565933187785,-14.535659331877849,-14.515971215321063,-14.515971215321063,-14.515971215321063,-14.515971215321061,-14.515971215321061,-14.515971215321061,-14.482117666186223,-14.482117666186223,-14.471137689550881,-14.465371961790538,-14.461537021208743,-14.46153702120874,-14.46153702120874,-14.461537021208738,-14.461537021208734,-14.461537021208732,-14.45063369479943,-14.450633694799423,-14.450633694799421,-14.441958739810211,-14.441958739810207,-14.441958739810207,-14.441958739810206,-14.441958739810202,-14.441958739810197,-14.440129405592316,-14.440129405592314,-14.44012940559231,-14.440129405592304,-14.440129405592298,-14.440129405592296,-14.434648745371323,-14.434648745371323,-14.433938381267643,-14.43393838126764,-14.43393838126764,-14.42209901150947,-14.42209901150947,-14.42209901150947,-14.420488126907426,-14.420488126907426,-14.417208026407753,-14.417208026407748,-14.417208026407744,-14.41001322982807,-14.410013229828065,-14.410013229828063
2.9350313401651573,-15.571883128783274,-15.337753795716806,-15.337753795716798,-15.335180424699189,-15.335180424699178,-15.335180424699177,-15.335180424699173,-15.335180424699166,-15.335180424699162,-15.304675637231444,-15.304675637231437,-15.304675637231437,-15.304675637231433,-15.30467563723143,-15.30467563723143,-15.272418451678709,-15.272418451678705,-15.272418451678702,-15.228617326279783,-15.228617326279783,-15.201240234277575,-15.201240234277575,-15.201240234277567,-15.132184380728768,-15.11770565870065,-15.11770565870065,-15.117705658700638,-15.117705658700638,-15.117705658700638,-15.100781980990593,-15.10078198099059,-15.100781980990588,-15.100781980990584,-15.100781980990577,-15.100781980990577,-15.100781980990577,-15.100781980990574,-15.10078198099057,-15.100781980990568,-15.090221865577396,-15.090221865577396,-15.090221865577396,-15.063756062065842,-15.063756062065842,-15.063756062065831,-15.04999898184999,-15.03538291803157,-15.035382918031551,-15.035313104059094,-15.035313104059094,-15.035313104059087,-15.035313104059083,-15.035313104059082,-15.035313104059082,-15.033660444012414,-15.01739635916766,-15.017396359167654,-15.017396359167645,-15.011261178024387,-15.011261178024384,-15.011261178024384,-15.01126117802438,-15.011261178024377,-15.011261178024375,-14.9638494272414,-14.96384942724138,-14.963849427241376,-14.963849427241376,-14.963849427241376,-14.96384942724137,-14.924182063703453,-14.909512480164464,-14.909512480164452,-14.866765821303868,-14.86676582130386,-14.866765821303856,-14.866765821303856,-14.866765821303849,-14.866765821303849,-14.863118095182253,-14.863118095182253,-14.863118095182244,-14.8608648825134,-14.8608648825134,-14.860864882513393,-14.836805561336192,-14.836805561336188,-14.834060612878798,-14.764614615167137,-14.7590938617349,-14.7590938617349,-14.7590938617349,-14.75403375312529,-14.754033753125286,-14.75403375312528,-14.743069052519328,-14.743069052519324,-14.74306905251932,-14.74306905251932,-14.74306905251932,-14.743069052519314,-14.743069052519314,-14.743069052519314,-14.743069052519312,-14.743069052519312,-14.74260811881633,-14.742608118816317,-14.742608118816317,-14.742608118816317,-14.742608118816314,-14.74260811881631,-14.736906956859162,-14.736906956859148,-14.736906956859148,-14.736906956859146,-14.736906956859146,-14.736906956859135,-14.729752353448175,-14.729752353448175,-14.729752353448175,-14.729752353448172,-14.729752353448164,-14.697463713420394,-14.697463713420392,-14.697463713420385,-14.693162250442732,-14.684534633066013,-14.68453463306601,-14.68092685429567,-14.680926854295656,-14.675409344352257,-14.675409344352252,-14.675409344352252,-14.675409344352248,-14.675409344352248,-14.675409344352238,-14.670682826778863,-14.67068282677886,-14.669104252271822,-14.669104252271811,-14.656349662746901,-14.656349662746901,-14.656349662746893,-14.656349662746882,-14.656349662746882,-14.64086553516032,-14.632914572865465,-14.620213085870613,-14.62021308587061,-14.62021308587061,-14.620213085870606,-14.620213085870596,-14.610945103904854,-14.610945103904854,-14.610945103904854,-14.610945103904852,-14.61094510390485,-14.610945103904841,-14.570771962639016,-14.57077196263901,-14.570771962639009,-14.570771962639009,-14.570771962639007,-14.570771962639002,-14.555885243727536,-14.555885243727525,-14.554902562606623,-14.55022230264384,-14.538491352322097,-14.538491352322097,-14.538491352322092,-14.513727495466114,-14.513727495466112,-14.513727495466108,-14.513727495466107,-14.513727495466101,-14.513727495466098,-14.503362862979445,-14.503362862979442,-14.503362862979436,-14.494666315950912,-14.49466631595091,-14.494666315950907,-14.494666315950907,-14.494666315950907,-14.494666315950907,-14.489350581759254,-14.489350581759252,-14.489350581759249,-14.481360535040537,-14.481360535040535,-14.481360535040535,-14.481360535040531,-14.481360535040526,-14.481360535040526,-14.478849248155658,-14.478849248155656,-14.471544289294414,-14.471544289294403,-14.4715442892944,-14.455977524560035,-14.455977524560032,-14.455977524560028,-14.455977524560026,-14.455977524560023
3.1340165157695745,-15.537139071426559,-15.320307645288604,-15.320307645288601,-15.314838629254371,-15.314838629254371,-15.314838629254371,-15.314838629254368,-15.314838629254368,-15.314838629254355,-15.289014757505308,-15.289014757505297,-15.289014757505294,-15.284786305738043,-15.284786305738043,-15.28478630573804,-15.28478630573804,-15.28478630573804,-15.28478630573804,-15.219737853645935,-15.219737853645931,-15.219737853645924,-15.20901121635684,-15.209011216356835,-15.150929962979287,-15.125147189645482,-15.12514718964548,-15.125147189645476,-15.125147189645476,-15.12514718964547,-15.125147189645462,-15.125147189645462,-15.125147189645462,-15.125147189645462,-15.125147189645459,-15.100737679265011,-15.10073767926501,-15.100737679265002,-15.100737679265002,-15.100737679264995,-15.077712916124122,-15.077712916124119,-15.077712916124115,-15.060886450565707,-15.055378621164046,-15.055378621164046,-15.055378621164042,-15.038895742545455,-15.038895742545451,-15.038895742545447,-15.034852928480046,-15.034852928480046,-15.034852928480039,-15.034852928480035,-15.034852928480035,-15.034852928480028,-15.030308427912558,-15.023254441982042,-15.023254441982042,-15.023221543394772,-15.023221543394767,-15.023221543394767,-15.023221543394763,-15.02322154339476,-15.023221543394753,-14.99043659049274,-14.990436590492736,-14.990436590492736,-14.990436590492733,-14.99043659049273,-14.99043659049273,-14.935601515338545,-14.935601515338542,-14.919826114514638,-14.913419224590754,-14.913419224590745,-14.913419224590742,-14.896902087544683,-14.896902087544678,-14.896902087544678,-14.896902087544674,-14.896902087544674,-14.896902087544674,-14.893132720296842,-14.893132720296842,-14.893132720296835,-14.876806453823189,-14.868486316275947,-14.868486316275943,-14.829638518408219,-14.829638518408215,-14.829638518408215,-14.829638518408212,-14.829638518408206,-14.810876327369854,-14.803224982216502,-14.8032249822165,-14.8032249822165,-14.803224982216499,-14.803224982216497,-14.803224982216493,-14.803224982216493,-14.803224982216493,-14.80322498221649,-14.803224982216488,-14.769456942321712,-14.769456942321712,-14.76945694232171,-14.76945694232171,-14.769456942321709,-14.769456942321705,-14.762738956504737,-14.762738956504732,-14.762738956504728,-14.762738956504723,-14.762738956504721,-14.762738956504714,-14.757531126102263,-14.757531126102252,-14.75753112610225,-14.752960315966956,-14.75296031596695,-14.752960315966945,-14.747153785121341,-14.74715378512134,-14.747153785121334,-14.744538246068991,-14.740046668556964,-14.740046668556964,-14.74004666855696,-14.74004666855696,-14.740046668556959,-14.740046668556959,-14.70357590996402,-14.703575909964012,-14.701573273493668,-14.701573273493667,-14.680851393008567,-14.68085139300856,-14.680851393008552,-14.680851393008552,-14.680851393008545,-14.671658046409902,-14.6716580464099,-14.66799518496545,-14.667995184965449,-14.662906891272584,-14.659724341261168,-14.656313933545341,-14.656313933545333,-14.65631393354533,-14.65631393354533,-14.65631393354533,-14.656313933545325,-14.64812492845021,-14.648124928450207,-14.648124928450207,-14.6481249284502,-14.6481249284502,-14.621957519634961,-14.62195751963496,-14.62195751963496,-14.612426699316037,-14.61242669931603,-14.612426699316025,-14.612426699316025,-14.612426699316023,-14.612426699316021,-14.598556444527986,-14.598556444527985,-14.591861214190901,-14.586734374240496,-14.540078277900788,-14.540078277900781,-14.54007827790078,-14.540078277900777,-14.540078277900776,-14.540078277900774,-14.531846027679869,-14.531846027679865,-14.531846027679864,-14.527698005615989,-14.527698005615987,-14.527698005615985,-14.52238028113143,-14.52238028113143,-14.522380281131422,-14.52238028113142,-14.52238028113142,-14.522380281131412,-14.520893478907858,-14.520893478907857,-14.520893478907844,-14.520893478907844,-14.520893478907842,-14.52089347890784,-14.516576055336817,-14.516576055336806,-14.516576055336804,-14.515352995480201,-14.515352995480196,-14.501905201396994,-14.501905201396987,-14.501905201396987,-14.485087516628735,-14.485087516628733
3.333001691373992,-15.518148434120356,-15.317358157820099,-15.317358157820097,-15.312618051727123,-15.312618051727117,-15.312618051727114,-15.309684028290636,-15.309684028290635,-15.309684028290635,-15.309684028290635,-15.309684028290631,-15.309684028290627,-15.280552990232806,-15.280552990232794,-15.280552990232794,-15.280552990232794,-15.280552990232794,-15.280552990232787,-15.243876324658897,-15.24387632465889,-15.243876324658885,-15.203449254830943,-15.20344925483094,-15.181459040850019,-15.155718725914584,-15.155718725914577,-15.155718725914571,-15.155718725914568,-15.155718725914568,-15.155718725914564,-15.155718725914564,-15.15571872591456,-15.155718725914554,-15.155718725914552,-15.098888946978864,-15.098888946978848,-15.098888946978844,-15.098888946978844,-15.098888946978839,-15.079581122285292,-15.079581122285289,-15.079581122285278,-15.078557749321662,-15.077501879131402,-15.077501879131402,-15.077501879131399,-15.063116331970534,-15.06311633197053,-15.06311633197053,-15.063116331970528,-15.063116331970528,-15.063116331970521,-15.060749404553428,-15.060749404553423,-15.060749404553423,-15.039866262035869,-15.025591758159534,-15.02559175815953,-15.025585806959027,-15.025585806959027,-15.025585806959025,-15.025585806959022,-15.025585806959022,-15.025585806959018,-15.021977216543933,-15.021977216543933,-15.021977216543933,-15.02197721654393,-15.021977216543926,-15.021977216543926,-14.967466150862712,-14.9674661508627,-14.960022955140486,-14.960022955140479,-14.960022955140468,-14.932538524168457,-14.932538524168447,-14.932538524168441,-14.932538524168441,-14.932538524168441,-14.932538524168438,-14.92714351455768,-14.92044914708092,-14.92044914708091,-14.92044914708091,-14.916540786957496,-14.916064893716516,-14.916064893716515,-14.916064893716515,-14.916064893716515,-14.916064893716504,-14.904836612516931,-14.904836612516926,-14.858422124898851,-14.858422124898848,-14.858422124898848,-14.858422124898848,-14.858422124898848,-14.858422124898848,-14.858422124898848,-14.858422124898846,-14.858422124898846,-14.858422124898839,-14.855775121300749,-14.811413250954834,-14.811413250954827,-14.811413250954827,-14.803676936228014,-14.803676936228012,-14.803676936228008,-14.803676936228005,-14.803676936228001,-14.803676936228001,-14.795823014728828,-14.795823014728825,-14.795823014728821,-14.795823014728818,-14.795823014728818,-14.795823014728809,-14.795387278448203,-14.79291252122061,-14.79291252122061,-14.792912521220606,-14.792912521220606,-14.792912521220604,-14.7929125212206,-14.76175741528928,-14.761757415289273,-14.761757415289265,-14.755429855653567,-14.75542985565356,-14.755429855653556,-14.74035115775492,-14.74035115775492,-14.738369112344113,-14.73836911234411,-14.71140458069278,-14.710832238267894,-14.710832238267889,-14.710832238267885,-14.710832238267882,-14.710832238267878,-14.709674768244259,-14.69974368161535,-14.699743681615347,-14.699743681615347,-14.699743681615347,-14.699743681615342,-14.699743681615342,-14.693701076473022,-14.693701076473019,-14.693701076473015,-14.681663563661619,-14.681663563661619,-14.681663563661616,-14.681663563661612,-14.68166356366161,-14.673516677387427,-14.673516677387427,-14.66967366902998,-14.66967366902998,-14.659020568380155,-14.659020568380155,-14.659020568380155,-14.659020568380155,-14.659020568380152,-14.659020568380152,-14.639857193680541,-14.63985719368054,-14.61153345158362,-14.611533451583613,-14.611533451583613,-14.610825192281876,-14.60519805184467,-14.576270360002072,-14.576270360002072,-14.576270360002072,-14.576270360002066,-14.576270360002063,-14.576270360002063,-14.571528141568391,-14.571528141568391,-14.571528141568391,-14.571528141568388,-14.571528141568386,-14.571528141568384,-14.55795965646207,-14.557959656462067,-14.55551268519012,-14.555512685190116,-14.555512685190115,-14.555512685190115,-14.555512685190115,-14.555512685190099,-14.554754869576772,-14.55475486957677,-14.554754869576769,-14.546154273904106,-14.546154273904104,-14.546154273904103,-14.541366626078618,-14.541366626078613,-14.541366626078613,-14.537090502713149,-14.537090502713147
3.53198686697841,-15.480628069907729,-15.317281651561494,-15.317281651561494,-15.31728165156149,-15.297474958454071,-15.297474958454071,-15.287982021115036,-15.287982021115033,-15.287982021115033,-15.287982021115033,-15.287982021115027,-15.287982021115024,-15.260497833494606,-15.260497833494602,-15.2604978334946,-15.2604978334946,-15.260497833494597,-15.260497833494597,-15.24789457641006,-15.247894576410056,-15.247894576410038,-15.197191123227205,-15.179824801058842,-15.179824801058839,-15.16780382222477,-15.16780382222477,-15.167803822224762,-15.167803822224762,-15.167803822224762,-15.167803822224759,-15.167803822224759,-15.167803822224759,-15.167803822224759,-15.167803822224753,-15.103449863126833,-15.103449863126832,-15.103449863126816,-15.080725853110142,-15.080725853110136,-15.08072585311013,-15.080725853110124,-15.080725853110117,-15.076323145311644,-15.070599680747929,-15.070599680747925,-15.070599680747925,-15.070599680747925,-15.070599680747923,-15.070599680747913,-15.065096664382267,-15.065096664382256,-15.065096664382256,-15.049771889593424,-15.049771889593421,-15.049771889593421,-15.033837169258158,-15.033837169258154,-15.033837169258154,-15.033837169258147,-15.033837169258145,-15.033837169258145,-15.033012547557668,-15.011735672187207,-15.011735672187195,-15.011735672187195,-15.011735672187191,-15.011735672187191,-15.01173567218718,-15.011724633649738,-15.011724633649731,-14.98405883400854,-14.98405883400854,-14.984058834008527,-14.980713864532527,-14.98071386453252,-14.978242351620528,-14.978242351620523,-14.97824235162052,-14.97824235162052,-14.978242351620516,-14.949714676834594,-14.94971467683459,-14.949714676834583,-14.949714676834583,-14.949714676834581,-14.94971467683457,-14.933838618684112,-14.925982858009046,-14.925982858009046,-14.925982858009043,-14.922006893018532,-14.922006893018523,-14.9159538423473,-14.891360313618687,-14.891360313618687,-14.891360313618687,-14.891360313618684,-14.891360313618684,-14.89136031361868,-14.89136031361868,-14.89136031361868,-14.891360313618675,-14.891360313618675,-14.877926873665656,-14.839569616599611,-14.839569616599608,-14.839569616599608,-14.837517970922592,-14.83751797092258,-14.83751797092258,-14.83751797092258,-14.837517970922573,-14.837517970922573,-14.822735704054042,-14.809312337606498,-14.809312337606498,-14.809312337606492,-14.809312337606492,-14.809312337606492,-14.809312337606485,-14.80279169076056,-14.80279169076056,-14.802791690760557,-14.802791690760554,-14.80279169076055,-14.80279169076055,-14.757593907055131,-14.757593907055128,-14.755915709250747,-14.75591570925074,-14.75560902303677,-14.755609023036767,-14.755609023036763,-14.749051439401232,-14.749051439401226,-14.749051439401223,-14.746570518477563,-14.74551131556104,-14.740165717055993,-14.740165717055993,-14.740165717055989,-14.72151843395484,-14.721518433954833,-14.72151843395483,-14.721518433954827,-14.721518433954824,-14.721110990794479,-14.721110990794479,-14.721110990794475,-14.721110990794475,-14.721110990794472,-14.721110990794463,-14.696491083200893,-14.696491083200886,-14.696491083200886,-14.696491083200879,-14.696491083200879,-14.686460708469346,-14.686460708469342,-14.686460708469337,-14.686460708469333,-14.686460708469333,-14.68646070846933,-14.666929730033495,-14.666929730033493,-14.66692973003349,-14.659893664011422,-14.659893664011417,-14.65934275738044,-14.65934275738044,-14.655218099065074,-14.655218099065067,-14.61504000146715,-14.615040001467147,-14.615040001467147,-14.615040001467145,-14.615040001467145,-14.615040001467133,-14.605369547500793,-14.599394608786953,-14.584605913376127,-14.584605913376127,-14.58460591337612,-14.583587582598916,-14.583587582598916,-14.583587582598913,-14.58358758259891,-14.58358758259891,-14.58358758259891,-14.580169260128937,-14.580169260128933,-14.576065993034803,-14.576065993034799,-14.576065993034796,-14.573424729587629,-14.57342472958762,-14.57342472958762,-14.573424729587613,-14.57342472958761,-14.57342472958761,-14.569676031140451,-14.569676031140451,-14.569676031140451,-14.569676031140448,-14.569676031140444
3.7309720425828274,-15.459183581548587,-15.329943298918563,-15.32994329891856,-15.329943298918556,-15.291681862288366,-15.291681862288364,-15.281181618006414,-15.28118161800641,-15.281181618006407,-15.281181618006404,-15.281181618006404,-15.281181618006404,-15.258909982758343,-15.25890998275834,-15.258909982758334,-15.25585008167046,-15.25585008167045,-15.255850081670447,-15.255850081670447,-15.255850081670447,-15.25585008167044,-15.2211928061633,-15.186794961842747,-15.18679496184274,-15.186794961842736,-15.186794961842736,-15.186794961842732,-15.186794961842729,-15.186794961842729,-15.186794961842725,-15.186794961842725,-15.186794961842725,-15.169787777315836,-15.169787777315825,-15.135640251155126,-15.135640251155126,-15.135640251155126,-15.083354434337913,-15.083354434337913,-15.08335443433791,-15.083354434337908,-15.083354434337904,-15.0833544343379,-15.08267125202933,-15.076772719406268,-15.07677271940626,-15.07677271940626,-15.076772719406256,-15.076772719406252,-15.064087718927889,-15.064087718927889,-15.064087718927881,-15.05159725434119,-15.05159725434119,-15.051597254341186,-15.051403501565588,-15.051403501565584,-15.051403501565577,-15.051403501565577,-15.051403501565574,-15.051403501565565,-15.038111802794441,-15.034305251938623,-15.034305251938614,-15.034305251938614,-15.03430525193861,-15.034305251938603,-15.011346158427813,-15.011346158427806,-15.011346158427802,-15.011346158427799,-15.011346158427793,-15.01134615842779,-15.011329295759205,-15.011329295759195,-15.010286687420177,-15.010286687420173,-15.01028668742017,-15.000568408745929,-15.000568408745922,-14.972775910879752,-14.97277591087975,-14.972775910879747,-14.972775910879744,-14.972775910879744,-14.972775910879733,-14.953505770049103,-14.944349489597649,-14.94434948959764,-14.94095205146414,-14.940952051464137,-14.940952051464137,-14.925130063217694,-14.925130063217694,-14.92513006321769,-14.92513006321769,-14.925130063217688,-14.925130063217688,-14.925130063217685,-14.925130063217681,-14.925130063217681,-14.925130063217678,-14.917419218495313,-14.90174536178636,-14.87439497998698,-14.87439497998698,-14.87439497998698,-14.87439497998698,-14.874394979986976,-14.874394979986976,-14.865258507206917,-14.86525850720691,-14.865258507206907,-14.849795256097641,-14.825282962440117,-14.825282962440115,-14.825282962440113,-14.825282962440111,-14.82528296244011,-14.8252829624401,-14.818374482252372,-14.81837448225237,-14.818374482252363,-14.818374482252361,-14.818374482252361,-14.818374482252356,-14.783861136418597,-14.783205061139709,-14.782558465220893,-14.782558465220893,-14.782558465220891,-14.779960301136118,-14.779960301136116,-14.778657204943745,-14.778657204943741,-14.762145908104898,-14.762145908104895,-14.762145908104895,-14.75576840605876,-14.755768406058756,-14.75576840605875,-14.745508470235771,-14.745508470235768,-14.745508470235762,-14.745508470235762,-14.745508470235759,-14.745508470235746,-14.738591641562465,-14.73859164156246,-14.738591641562454,-14.738591641562454,-14.738591641562454,-14.717485766957559,-14.717485766957557,-14.717485766957553,-14.717328013254923,-14.717328013254921,-14.71732801325492,-14.71732801325492,-14.717328013254916,-14.716967609981916,-14.716967609981912,-14.716967609981909,-14.716967609981907,-14.716967609981907,-14.716967609981902,-14.684374453723027,-14.684374453723022,-14.658833048999993,-14.658833048999991,-14.654723652701588,-14.654723652701584,-14.65472365270158,-14.654723652701579,-14.654723652701577,-14.654723652701566,-14.654474290400966,-14.654474290400962,-14.63946908013143,-14.63946908013143,-14.639469080131422,-14.627922350946838,-14.627922350946834,-14.627922350946832,-14.61120451105554,-14.611204511055536,-14.611204511055536,-14.611204511055533,-14.611204511055528,-14.611204511055526,-14.610811262177354,-14.606975083411232,-14.606975083411225,-14.604323470038096,-14.601695393926706,-14.6016953939267,-14.601695393926695,-14.601695393926692,-14.60169539392669,-14.601695393926686,-14.594827085203715,-14.5948270852037,-14.594827085203699,-14.59482708520369,-14.59482708520369
3.929957218187244,-15.425075487951414,-15.328710734538431,-15.328710734538427,-15.328710734538419,-15.273843719946415,-15.273843719946404,-15.262988592001767,-15.262988592001767,-15.262988592001756,-15.262988592001753,-15.26298859200175,-15.26298859200175,-15.254800308868584,-15.254800308868571,-15.25480030886857,-15.240717993324807,-15.240717993324807,-15.240717993324804,-15.2407179933248,-15.2407179933248,-15.240717993324798,-15.23198233374051,-15.191829315242686,-15.191829315242673,-15.191829315242673,-15.191829315242673,-15.19182931524267,-15.191829315242666,-15.19182931524266,-15.19182931524266,-15.191829315242657,-15.191829315242648,-15.15375580839944,-15.153755808399437,-15.153755808399426,-15.146396242092983,-15.146396242092978,-15.079344843098083,-15.07934484309808,-15.07934484309808,-15.079344843098077,-15.079344843098077,-15.079344843098067,-15.074721393934755,-15.072466665551469,-15.072466665551461,-15.072466665551461,-15.072466665551458,-15.072466665551453,-15.061069971481126,-15.06106997148112,-15.06106997148112,-15.06106997148112,-15.06106997148112,-15.053600564714904,-15.0536005647149,-15.0536005647149,-15.053600564714896,-15.053600564714896,-15.053600564714891,-15.051169518866425,-15.051169518866422,-15.051169518866413,-15.041382918787267,-15.041382918787267,-15.04138291878726,-15.030960982727226,-15.020482797656395,-15.020482797656387,-15.020482797656387,-15.006383296185026,-15.006383296185023,-14.99911135097581,-14.999111350975797,-14.999111350975797,-14.999111350975792,-14.999111350975792,-14.999111350975788,-14.999094580778634,-14.999094580778634,-14.981634092901444,-14.981634092901434,-14.981634092901432,-14.981634092901432,-14.981634092901425,-14.981634092901425,-14.957501460555267,-14.951694550553949,-14.95169455055393,-14.944816794798312,-14.94481679479831,-14.944816794798307,-14.943004711284496,-14.94300471128449,-14.943004711284473,-14.94300471128447,-14.943004711284468,-14.943004711284468,-14.943004711284464,-14.943004711284464,-14.943004711284464,-14.943004711284452,-14.908206172252513,-14.905925006834844,-14.895330495096017,-14.895330495096017,-14.895330495096017,-14.895330495096012,-14.895330495096008,-14.895330495095992,-14.871195115202596,-14.87119511520259,-14.871195115202587,-14.858461380586407,-14.825394142746397,-14.825394142746397,-14.825394142746394,-14.825394142746394,-14.825394142746392,-14.825394142746388,-14.818436464949302,-14.818436464949302,-14.818436464949299,-14.818436464949299,-14.818436464949293,-14.818436464949286,-14.806486263824864,-14.806486263824864,-14.806486263824855,-14.805000166550773,-14.804887701276083,-14.787475113764453,-14.787475113764453,-14.786571769084171,-14.786571769084167,-14.756689935167248,-14.75668993516724,-14.756689935167227,-14.75415070084689,-14.754150700846884,-14.754150700846884,-14.754150700846875,-14.754150700846871,-14.754150700846871,-14.750887989017283,-14.75088798901728,-14.75088798901727,-14.7504395234485,-14.750439523448495,-14.750439523448495,-14.74085791967646,-14.740857919676456,-14.740857919676452,-14.740857919676452,-14.740857919676452,-14.731888876942834,-14.731888876942834,-14.731888876942831,-14.731888876942824,-14.731888876942822,-14.731888876942818,-14.723532843493665,-14.723532843493665,-14.723532843493663,-14.72353284349366,-14.72353284349366,-14.6948048153055,-14.694804815305494,-14.679737140531454,-14.679737140531445,-14.679737140531442,-14.678006919447972,-14.678006919447968,-14.678006919447968,-14.678006919447965,-14.678006919447965,-14.678006919447958,-14.669323876494001,-14.669323876493994,-14.669323876493992,-14.646504364064036,-14.646504364064027,-14.642040585234602,-14.642040585234602,-14.633544661873584,-14.63354466187358,-14.633544661873575,-14.633544661873572,-14.633544661873568,-14.633544661873565,-14.630484580103293,-14.630484580103285,-14.630484580103284,-14.63048458010328,-14.630484580103277,-14.630484580103273,-14.630484580103273,-14.630484580103273,-14.63048458010327,-14.630484580103264,-14.624389145335421,-14.624389145335416,-14.624389145335405,-14.624389145335405,-14.624389145335401
4.128942393791662,-15.406620231536067,-15.335872074929146,-15.33587207492913,-15.335872074929123,-15.26874897608,-15.268748976079996,-15.258513911406677,-15.258513911406673,-15.258513911406666,-15.258209850737487,-15.25820985073747,-15.258209850737469,-15.258209850737469,-15.258209850737469,-15.258209850737465,-15.2483772882703,-15.239147364358894,-15.239147364358892,-15.239147364358885,-15.239147364358882,-15.239147364358882,-15.239147364358878,-15.203884629580669,-15.203884629580669,-15.203884629580665,-15.203884629580662,-15.203884629580658,-15.203884629580658,-15.203884629580658,-15.203884629580658,-15.203884629580656,-15.203884629580653,-15.175694744185838,-15.175694744185838,-15.175694744185835,-15.135581818001727,-15.135581818001727,-15.10886650177452,-15.108866501774516,-15.108866501774509,-15.108866501774504,-15.1088665017745,-15.081606172738212,-15.081606172738208,-15.081606172738203,-15.0816061727382,-15.081606172738192,-15.081606172738189,-15.076176078580875,-15.062120227621959,-15.062120227621955,-15.062120227621952,-15.062120227621948,-15.062120227621945,-15.062120227621943,-15.05787744087279,-15.057877440872787,-15.057877440872778,-15.057877440872774,-15.05787744087277,-15.050100915821266,-15.050100915821263,-15.050100915821258,-15.042392331272257,-15.042392331272252,-15.042392331272252,-15.035412739265755,-15.035412739265754,-15.035412739265754,-15.03427807806518,-15.019020424353304,-15.0190204243533,-14.998629560520346,-14.998629560520346,-14.998629560520342,-14.998629560520333,-14.998629560520326,-14.998629560520326,-14.99861557646651,-14.998615576466502,-14.996583517315672,-14.99658351731567,-14.996583517315667,-14.996583517315663,-14.99658351731566,-14.99658351731566,-14.96798899481886,-14.96472529701058,-14.96472529701058,-14.964360459348224,-14.964360459348212,-14.964360459348212,-14.964360459348212,-14.964360459348208,-14.964360459348208,-14.964360459348205,-14.964360459348203,-14.9643604593482,-14.964360459348196,-14.957565136511771,-14.957565136511763,-14.957565136511752,-14.918990325085687,-14.918990325085685,-14.918990325085682,-14.918990325085682,-14.918990325085682,-14.918990325085655,-14.918726405826426,-14.904983021749262,-14.881065783334108,-14.881065783334101,-14.881065783334096,-14.870315931505575,-14.831978660156945,-14.831978660156942,-14.83197866015694,-14.83197866015694,-14.831978660156933,-14.831978660156933,-14.830648358866297,-14.830648358866293,-14.83064835886629,-14.828715456702469,-14.828053436821817,-14.825213427732702,-14.8252134277327,-14.8252134277327,-14.825213427732697,-14.825213427732693,-14.82521342773269,-14.800786265122039,-14.800786265122035,-14.800182994486585,-14.800182994486581,-14.783007912316515,-14.783007912316505,-14.783007912316503,-14.767792927652527,-14.767792927652527,-14.767792927652524,-14.767792927652524,-14.76779292765252,-14.767792927652517,-14.761108275246556,-14.761108275246553,-14.761108275246553,-14.756045730343553,-14.75604573034355,-14.756045730343542,-14.750373231459784,-14.750373231459784,-14.750373231459783,-14.750373231459783,-14.750373231459779,-14.750373231459772,-14.749859113942774,-14.749859113942774,-14.749859113942767,-14.749859113942767,-14.749859113942765,-14.735794900923082,-14.735794900923079,-14.735794900923075,-14.735794900923072,-14.735794900923072,-14.718506214773607,-14.718506214773603,-14.718506214773594,-14.711614890808884,-14.71161489080888,-14.710388426147452,-14.710388426147452,-14.710388426147452,-14.70278836400235,-14.70278836400235,-14.702788364002345,-14.702788364002338,-14.702788364002334,-14.702788364002332,-14.664069788461703,-14.66406978846169,-14.664069788461687,-14.664069788461687,-14.664069788461685,-14.664069788461678,-14.664069788461678,-14.664069788461674,-14.664069788461674,-14.66406978846167,-14.65935211963561,-14.659352119635606,-14.659352119635603,-14.659352119635603,-14.6593521196356,-14.6593521196356,-14.659352119635594,-14.659352119635594,-14.659352119635594,-14.65935211963559,-14.658995092195854,-14.658995092195847,-14.658995092195843,-14.658995092195843,-14.658995092195843
4.3279275693960795,-15.380186010179374,-15.332725451341277,-15.33272545134127,-15.332725451341258,-15.254685322906935,-15.254685322906925,-15.252456309356639,-15.250886622054269,-15.250886622054265,-15.250886622054262,-15.245048248604778,-15.245048248604764,-15.245048248604764,-15.245048248604764,-15.245048248604757,-15.245048248604757,-15.22960890859424,-15.22960890859424,-15.229608908594237,-15.229608908594233,-15.229608908594233,-15.229608908594228,-15.205130916685988,-15.205130916685988,-15.205130916685984,-15.205130916685984,-15.205130916685984,-15.205130916685981,-15.205130916685981,-15.205130916685977,-15.205130916685969,-15.205130916685961,-15.185454672259318,-15.185454672259315,-15.185454672259311,-15.13165514011523,-15.131655140115223,-15.131655140115223,-15.131655140115223,-15.13165514011522,-15.114740488027635,-15.114740488027628,-15.0711399305423,-15.0711399305423,-15.071139930542296,-15.071139930542296,-15.071139930542296,-15.071139930542293,-15.067347010221994,-15.058789551301226,-15.058789551301226,-15.058789551301222,-15.058789551301219,-15.058789551301219,-15.05878955130121,-15.045748666421776,-15.045748666421776,-15.04574866642177,-15.045748666421765,-15.045748666421764,-15.03988554469712,-15.039885544697105,-15.0398855446971,-15.038402361750268,-15.038402361750268,-15.038402361750268,-15.034060333084051,-15.034060333084048,-15.03406033308404,-15.027997574104589,-15.020775745580396,-15.02077574558039,-15.00040715764623,-15.000407157646228,-15.000407157646226,-15.000407157646224,-15.000407157646219,-15.000407157646217,-14.988990565728342,-14.98899056572834,-14.988990565728333,-14.988990565728333,-14.988990565728333,-14.98899056572833,-14.988980335454018,-14.988980335454011,-14.973821253921457,-14.973821253921454,-14.973821253921454,-14.973821253921452,-14.973821253921448,-14.973821253921447,-14.973821253921445,-14.973821253921445,-14.973821253921441,-14.973821253921441,-14.967421722580909,-14.966034151487726,-14.966034151487715,-14.96000400413841,-14.960004004138407,-14.960004004138407,-14.930410733225413,-14.930410733225411,-14.93041073322541,-14.930410733225406,-14.930410733225404,-14.930410733225402,-14.915978110334194,-14.893480385522682,-14.879327142601477,-14.879327142601474,-14.879327142601472,-14.869237771045995,-14.840527663251267,-14.840527663251267,-14.840527663251262,-14.839423375154109,-14.837597676894925,-14.826573586422972,-14.826573586422969,-14.826573586422963,-14.82657358642296,-14.826573586422956,-14.826573586422949,-14.820275077998696,-14.820275077998692,-14.82027507799869,-14.820275077998687,-14.820275077998687,-14.820275077998684,-14.802725088427719,-14.802725088427708,-14.802725088427707,-14.802396132183723,-14.802396132183722,-14.802037417439958,-14.802037417439957,-14.769056194769075,-14.769056194769075,-14.769056194769075,-14.769056194769075,-14.769056194769071,-14.769056194769071,-14.75590154633931,-14.755901546339308,-14.755901546339306,-14.755901546339306,-14.755901546339306,-14.7559015463393,-14.755189372454309,-14.755189372454302,-14.755189372454298,-14.751022136858733,-14.751022136858726,-14.75102213685872,-14.747238855576304,-14.747238855576303,-14.747238855576299,-14.747238855576285,-14.747238855576283,-14.743211898773566,-14.743211898773565,-14.743211898773563,-14.737917286531648,-14.737917286531644,-14.737917286531639,-14.736310676929838,-14.736310676929836,-14.736310676929834,-14.736310676929827,-14.736310676929824,-14.717821278208854,-14.717821278208854,-14.714355836896045,-14.714355836896043,-14.714355836896043,-14.714355836896042,-14.714355836896042,-14.714355836896036,-14.683218209264506,-14.683218209264503,-14.6832182092645,-14.6832182092645,-14.6832182092645,-14.683218209264497,-14.683218209264497,-14.683218209264496,-14.683218209264494,-14.683218209264492,-14.67975848732293,-14.679758487322927,-14.679758487322923,-14.679758487322921,-14.679758487322921,-14.67975848732292,-14.679758487322918,-14.679758487322918,-14.679758487322918,-14.679758487322907,-14.673061122656131,-14.673061122656126,-14.673061122656124,-14.673061122656112,-14.67306112265611
4.526912745000497,-15.368565847491395,-15.337603477761165,-15.337603477761158,-15.337603477761153,-15.260640160814424,-15.251542964072303,-15.2515429640723,-15.251321643297432,-15.251321643297432,-15.25132164329742,-15.24304747703343,-15.243047477033427,-15.243047477033427,-15.24304747703342,-15.24304747703342,-15.24304747703342,-15.230676938953852,-15.230676938953849,-15.230676938953843,-15.230676938953843,-15.23067693895384,-15.23067693895383,-15.213102352505095,-15.213102352505091,-15.213102352505091,-15.213102352505087,-15.213102352505084,-15.21310235250508,-15.21310235250508,-15.213102352505071,-15.213102352505071,-15.213102352505064,-15.199193433770779,-15.199193433770771,-15.19919343377077,-15.155270338642207,-15.155270338642204,-15.1552703386422,-15.155270338642197,-15.155270338642195,-15.105281780495805,-15.105281780495801,-15.068385935199718,-15.068385935199714,-15.06838593519971,-15.068385935199709,-15.068385935199705,-15.068385935199705,-15.067675661624843,-15.062361089468203,-15.062361089468203,-15.062361089468203,-15.062361089468203,-15.062361089468201,-15.062361089468197,-15.047037011242931,-15.047037011242928,-15.047037011242924,-15.044162897326366,-15.044162897326364,-15.04416289732636,-15.04416289732636,-15.044162897326357,-15.039690729610356,-15.039690729610356,-15.039690729610353,-15.035240965329233,-15.03524096532923,-15.03524096532921,-15.030649990145333,-15.029079152407238,-15.029079152407226,-15.010206103272603,-15.010206103272603,-15.0102061032726,-15.010206103272596,-15.010206103272594,-15.01020610327259,-14.989241280192555,-14.989241280192553,-14.98924128019255,-14.989241280192543,-14.989241280192536,-14.98924128019253,-14.989234070329587,-14.989234070329584,-14.987806599837905,-14.987806599837901,-14.987806599837901,-14.987806599837901,-14.987806599837894,-14.987806599837892,-14.987806599837892,-14.987806599837892,-14.987806599837892,-14.987806599837876,-14.973837903021458,-14.97338568609442,-14.973385686094419,-14.968772946534866,-14.968772946534866,-14.968772946534862,-14.945650671632658,-14.945650671632652,-14.945650671632645,-14.945650671632642,-14.945650671632642,-14.945650671632638,-14.918989165417187,-14.890790173306078,-14.885442897573649,-14.885442897573645,-14.885442897573638,-14.874980913947816,-14.852645764387388,-14.852645764387386,-14.852645764387386,-14.85256632226773,-14.849828335503414,-14.828307316819235,-14.828307316819235,-14.828307316819233,-14.82830731681923,-14.82830731681923,-14.828307316819222,-14.82464854635988,-14.82464854635988,-14.82464854635987,-14.822667306877808,-14.822667306877804,-14.822667306877797,-14.822667306877797,-14.822667306877795,-14.822667306877788,-14.80983020822596,-14.809830208225955,-14.809621498064786,-14.809621498064782,-14.775446937371921,-14.775446937371921,-14.775446937371917,-14.775446937371916,-14.775446937371912,-14.775446937371909,-14.76748151166847,-14.76748151166846,-14.767481511668457,-14.765333811071303,-14.765333811071303,-14.765333811071303,-14.7653338110713,-14.7653338110713,-14.76533381107129,-14.764406397928395,-14.76440639792839,-14.764406397928383,-14.75728134864079,-14.75728134864079,-14.757281348640783,-14.75389917720007,-14.75389917720007,-14.753899177200068,-14.75131838647101,-14.75131838647101,-14.751318386470999,-14.751318386470999,-14.751318386470997,-14.742794116886,-14.742794116886,-14.742794116885996,-14.742794116885992,-14.74279411688599,-14.729755184873747,-14.729755184873731,-14.728932063131243,-14.728932063131243,-14.72893206313124,-14.72893206313124,-14.72893206313124,-14.728932063131236,-14.703093993304334,-14.703093993304323,-14.70309399330432,-14.703093993304318,-14.703093993304318,-14.703093993304318,-14.703093993304318,-14.703093993304314,-14.70309399330431,-14.703093993304307,-14.700549660312573,-14.700549660312562,-14.700549660312557,-14.700549660312557,-14.700549660312554,-14.70054966031255,-14.70054966031255,-14.70054966031255,-14.700549660312547,-14.700549660312547,-14.691216364587923,-14.691216364587923,-14.69121636458792,-14.691216364587916,-14.691216364587916
4.725897920604915,-15.35243687564361,-15.334453602507109,-15.334453602507088,-15.334453602507082,-15.25739677139876,-15.243196189033336,-15.243196189033336,-15.243196189033332,-15.241272331644907,-15.241272331644907,-15.234176445146707,-15.234176445146703,-15.2341764451467,-15.2341764451467,-15.234176445146698,-15.234176445146698,-15.224719511834483,-15.224719511834463,-15.224719511834463,-15.22471951183446,-15.224719511834456,-15.224719511834452,-15.212461855398901,-15.212461855398896,-15.212461855398889,-15.212461855398885,-15.212461855398885,-15.212461855398885,-15.212461855398882,-15.212461855398875,-15.212461855398871,-15.212461855398871,-15.20309150126449,-15.20309150126449,-15.203091501264486,-15.168291879528285,-15.168291879528285,-15.16829187952828,-15.16829187952828,-15.168291879528272,-15.088252533783745,-15.088252533783741,-15.060226144226455,-15.057037578730728,-15.057037578730728,-15.057037578730725,-15.057037578730721,-15.057037578730721,-15.057037578730718,-15.056614046113276,-15.056614046113266,-15.05661404611326,-15.056614046113257,-15.056614046113257,-15.056614046113253,-15.046423269227507,-15.0464232692275,-15.0464232692275,-15.035355848614314,-15.035355848614307,-15.035355848614303,-15.0353558486143,-15.035355848614294,-15.032081278190535,-15.032081278190532,-15.032081278190528,-15.02881953961812,-15.028819539618114,-15.028819539618103,-15.028622215779745,-15.028622215779738,-15.02548056507374,-15.011053415411249,-15.011053415411245,-15.011053415411245,-15.011053415411245,-15.011053415411242,-15.011053415411238,-14.992502488128535,-14.992502488128535,-14.992502488128531,-14.992502488128531,-14.99250248812853,-14.99250248812853,-14.99250248812853,-14.992502488128526,-14.992502488128526,-14.992502488128522,-14.982030962768667,-14.982030962768667,-14.98203096276866,-14.98203096276866,-14.982030962768658,-14.982030962768658,-14.982026291911167,-14.982026291911161,-14.971610065568573,-14.971599499757605,-14.971599499757605,-14.968467827855331,-14.968467827855328,-14.968467827855324,-14.951169958989519,-14.951169958989514,-14.951169958989512,-14.951169958989508,-14.951169958989507,-14.9511699589895,-14.912305310855047,-14.88411796512485,-14.884117965124847,-14.884117965124842,-14.879410301675751,-14.87346809090668,-14.853302250067358,-14.853302250067355,-14.853302250067351,-14.85315547771614,-14.850439923452951,-14.836871679265744,-14.836871679265734,-14.836871679265725,-14.820954795944376,-14.820954795944372,-14.82095479594437,-14.820954795944365,-14.820954795944363,-14.82095479594436,-14.816249285460252,-14.816249285460241,-14.816249285460238,-14.816249285460238,-14.816249285460236,-14.81624928546023,-14.807723260088137,-14.807723260088133,-14.807615014177511,-14.807615014177506,-14.779851159658032,-14.779851159658024,-14.779851159658024,-14.77847756571761,-14.7784775657176,-14.778477565717594,-14.771343660107547,-14.771343660107544,-14.771343660107544,-14.771343660107542,-14.77134366010754,-14.771343660107533,-14.763864366536016,-14.763864366536016,-14.763864366536016,-14.76386436653601,-14.76386436653601,-14.76386436653601,-14.750549128141957,-14.750549128141953,-14.75054912814195,-14.747931286595817,-14.747931286595813,-14.747931286595813,-14.746082489984326,-14.746082489984323,-14.746082489984317,-14.746082489984316,-14.746082489984314,-14.739717595930289,-14.739717595930282,-14.739717595930276,-14.739717595930266,-14.739717595930264,-14.733083194706944,-14.73308319470694,-14.733083194706936,-14.733083194706934,-14.73308319470693,-14.73308319470693,-14.732559641741025,-14.732559641741021,-14.71161687960459,-14.711616879604588,-14.711616879604586,-14.711616879604584,-14.711616879604582,-14.711616879604579,-14.711616879604573,-14.711616879604573,-14.71161687960457,-14.711616879604563,-14.709853941793638,-14.709853941793629,-14.709853941793629,-14.709853941793625,-14.709853941793625,-14.709853941793625,-14.709853941793623,-14.709853941793622,-14.709853941793618,-14.709853941793618,-14.700179861938704,-14.700179861938697,-14.700179861938695,-14.700179861938688,-14.700179861938686


==> Results/FinalV1_molecule_BeH2_numConfigs_468_numQubits_14_Rmin_0.9_Rmax_4.7_numR_20_sim_df.csv <==
,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255,256,257,258,259,260,261,262,263,264,265,266,267,268,269,270,271,272,273,274,275,276,277,278,279,280,281,282,283,284,285,286,287,288,289,290,291,292,293,294,295,296,297,298,299,300,301,302,303,304,305,306,307,308,309,310,311,312,313,314,315,316,317,318,319,320,321,322,323,324,325,326,327,328,329,330,331,332,333,334,335,336,337,338,339,340,341,342,343,344,345,346,347,348,349,350,351,352,353,354,355,356,357,358,359,360,361,362,363,364,365,366,367,368,369,370,371,372,373,374,375,376,377,378,379,380,381,382,383,384,385,386,387,388,389,390,391,392,393,394,395,396,397,398,399,400,401,402,403,404,405,406,407,408,409,410,411,412,413,414,415,416,417,418,419,420,421,422,423,424,425,426,427,428,429,430,431,432,433,434,435,436,437,438,439,440,441,442,443,444,445,446,447,448,449,450,451,452,453,454,455,456,457,458,459,460,461,462,463,464,465,466
0.9451795841209829,-13.449050086861213,-13.41542663512236,-13.38552222943102,-13.373758218885348,-13.355772342837973,-13.301444665686564,-13.272960661249934,-13.262478569837679,-13.233888568390864,-13.213512170410072,-13.16641087555611,-13.160949523222811,-13.158798793982967,-13.155866465449568,-13.148674045240227,-13.142460769166942,-13.130713294328341,-13.115523606355303,-13.110249316760207,-13.104700604595221,-13.102778662943468,-13.084840163198718,-13.0780001103538,-13.060462204174263,-13.054690784273086,-13.051494144331821,-13.021134788087235,-13.015973402661807,-13.01191373627317,-12.918700900296797,-12.870277878403305,-12.854186225566833,-12.799970737071249,-12.790953624327546,-12.76951746859698,-12.741872714775553,-12.723361380001942,-12.722964418580638,-12.71310145014631,-12.70450502208467,-12.701462021962863,-12.698472613076268,-12.69576903408413,-12.694795120153175,-12.6768732258756,-12.674132594265116,-12.674039336072953,-12.670535327296719,-12.64915548415161,-12.638684813109581,-12.632544669734518,-12.620322997740729,-12.611997199898662,-12.567087795135468,-12.565544782219568,-12.552689119561514,-12.519939400747393,-12.51729082457932,-12.493789112312426,-12.461261295699682,-12.441390481359075,-12.418256738798224,-12.389446271318263,-12.375730343506463,-12.375240953703946,-12.370019486226488,-12.359583502260035,-12.306640281789072,-12.302050392289015,-12.287426738474133,-12.26611692981609,-12.247186846312708,-12.230597459194312,-12.2264717359585,-12.223083969865362,-12.191216164217998,-12.18400693272228,-12.182434771579453,-12.17940780640726,-12.172203481760787,-12.17084981178731,-12.159832935142727,-12.151306718740539,-12.151117934219076,-12.139921078520691,-12.129125061638664,-12.124503131899187,-12.122808010907189,-12.122486384363281,-12.12117341540403,-12.102911797550998,-12.095835722340953,-12.094379922803801,-12.091472980300383,-12.088477755534987,-12.072469430451614,-12.055568472925904,-12.053801020851092,-12.053688412379543,-12.05322188570992,-12.044145883025307,-12.018602971758902,-12.015234292138231,-12.000522639026391,-12.00039309097986,-11.99769102918156,-11.995465520010937,-11.992993682746125,-11.99119943687346,-11.975666605568433,-11.972786593710978,-11.950672257505449,-11.941400681524899,-11.934694455476007,-11.912277212773198,-11.911293409081662,-11.903960072296018,-11.896470871555747,-11.893136228984133,-11.887219797411824,-11.874672269210162,-11.87060589872953,-11.868691778265397,-11.856550556251538,-11.836052171284276,-11.825719920266133,-11.82277932908447,-11.822283678062778,-11.796821854506883,-11.791184170575509,-11.76121296987359,-11.708635119975227,-11.70364509665192,-11.699895282450083,-11.699279762427018,-11.698293079099066,-11.686711877937263,-11.683222298736542,-11.682219712936925,-11.6779143970929,-11.665081651898879,-11.657872133150097,-11.64554560218267,-11.640964504550201,-11.5973449960836,-11.58348842657252,-11.565296800272396,-11.543566565855688,-11.538901590347326,-11.533046362477677,-11.531170067885522,-11.514716498046548,-11.511921404099414,-11.507899280270587,-11.497883907874895,-11.493893541223422,-11.48861104604768,-11.47341926376437,-11.468013669046032,-11.43344784442208,-11.399812984511183,-11.381885645280141,-11.377943596831402,-11.373563514715947,-11.368442721037125,-11.357644760890816,-11.355626014639249,-11.353504081239436,-11.335991314503147,-11.331079825400987,-11.3216412716203,-11.318094954009068,-11.275488044714615,-11.255594200440994,-11.186314614887479,-11.149180498236989,-11.125237495184622,-11.072095586073123,-11.067141639000182,-10.992307416480982,-10.92419942940069,-10.909934199151866,-10.905939769696325,-10.897055518005107,-10.879360881837613,-10.878760905028559,-10.848037591468245,-10.836760877824087,-10.824537472855202,-10.805350237007227,-10.76681343296406,-10.766200533035644,-10.765256260545325,-10.713598495398386,-10.703504425669202,-10.524298213942552,-10.5201376686343,-10.48518855575639,-10.366257849396728,-10.3204833283774,-10.29784252319949,-8.90342513033891,-8.881389297962455,-8.848125364856704,-8.79574527743826,-8.790137345175774,-8.754524494785647,-8.74034007567462,-8.733700575255575,-8.704468833151973,-8.703586708878563,-8.683903932471416,-8.683599434511342,-8.68070637418465,-8.677385569253866,-8.631474708390307,-8.631412385970565,-8.621917619402833,-8.607811958801474,-8.58560688544027,-8.584498653626895,-8.576560139237655,-8.560405349340773,-8.558991661787616,-8.544274679717253,-8.538889375222519,-8.53780089837701,-8.534809593313692,-8.52299654550127,-8.516258462960288,-8.51575835198166,-8.490858943255082,-8.482771955808238,-8.462964593561813,-8.440143819089357,-8.430706801605306,-8.429824908263624,-8.427944439231561,-8.411549420990424,-8.39866262009923,-8.395627083864923,-8.350020687935269,-8.306606032252505,-8.300942848594325,-8.273531079223774,-8.266658806973076,-8.203626802865733,-8.19567168197291,-8.168403489348426,-8.1553609398557,-8.104042822310827,-8.076085994258648,-8.066759206744374,-8.060318136222978,-8.041489645306369,-8.034981997052379,-8.027353811226284,-8.023509579839066,-8.015025949773733,-8.013663040863069,-7.997069555502062,-7.994188286599199,-7.983354600045367,-7.982300093103243,-7.96876495251848,-7.9581098329476125,-7.9417336699459735,-7.932235060037352,-7.917334637136223,-7.904122401645757,-7.883577892856399,-7.877638958041932,-7.876773959046406,-7.876276907815804,-7.874163043946691,-7.867564585754529,-7.854820733218544,-7.854560575610145,-7.849287393166003,-7.844247113397009,-7.813083195303549,-7.8075882071326905,-7.807545819121375,-7.802951007090124,-7.800522939934602,-7.794633740183163,-7.792800243676381,-7.78634426249344,-7.736697549338951,-7.723140425583813,-7.722236096393192,-7.722086688267407,-7.713583471164255,-7.691780219030899,-7.677356484250047,-7.6696624814904295,-7.664591876821579,-7.660233648266356,-7.658501642737568,-7.658381701343111,-7.624865231857182,-7.619417733867655,-7.596944194056135,-7.587914928759968,-7.575800692552332,-7.574991745920674,-7.57263629926353,-7.569748346926507,-7.564657118928619,-7.554039592568328,-7.551434749114794,-7.541843461231134,-7.540173562699435,-7.530758096570688,-7.524052307710477,-7.521763771820955,-7.4992820313295825,-7.497115775383621,-7.487813352781615,-7.485585693402122,-7.48465333978831,-7.48323210672479,-7.472030098662194,-7.471411533837359,-7.464823635047086,-7.442162823776747,-7.4413397230906,-7.427656164915658,-7.413612595024596,-7.408527925245396,-7.407413533704438,-7.406785407833374,-7.404775379785823,-7.4033320478901405,-7.402401354786083,-7.380869855953713,-7.379831569117686,-7.376828754808659,-7.376464431439753,-7.376132662944877,-7.370351812956293,-7.365271686629971,-7.361379803562171,-7.354996214558808,-7.3517639028636195,-7.343155811343596,-7.340417020660537,-7.326262226190115,-7.307945264047742,-7.2955154914006375,-7.29444559430501,-7.293012785989295,-7.290092815070407,-7.2857450273950635,-7.277625140652568,-7.273020736558276,-7.260707000632752,-7.246312846995619,-7.2427887916403755,-7.237199905821088,-7.231520472102363,-7.217519726496936,-7.208447889999991,-7.199551779202312,-7.197633107451249,-7.181655999085951,-7.168895614091089,-7.1530202720850715,-7.144864422971085,-7.142345632166533,-7.139417317642147,-7.120330869232068,-7.110492312835684,-7.069322317883066,-7.042765585845983,-7.032234832587875,-7.01369323435031,-6.999986869253524,-6.996405914157674,-6.971227743227147,-6.964544938438958,-6.948800041331536,-6.929832515594406,-6.926204614100822,-6.911147369753385,-6.892201765708272,-6.884813189785416,-6.854046960732885,-6.832769837416042,-6.8282713452895845,-6.8196993819005565,-6.817601377836041,-6.803009178115918,-6.798409748523,-6.787373582525184,-6.769644519838465,-6.762789479748713,-6.756304020551807,-6.750024349381833,-6.736718682428353,-6.710555845139875,-6.700789765579726,-6.699292233253766,-6.6990172427950085,-6.675122306513338,-6.654517428296141,-6.652125097766864,-6.629007805680698,-6.625776951686404,-6.61720562686709,-6.582153347460218,-6.574226599348817,-6.5601868878436544,-6.546166293200665,-6.520698425683552,-6.510296709172116,-6.472380668312744,-6.471602109343913,-6.4639065417715384,-6.406920930160931,-6.3648734761233845,-6.353066058112558,-6.336023787548371,-6.286541759319216,-6.275007075167875,-6.251189627623326,-6.2117166480050905,-6.196866311101828,-6.1913209709655606,-6.159665428957773,-6.15962192728999,-6.148936281533764,-6.136741716527425,-6.0914762681060735,-6.0862881142623095,-6.07477329807656,-6.044161601445905,-5.754329704011059,-5.722479310409046,-5.659344952836139,-5.550088568707303,-2.924968858464825,-2.582984742159412,-2.5771578164745215,-2.576201196947519,-2.536243515170251,-2.2360316164094036,-2.062441492106579,-2.0519260623553173,-1.910420882817912,-1.8933724495461222,-1.8480963116826052,-1.7381571833967793,-1.58203439213097,-1.567430585458039,-1.5224814776427587,-1.4284751426422018,-1.3892157979348039,-1.388935736956122,-1.3074806759825652,-1.2330536432455386,-1.1290165489660533,-1.0809577839993731,-1.0375300159727445,-0.7971961532688624,-0.6286969728529697,-0.4792100369540226
1.1441647597254003,-14.398751440204933,-14.142754534693173,-14.142754534693166,-14.142754534693163,-14.142754534693161,-14.142754534693161,-14.142754534693157,-14.079045391353535,-14.079045391353526,-14.079045391353526,-14.079045391353523,-14.079045391353521,-14.079045391353517,-14.057786118742015,-14.057786118742014,-14.017439897524607,-14.017439897524595,-13.827762769645306,-13.8277627696453,-13.8277627696453,-13.827762769645297,-13.827762769645295,-13.786317671049247,-13.786317671049245,-13.786317671049236,-13.737659127608548,-13.737659127608543,-13.733733496076622,-13.733733496076619,-13.733733496076615,-13.72488300635162,-13.724883006351618,-13.724883006351616,-13.724883006351616,-13.724883006351613,-13.724883006351611,-13.72108714437583,-13.72108714437583,-13.72108714437583,-13.706652162629652,-13.66496744572998,-13.6062390485494,-13.606239048549394,-13.60623904854939,-13.536504643763235,-13.536504643763232,-13.536504643763227,-13.460525615434054,-13.460525615434053,-13.460525615434053,-13.460525615434053,-13.46052561543405,-13.460525615434047,-13.460525615434047,-13.460525615434044,-13.46052561543404,-13.460525615434038,-13.401985418107285,-13.369331312955733,-13.310462718397623,-13.310462718397623,-13.31046271839762,-13.310462718397618,-13.310462718397615,-13.310462718397615,-13.301440528149621,-13.301440528149618,-13.301440528149612,-13.301440528149607,-13.301440528149605,-13.301440528149591,-13.228389119987064,-13.22838911998706,-13.228389119987058,-13.222554693236482,-13.22255469323648,-13.197347937823459,-13.197347937823457,-13.197347937823455,-13.181603991807297,-13.181603991807297,-13.148757166388856,-13.148757166388853,-13.119572189913601,-13.10743951012821,-13.066735464926781,-13.06673546492678,-13.06673546492678,-13.066735464926778,-13.06673546492677,-13.06673546492677,-12.983880515163237,-12.983880515163237,-12.835578717876878,-12.835578717876876,-12.835578717876876,-12.835578717876873,-12.83557871787687,-12.835578717876867,-12.831250986167387,-12.83125098616738,-12.83125098616738,-12.831250986167378,-12.831250986167376,-12.831250986167369,-12.817745548851732,-12.81774554885173,-12.81774554885173,-12.750091916936114,-12.744229094178184,-12.744229094178184,-12.716831852324546,-12.716831852324539,-12.699321314512778,-12.699321314512778,-12.699321314512764,-12.633440856873165,-12.570594605953293,-12.57059460595329,-12.570594605953286,-12.538713570871657,-12.538713570871655,-12.538713570871652,-12.53871357087165,-12.53871357087165,-12.53871357087165,-12.538713570871646,-12.538713570871646,-12.538713570871645,-12.538713570871643,-12.448347585545783,-12.448347585545779,-12.448347585545779,-12.448347585545775,-12.448347585545775,-12.448347585545774,-12.438110343867734,-12.332580931879884,-12.33258093187988,-12.332580931879875,-12.332580931879875,-12.332580931879873,-12.332580931879873,-12.309385905508394,-12.309385905508393,-12.30109564629907,-12.296828567723471,-12.169239882844664,-12.169239882844657,-12.169239882844655,-12.169239882844648,-12.169239882844648,-12.105181831574962,-12.105181831574953,-12.105181831574951,-12.10518183157495,-12.105181831574948,-12.105181831574946,-12.057736380591981,-12.057736380591972,-11.917431651775043,-11.917431651775043,-11.917431651775038,-11.826734915425627,-11.826734915425625,-11.826734915425623,-11.82673491542562,-11.82673491542562,-11.826734915425618,-11.798922553305774,-11.798922553305765,-11.798922553305763,-11.798922553305763,-11.79892255330576,-11.798922553305754,-11.78068196817808,-11.780681968178076,-11.769086998437121,-11.769086998437118,-11.73250312680474,-11.732503126804737,-11.732503126804733,-11.65649919782862,-11.616202419671565,-11.616202419671554,-11.616202419671552,-11.558265609051196,-11.437978859728393,-11.437978859728393,-11.437978859728382,-11.425533272717075,-11.425533272717068,-11.425533272717066,-11.286355078678362,-11.274289573288195,-10.843572494338437,-10.84357249433843,-10.843572494338423,-10.76464335353632,-10.365857601254715,-10.280075258631902,-9.989130458941451,-9.98913045894145,-9.98913045894145,-9.989130458941448,-9.989130458941444,-9.989130458941444,-9.9611068534483,-9.961106853448298,-9.560341518345675,-9.560341518345668,-9.560341518345666,-9.56034151834566,-9.56034151834566,-9.495079225148885,-9.495079225148881,-9.495079225148881,-9.486040980812694,-9.48604098081269,-9.48604098081269,-9.486040980812687,-9.486040980812687,-9.4607208195586,-9.460720819558597,-9.460720819558594,-9.457753576045663,-9.457753576045661,-9.457753576045658,-9.457753576045652,-9.457753576045652,-9.457753576045649,-9.4214083056426,-9.421408305642599,-9.421408305642599,-9.412083215292686,-9.410480034281687,-9.410480034281687,-9.410480034281681,-9.405341039768317,-9.405341039768315,-9.405341039768315,-9.405341039768313,-9.405341039768306,-9.405341039768304,-9.39807397144564,-9.389089751713858,-9.366348615662226,-9.366348615662224,-9.36634861566222,-9.36212371069799,-9.362123710697977,-9.336056070177497,-9.336056070177495,-9.336056070177493,-9.323741424793328,-9.323741424793328,-9.323741424793322,-9.32318195362157,-9.283904616908378,-9.283904616908375,-9.205913107332606,-9.121269607246763,-9.121269607246761,-9.12126960724676,-9.121269607246758,-9.121269607246756,-9.121269607246756,-9.121269607246756,-9.121269607246756,-9.12126960724675,-9.121269607246743,-9.062393066243196,-9.062393066243194,-9.062393066243192,-9.062393066243192,-9.06239306624319,-9.06239306624319,-9.062393066243187,-9.062393066243185,-9.062393066243185,-9.062393066243185,-9.007405290052347,-9.007405290052347,-9.007405290052347,-9.00740529005234,-9.007405290052338,-9.007405290052336,-9.002106800501675,-9.002106800501673,-9.002106800501672,-9.00210680050167,-9.002106800501668,-9.002106800501668,-8.950046492727862,-8.950046492727859,-8.950046492727857,-8.950046492727855,-8.950046492727855,-8.950046492727846,-8.941480191043475,-8.941480191043471,-8.936958097568612,-8.936958097568612,-8.936958097568612,-8.93695809756861,-8.936958097568604,-8.936958097568604,-8.868747327149885,-8.868747327149885,-8.868747327149883,-8.868747327149883,-8.868747327149881,-8.868747327149876,-8.854930976085237,-8.854930976085237,-8.821850084303888,-8.821850084303879,-8.732833884152237,-8.732833884152233,-8.732833884152232,-8.732833884152232,-8.73283388415223,-8.73283388415223,-8.691522412175312,-8.691522412175305,-8.547747254911897,-8.547747254911897,-8.547747254911888,-8.521152263822971,-8.40812608720319,-8.40812608720319,-8.408126087203184,-8.389325165835535,-8.389325165835535,-8.389325165835528,-8.360017880448135,-8.274919912550905,-8.122842875208299,-8.12284287520829,-8.122842875208288,-8.122842875208287,-8.122842875208287,-8.122842875208285,-8.122842875208285,-8.122842875208283,-8.122842875208283,-8.122842875208272,-8.076040038411598,-8.076040038411596,-8.076040038411593,-8.076040038411591,-8.076040038411591,-8.076040038411591,-8.076040038411588,-8.076040038411586,-8.076040038411582,-8.07604003841158,-8.044973974395232,-8.044973974395228,-8.044973974395225,-8.044973974395225,-8.044973974395218,-8.044973974395218,-8.031943818920846,-8.031943818920846,-8.031943818920844,-8.031943818920842,-8.03194381892084,-8.03194381892084,-8.022059652760664,-8.022059652760658,-8.022059652760655,-8.022059652760653,-8.022059652760651,-8.022059652760648,-8.012598469117798,-8.01259846911779,-8.012598469117789,-8.012598469117787,-8.012598469117782,-8.012598469117776,-7.98980997606368,-7.989809976063678,-7.9687955635191,-7.9687955635191,-7.883162705490108,-7.883162705490103,-7.883162705490103,-7.8831627054901015,-7.883162705490097,-7.883162705490092,-7.868678118579588,-7.868678118579584,-7.71335886990383,-7.713358869903824,-7.713358869903824,-7.713358869903822,-7.713358869903819,-7.713358869903817,-7.683766926874104,-7.6837669268741,-7.683766926874094,-7.683766926874092,-7.683766926874087,-7.681654089623375,-7.681654089623369,-7.648575940902545,-7.648575940902542,-7.64857594090254,-7.648575940902538,-7.648575940902538,-7.611683084989585,-7.611683084989579,-7.611683084989571,-7.593557036674282,-7.59355703667428,-7.593557036674271,-7.467439974356801,-7.4674399743568,-7.4674399743567985,-7.455451845334757,-7.449756189713273,-7.449756189713271,-7.449756189713267,-7.418317772910274,-7.262991743382791,-7.26299174338279,-7.262991743382787,-7.2564317270653715,-7.256431727065368,-7.2564317270653635,-7.243327565108451,-7.191228344903763,-6.555976981628036,-6.5559769816280316,-6.555976981628018,-6.392734076575756,-6.392734076575755,-6.39273407657575,-6.391861479418679,-6.351972554072166,-3.9110500584685646,-3.9110500584685575,-3.9110500584685517,-3.8626988070417436,-3.8626988070417436,-3.8217637079444042,-3.392844372371586,-3.392844372371581,-3.39284437237158,-3.3928443723715795,-3.3928443723715778,-3.3928443723715724,-3.2653336705407603,-3.265333670540758,-2.75831835988522,-2.3937840573975246,-2.393784057397523,-2.393784057397521,-2.393784057397517,-2.3937840573975158,-2.3937840573975024,-2.36524421134177,-2.3652442113417576,-1.8736330288632328,-1.8736330288632226,-1.8736330288632215
1.3431499353298177,-14.912755108895386,-14.642489473419095,-14.642489473419088,-14.642489473419088,-14.642489473419081,-14.642489473419081,-14.64248947341908,-14.614645336632254,-14.61464533663225,-14.614645336632243,-14.614645336632243,-14.61464533663224,-14.614645336632236,-14.594407064553195,-14.594407064553188,-14.52495072469691,-14.524950724696899,-14.392791632309066,-14.392791632309066,-14.392791632309066,-14.392791632309063,-14.39279163230906,-14.342390235236103,-14.342390235236103,-14.342390235236095,-14.300721319830858,-14.300721319830856,-14.300721319830854,-14.293765681535803,-14.29376568153579,-14.289350248815964,-14.28935024881596,-14.289350248815957,-14.289350248815953,-14.289350248815952,-14.289350248815952,-14.284983128590747,-14.284983128590742,-14.28498312859074,-14.27039495306475,-14.228268128708306,-14.152226573070765,-14.152226573070763,-14.15222657307076,-14.103635879733858,-14.103635879733856,-14.103635879733844,-14.034087023222558,-14.034087023222554,-14.034087023222554,-14.034087023222554,-14.034087023222552,-14.034087023222552,-14.03408702322255,-14.03408702322255,-14.03408702322255,-14.034087023222543,-13.985289774572465,-13.965742211231566,-13.895564438413853,-13.895564438413848,-13.895564438413844,-13.895564438413844,-13.895564438413842,-13.895564438413835,-13.871685754789755,-13.871685754789754,-13.871685754789752,-13.87168575478975,-13.87168575478975,-13.871685754789748,-13.831341476866097,-13.83134147686609,-13.831341476866085,-13.820522837852453,-13.820522837852451,-13.820522837852451,-13.801753052706388,-13.801753052706388,-13.78459472285369,-13.784594722853681,-13.771930637297656,-13.77193063729765,-13.728775675105522,-13.723600373110784,-13.675447571216784,-13.675447571216784,-13.675447571216779,-13.675447571216775,-13.675447571216774,-13.675447571216772,-13.606578798126742,-13.60657879812674,-13.464322082808813,-13.464322082808811,-13.464322082808811,-13.46432208280881,-13.464322082808803,-13.464322082808799,-13.4641542958547,-13.4641542958547,-13.464154295854694,-13.464154295854694,-13.464154295854694,-13.464154295854684,-13.359574888641724,-13.359574888641724,-13.359574888641724,-13.355405905434447,-13.355405905434445,-13.347203430671241,-13.34344408879993,-13.343444088799929,-13.040902689026446,-13.017313329185923,-13.01731332918592,-13.017313329185912,-13.003167515332168,-12.945355841796017,-12.945355841796017,-12.945355841796017,-12.86444713374936,-12.86444713374935,-12.864447133749346,-12.864447133749342,-12.864447133749342,-12.86444713374934,-12.86444713374934,-12.864447133749339,-12.864447133749339,-12.864447133749337,-12.819783535802165,-12.773863837271604,-12.773863837271604,-12.773863837271598,-12.773863837271598,-12.773863837271598,-12.773863837271593,-12.753403309238648,-12.701780953809669,-12.701780953809665,-12.701780953809665,-12.701780953809664,-12.701780953809662,-12.701780953809658,-12.67800772793542,-12.678007727935416,-12.512023965103962,-12.512023965103957,-12.512023965103955,-12.512023965103952,-12.512023965103944,-12.497591571562781,-12.49759157156278,-12.49759157156278,-12.497591571562776,-12.497591571562774,-12.497591571562761,-12.437696709045682,-12.437696709045682,-12.29603183386339,-12.296031833863385,-12.296031833863383,-12.210560436532683,-12.210560436532683,-12.210560436532681,-12.21056043653268,-12.210560436532678,-12.210560436532678,-12.197813517734032,-12.197813517734026,-12.197813517734026,-12.197813517734025,-12.197813517734023,-12.19781351773402,-12.175021631649955,-12.17502163164995,-12.167544974414593,-12.167544974414591,-12.098549086409662,-12.098549086409655,-12.098549086409651,-12.010814230075768,-12.010814230075763,-12.010814230075757,-12.009697043124019,-11.937857049189011,-11.852762780537335,-11.852762780537333,-11.852762780537327,-11.852595832955709,-11.852595832955704,-11.852595832955691,-11.663143701876592,-11.638132864669599,-10.964750644115012,-10.964750644114998,-10.964750644114995,-10.929039897546133,-10.626735777530584,-10.626735777530584,-10.626735777530584,-10.626735777530573,-10.626735777530573,-10.626735777530572,-10.596450901729357,-10.596450901729348,-10.474583136867755,-10.447371260534142,-10.249432059471136,-10.249432059471134,-10.249432059471134,-10.249432059471133,-10.249432059471125,-10.203816405065991,-10.203816405065988,-10.203816405065984,-10.20381640506598,-10.20381640506598,-10.16555281011279,-10.165552810112787,-10.16555281011278,-10.156568795587566,-10.15656879558756,-10.156568795587559,-10.147399119571938,-10.147399119571935,-10.14739911957193,-10.147399119571924,-10.147399119571917,-10.147399119571915,-10.143223927711164,-10.143223927711162,-10.14322392771116,-10.13809596800458,-10.138095968004576,-10.138095968004572,-10.122764298684707,-10.1227642986847,-10.1227642986847,-10.122764298684695,-10.122764298684693,-10.122764298684693,-10.10585199904354,-10.10308224752898,-10.094436160692647,-10.094436160692636,-10.088829519773512,-10.083774448370498,-10.083774448370498,-10.083774448370496,-10.065218106660302,-10.065218106660302,-10.065218106660296,-10.055475514102499,-10.031015917652788,-10.031015917652788,-9.995208981453967,-9.995208981453963,-9.995208981453963,-9.930025576034348,-9.802739053594049,-9.802739053594049,-9.802739053594049,-9.802739053594044,-9.802739053594044,-9.802739053594044,-9.802739053594044,-9.802739053594035,-9.802739053594033,-9.802739053594028,-9.767228619288069,-9.767228619288069,-9.767228619288064,-9.76722861928806,-9.767228619288058,-9.767228619288058,-9.767228619288057,-9.767228619288055,-9.767228619288051,-9.767228619288051,-9.72560114609948,-9.725601146099473,-9.725601146099471,-9.725601146099466,-9.725601146099466,-9.725601146099466,-9.71415654370315,-9.714156543703146,-9.714156543703144,-9.71415654370314,-9.71415654370314,-9.714156543703137,-9.654631017813811,-9.654631017813808,-9.654631017813808,-9.654631017813806,-9.654631017813806,-9.654631017813802,-9.650267607563743,-9.650267607563736,-9.625991049872084,-9.625991049872079,-9.625991049872079,-9.625991049872079,-9.625991049872077,-9.625991049872074,-9.574456398482878,-9.574456398482873,-9.567785855262455,-9.567785855262454,-9.56778585526245,-9.567785855262446,-9.567785855262445,-9.567785855262443,-9.530221669879584,-9.53022166987957,-9.457827004569644,-9.457827004569625,-9.457827004569621,-9.45782700456962,-9.45782700456962,-9.457827004569618,-9.419353921313272,-9.41935392131327,-9.171026987030423,-9.171026987030416,-9.171026987030412,-9.144119405794637,-9.09439061236935,-9.094390612369349,-9.094390612369338,-8.993558882051778,-8.875470959570311,-8.87547095957031,-8.87547095957031,-8.858045251621451,-8.581713368966504,-8.581713368966504,-8.581713368966502,-8.581713368966502,-8.581713368966502,-8.5817133689665,-8.5817133689665,-8.5817133689665,-8.581713368966495,-8.581713368966494,-8.552032052811557,-8.552032052811555,-8.552032052811555,-8.552032052811555,-8.552032052811555,-8.552032052811551,-8.552032052811551,-8.55203205281155,-8.552032052811548,-8.552032052811544,-8.501531602040082,-8.50153160204008,-8.501531602040078,-8.501531602040075,-8.501531602040073,-8.501531602040068,-8.495235658608104,-8.495235658608102,-8.495235658608102,-8.4952356586081,-8.4952356586081,-8.495235658608099,-8.489220589784411,-8.489220589784408,-8.489220589784406,-8.489220589784402,-8.489220589784402,-8.4892205897844,-8.488752545680388,-8.488752545680386,-8.488752545680386,-8.488752545680386,-8.488752545680386,-8.488752545680375,-8.46919333605926,-8.469193336059258,-8.412895253279315,-8.412895253279308,-8.36268950540329,-8.362689505403283,-8.362689505403281,-8.362689505403281,-8.362689505403281,-8.36268950540328,-8.352650096969002,-8.352650096969,-8.280641720479215,-8.280641720479215,-8.280641720479215,-8.280641720479212,-8.28064172047921,-8.28064172047921,-8.24963946023861,-8.249639460238607,-8.142587510406248,-8.142587510406246,-8.142587510406242,-8.142587510406242,-8.142587510406242,-8.120960061491191,-8.120960061491184,-8.12096006149118,-8.120960061491175,-8.120960061491175,-8.089500195919044,-8.08950019591904,-8.089500195919038,-8.064637109785368,-8.064637109785364,-8.064637109785362,-7.90067656594454,-7.900676565944539,-7.900676565944534,-7.897853060027237,-7.893133158721368,-7.893133158721366,-7.8931331587213585,-7.868502737841645,-7.790351665191157,-7.790351665191157,-7.790351665191152,-7.778987223149391,-7.735845510361114,-7.735845510361112,-7.735845510361107,-7.6656687462019875,-6.737209523837352,-6.7372095238373495,-6.737209523837349,-6.6440171218882345,-6.644017121888232,-6.644017121888228,-6.62793420207729,-6.611534536386326,-4.6493285105312685,-4.649328510531265,-4.6493285105312605,-4.600957509708723,-4.600957509708723,-4.559959898797767,-4.104089230937696,-4.104089230937696,-4.104089230937695,-4.104089230937694,-4.104089230937683,-4.104089230937676,-3.9734142425871366,-3.9734142425871335,-3.4371812885476594,-2.894988518035856,-2.8949885180358543,-2.894988518035853,-2.8949885180358526,-2.8949885180358494,-2.894988518035842,-2.867030638315902,-2.8670306383158977,-2.356245456610716,-2.356245456610711,-2.3562454566107096
1.5421351109342352,-15.190999862812061,-14.89857492893086,-14.898574928930858,-14.89857492893085,-14.89857492893085,-14.89857492893085,-14.898574928930847,-14.894053925929327,-14.89405392592932,-14.894053925929317,-14.894053925929313,-14.894053925929308,-14.894053925929308,-14.87472017828637,-14.874720178286363,-14.78995310693247,-14.789953106932467,-14.693697297426894,-14.693697297426892,-14.693697297426885,-14.693697297426885,-14.69369729742688,-14.634103800288523,-14.634103800288523,-14.634103800288518,-14.599141319237505,-14.599141319237503,-14.599141319237496,-14.585719007892934,-14.585719007892926,-14.58571900789292,-14.58571900789292,-14.585719007892918,-14.585719007892912,-14.585494950544645,-14.585494950544637,-14.577685430012965,-14.577685430012961,-14.57768543001296,-14.567272591286114,-14.515557377934185,-14.449445298147342,-14.449445298147342,-14.449445298147333,-14.41364893582352,-14.413648935823511,-14.413648935823508,-14.340536992401818,-14.340536992401816,-14.340536992401814,-14.340536992401814,-14.34053699240181,-14.34053699240181,-14.34053699240181,-14.340536992401809,-14.340536992401807,-14.340536992401804,-14.299065093892615,-14.297800849117477,-14.218152107204041,-14.218152107204038,-14.218152107204036,-14.218152107204032,-14.218152107204029,-14.218152107204022,-14.195249114118955,-14.195249114118951,-14.195249114118948,-14.194201200774199,-14.194201200774195,-14.194201200774184,-14.174868131258597,-14.174868131258593,-14.174868131258593,-14.174868131258592,-14.174868131258592,-14.17486813125859,-14.149380781022435,-14.149380781022431,-14.14559895276738,-14.145598952767378,-14.120309905505158,-14.120309905505156,-14.09627595940823,-14.087186135146178,-14.033363309177954,-14.033363309177943,-14.033363309177942,-14.033363309177942,-14.033363309177938,-14.033363309177936,-13.975785656876287,-13.975785656876283,-13.852603718729428,-13.852603718729425,-13.85260371872942,-13.852603718729418,-13.852603718729418,-13.852603718729414,-13.851165634074924,-13.851165634074915,-13.851165634074915,-13.851165634074915,-13.851165634074912,-13.8511656340749,-13.7293114612147,-13.729311461214694,-13.72739298850951,-13.72739298850951,-13.705259688394966,-13.705259688394957,-13.705259688394952,-13.69028406319009,-13.410044075455842,-13.397256541331865,-13.316834959942442,-13.316834959942437,-13.316834959942419,-13.236447649284365,-13.236447649284365,-13.236447649284356,-13.171559536318673,-13.171559536318671,-13.17155953631867,-13.171559536318668,-13.171559536318664,-13.171559536318664,-13.17155953631866,-13.17155953631866,-13.17155953631866,-13.17155953631866,-13.130648277120423,-13.08112524991765,-13.075839166564734,-13.075839166564725,-13.075839166564725,-13.075839166564725,-13.075839166564721,-13.07583916656471,-13.037223817995365,-13.037223817995365,-13.037223817995356,-13.037223817995354,-13.037223817995352,-13.037223817995347,-13.011871571221196,-13.011871571221194,-12.881816465156676,-12.881816465156675,-12.881816465156673,-12.881816465156673,-12.881816465156673,-12.881816465156668,-12.834703586530175,-12.83470358653017,-12.834703586530168,-12.834703586530162,-12.834703586530154,-12.811311143225307,-12.811311143225305,-12.656929107029796,-12.656929107029796,-12.656929107029788,-12.581113068810462,-12.58111306881046,-12.58111306881046,-12.581113068810456,-12.581113068810454,-12.581113068810453,-12.578766962150263,-12.578766962150262,-12.57876696215026,-12.57876696215026,-12.578766962150254,-12.578766962150254,-12.550457798839034,-12.55045779883903,-12.547454546809982,-12.547454546809961,-12.494878959248805,-12.494878959248803,-12.494878959248798,-12.345596485761526,-12.345596485761524,-12.345596485761515,-12.342217684999412,-12.333399081597497,-12.25574889384053,-12.255748893840515,-12.255748893840515,-12.251803855969573,-12.251803855969564,-12.251803855969563,-12.038072676222168,-12.029952918691809,-11.311457076565574,-11.311457076565572,-11.31145707656557,-11.284719021856837,-10.977126055637873,-10.977126055637871,-10.977126055637871,-10.97712605563787,-10.97712605563787,-10.977126055637868,-10.9446250093273,-10.944625009327297,-10.819855124882396,-10.814207111877996,-10.668653275497563,-10.668653275497562,-10.668653275497562,-10.66865327549756,-10.668653275497558,-10.638514434232304,-10.638514434232302,-10.638514434232295,-10.638514434232295,-10.638514434232288,-10.583034306622237,-10.58303430662223,-10.583034306622228,-10.582888942379014,-10.58288894237901,-10.582888942379004,-10.570309688346573,-10.570309688346573,-10.57030968834657,-10.566631273290335,-10.566631273290332,-10.566631273290332,-10.563516950871529,-10.563516950871522,-10.563516950871518,-10.563516950871518,-10.563516950871511,-10.56351695087151,-10.556555117855249,-10.556555117855245,-10.556555117855245,-10.556555117855243,-10.556555117855243,-10.556555117855234,-10.53783409599193,-10.533423313997925,-10.533423313997925,-10.516798875006817,-10.516798875006813,-10.516798875006804,-10.513348053700557,-10.503111782360088,-10.503111782360088,-10.503111782360088,-10.498740581619446,-10.493671997983476,-10.482360555506089,-10.482360555506085,-10.373479676921407,-10.373479676921406,-10.373479676921395,-10.344428756015917,-10.22134170071913,-10.221341700719126,-10.221341700719119,-10.221341700719117,-10.221341700719114,-10.221341700719114,-10.221341700719114,-10.221341700719114,-10.221341700719107,-10.221341700719105,-10.19602968533518,-10.19602968533517,-10.19602968533517,-10.19602968533517,-10.196029685335166,-10.196029685335166,-10.196029685335162,-10.196029685335162,-10.19602968533516,-10.196029685335157,-10.155541193594683,-10.155541193594683,-10.155541193594683,-10.155541193594681,-10.155541193594678,-10.15554119359467,-10.149693167199748,-10.149693167199748,-10.149693167199745,-10.149693167199745,-10.149693167199743,-10.149693167199732,-10.080406907514064,-10.08040690751406,-10.08040690751406,-10.080406907514055,-10.080406907514055,-10.080406907514046,-10.07339253616137,-10.073392536161363,-10.04525678150195,-10.04525678150195,-10.045256781501948,-10.045256781501946,-10.045256781501942,-10.045256781501935,-10.009776152880857,-10.009776152880855,-9.99025761712805,-9.990257617128048,-9.990257617128046,-9.990257617128044,-9.990257617128043,-9.990257617128036,-9.95656292431608,-9.95656292431607,-9.917922839164717,-9.91792283916471,-9.91792283916471,-9.917922839164705,-9.917922839164705,-9.917922839164703,-9.88308060291685,-9.883080602916849,-9.588885565862492,-9.588885565862487,-9.588885565862487,-9.56556266564912,-9.5206706271047,-9.520670627104693,-9.520670627104693,-9.440643731038103,-9.26631412199069,-9.26631412199069,-9.266314121990687,-9.241172315912092,-9.031332048960435,-9.031332048960433,-9.031332048960433,-9.031332048960433,-9.031332048960431,-9.031332048960428,-9.031332048960424,-9.03133204896042,-9.031332048960419,-9.031332048960415,-9.008010976790201,-9.008010976790201,-9.008010976790201,-9.008010976790198,-9.008010976790196,-9.008010976790194,-9.008010976790192,-9.00801097679019,-9.00801097679019,-9.008010976790189,-8.950823462464495,-8.950823462464495,-8.950823462464491,-8.950823462464486,-8.950823462464486,-8.950823462464486,-8.946274019488492,-8.946274019488488,-8.946274019488488,-8.946274019488486,-8.946274019488486,-8.946274019488486,-8.94337647697784,-8.94337647697784,-8.943376476977837,-8.943376476977836,-8.943376476977834,-8.943376476977834,-8.93340019682614,-8.933400196826137,-8.933400196826135,-8.933400196826133,-8.933400196826131,-8.933400196826131,-8.917268681575008,-8.917268681575008,-8.865238184887454,-8.865238184887449,-8.819958585399275,-8.819958585399274,-8.81995858539927,-8.819958585399268,-8.819958585399267,-8.819958585399263,-8.818338390513933,-8.818338390513931,-8.81833839051393,-8.818338390513928,-8.81833839051392,-8.818338390513919,-8.801525206828861,-8.801525206828858,-8.788900828148533,-8.788900828148527,-8.601487290948867,-8.601487290948858,-8.601487290948858,-8.601487290948858,-8.601487290948853,-8.5811698296958,-8.5811698296958,-8.581169829695796,-8.581169829695792,-8.58116982969579,-8.540775326364882,-8.540775326364873,-8.540775326364871,-8.528459086917888,-8.528459086917884,-8.528459086917872,-8.350771471839016,-8.350771471839014,-8.350771471839007,-8.339564549710161,-8.33807322854185,-8.338073228541841,-8.33807322854184,-8.33114948856341,-8.267595062831802,-8.2675950628318,-8.2675950628318,-8.242986030467256,-8.195731031627531,-8.19573103162753,-8.195731031627524,-8.12164636852003,-7.16881873206089,-7.168818732060883,-7.168818732060875,-7.132425455799516,-7.13242545579951,-7.132425455799509,-7.104286878058016,-7.092740138098438,-5.117197590239717,-5.117197590239716,-5.117197590239712,-5.068821035221147,-5.068821035221143,-5.027090476335971,-4.553639981114933,-4.553639981114931,-4.553639981114931,-4.55363998111493,-4.55363998111492,-4.55363998111492,-4.4269345070186406,-4.426934507018636,-3.8627369573541928,-3.407204562508263,-3.407204562508258,-3.4072045625082574,-3.407204562508256,-3.407204562508254,-3.4072045625082485,-3.37966148208477,-3.3796614820847695,-2.8601594697554265,-2.860159469755425,-2.8601594697554225
1.7411202865386528,-15.399181211943288,-15.096209306222448,-15.096209306222445,-15.096209306222441,-15.09620930622243,-15.096209306222427,-15.096209306222427,-15.09050379587975,-15.09050379587974,-15.09050379587974,-15.090503795879734,-15.09050379587973,-15.090503795879727,-15.078226225481911,-15.078226225481899,-14.991808050351358,-14.991808050351356,-14.885993367425126,-14.885993367425117,-14.885993367425117,-14.885993367425117,-14.885993367425112,-14.818426615106794,-14.818426615106793,-14.818426615106778,-14.79940442554748,-14.799404425547468,-14.799404425547465,-14.771302293554545,-14.771302293554545,-14.771302293554541,-14.771302293554541,-14.77130229355454,-14.771302293554532,-14.769829018305904,-14.769829018305895,-14.758509081397259,-14.758509081397259,-14.758509081397257,-14.75585828729597,-14.687741176968501,-14.684935382719464,-14.684935382719463,-14.68493538271945,-14.640764351570704,-14.640764351570683,-14.64076435157068,-14.555441153178812,-14.55544115317881,-14.555441153178808,-14.555441153178808,-14.555441153178807,-14.555441153178805,-14.555441153178803,-14.555441153178801,-14.555441153178798,-14.555441153178796,-14.548790054475814,-14.531994205813964,-14.447139912774624,-14.447139912774622,-14.447139912774622,-14.445925852328612,-14.445925852328612,-14.44592585232861,-14.44592585232861,-14.445925852328608,-14.4459258523286,-14.44467094888296,-14.444670948882957,-14.444670948882951,-14.40072976527431,-14.40072976527431,-14.398509260633254,-14.398509260633244,-14.387823790285415,-14.387823790285408,-14.3878237902854,-14.387823790285397,-14.387823790285394,-14.387823790285394,-14.346659706545687,-14.346659706545681,-14.342164397035292,-14.341642362856945,-14.29318295582408,-14.293182955824077,-14.293182955824074,-14.29318295582407,-14.29318295582407,-14.29318295582407,-14.237960365008673,-14.237960365008673,-14.133931165924896,-14.133931165924887,-14.133931165924885,-14.133931165924881,-14.133931165924876,-14.133931165924874,-14.133626428678173,-14.133626428678173,-14.133626428678172,-14.13362642867817,-14.13362642867817,-14.133626428678168,-14.010249284950048,-14.010249284950046,-14.005512892247447,-14.00551289224744,-13.980662042821637,-13.980662042821635,-13.980662042821628,-13.96260026939944,-13.728103529554625,-13.70742698059495,-13.699011177717242,-13.699011177717242,-13.699011177717239,-13.604179020873167,-13.604179020873165,-13.604179020873161,-13.555580645471078,-13.555580645471071,-13.55558064547107,-13.555580645471068,-13.555580645471066,-13.555580645471066,-13.555580645471064,-13.555580645471064,-13.55558064547106,-13.555580645471059,-13.495491214893832,-13.456243991228622,-13.452956204601794,-13.452956204601794,-13.45295620460179,-13.45295620460179,-13.45295620460179,-13.452956204601788,-13.429383232319003,-13.429383232319003,-13.429383232318997,-13.429383232318996,-13.429383232318994,-13.42938323231899,-13.402799836233038,-13.402799836233031,-13.29393758951698,-13.293937589516975,-13.293937589516975,-13.293937589516974,-13.293937589516974,-13.293937589516972,-13.250023883369657,-13.250023883369657,-13.250023883369652,-13.250023883369646,-13.250023883369641,-13.217048530920378,-13.217048530920371,-13.090743001874547,-13.09074300187454,-13.090743001874538,-13.014408856712476,-13.014408856712473,-13.01440885671247,-13.01440885671247,-13.014408856712462,-13.01440885671246,-13.014255492427647,-13.014255492427646,-13.014255492427644,-13.014255492427642,-13.014255492427642,-13.014255492427639,-12.98348888995199,-12.98348888995199,-12.983315135190477,-12.983315135190471,-12.945450484572797,-12.945450484572797,-12.945450484572795,-12.8013841094009,-12.77236642342941,-12.772366423429407,-12.772366423429407,-12.756137564999054,-12.720124154500974,-12.720124154500969,-12.720124154500967,-12.714979415924983,-12.714979415924981,-12.71497941592498,-12.497816731460452,-12.492480953204273,-11.897009633410091,-11.897009633410091,-11.897009633410082,-11.8748883248435,-11.406249337828601,-11.403280023101706,-11.215946071806496,-11.215946071806489,-11.215946071806485,-11.215946071806483,-11.215946071806483,-11.215946071806476,-11.181806022751482,-11.181806022751479,-10.945741331790998,-10.945741331790995,-10.945741331790995,-10.945741331790991,-10.945741331790988,-10.93454772193122,-10.934547721931215,-10.934547721931214,-10.934547721931212,-10.934547721931207,-10.87872050535292,-10.878720505352915,-10.878720505352915,-10.865353401977828,-10.865353401977826,-10.865353401977819,-10.862696368789765,-10.862696368789765,-10.862696368789758,-10.851362987733815,-10.851362987733815,-10.851362987733813,-10.851362987733811,-10.851362987733811,-10.851362987733806,-10.836405947527759,-10.836405947527753,-10.83640594752775,-10.835326456028103,-10.835326456028103,-10.8353264560281,-10.8353264560281,-10.835326456028096,-10.835326456028087,-10.830165048183881,-10.828085105928206,-10.828085105928205,-10.810619598248834,-10.810619598248833,-10.810619598248831,-10.791702558308875,-10.787331059143362,-10.773798213902163,-10.773798213902158,-10.773798213902156,-10.768845722474678,-10.768845722474675,-10.759992984502304,-10.64760779950875,-10.647607799508744,-10.647607799508739,-10.623465559380831,-10.520711863615984,-10.520711863615979,-10.520711863615979,-10.520711863615979,-10.520711863615977,-10.520711863615976,-10.520711863615976,-10.520711863615976,-10.520711863615968,-10.520711863615967,-10.51126805504301,-10.511268055043004,-10.511268055043002,-10.511268055042999,-10.511268055042999,-10.511268055042999,-10.511268055042995,-10.511268055042995,-10.51126805504299,-10.511268055042986,-10.46630345377152,-10.466303453771516,-10.466303453771516,-10.466303453771513,-10.466303453771513,-10.466303453771511,-10.45271930069098,-10.45271930069098,-10.452719300690978,-10.452719300690978,-10.452719300690974,-10.452719300690973,-10.394697320516512,-10.39469732051651,-10.394697320516507,-10.394697320516505,-10.394697320516505,-10.39469732051649,-10.38203508200975,-10.382035082009747,-10.345183960351573,-10.345183960351571,-10.345183960351571,-10.345183960351571,-10.345183960351571,-10.345183960351568,-10.312162174847781,-10.31216217484778,-10.303565479241309,-10.303565479241307,-10.303565479241305,-10.303565479241305,-10.303565479241303,-10.303565479241293,-10.271083821976799,-10.271083821976793,-10.251451793396956,-10.251451793396956,-10.251451793396955,-10.251451793396955,-10.251451793396951,-10.251451793396948,-10.219716526275652,-10.21971652627565,-9.939738927616125,-9.93973892761612,-9.939738927616114,-9.913511266168435,-9.848425853333856,-9.848425853333847,-9.848425853333847,-9.77849911990259,-9.681628507243342,-9.68162850724334,-9.681628507243339,-9.653483229802793,-9.512320780464872,-9.51232078046487,-9.512320780464869,-9.512320780464869,-9.512320780464869,-9.512320780464867,-9.512320780464867,-9.512320780464863,-9.51232078046486,-9.512320780464856,-9.506694940287584,-9.506694940287582,-9.506694940287582,-9.506694940287579,-9.506694940287579,-9.506694940287577,-9.506694940287575,-9.506694940287574,-9.50669494028757,-9.50669494028757,-9.445125239133844,-9.445125239133844,-9.445125239133842,-9.445125239133842,-9.44512523913384,-9.44512523913384,-9.43985913550773,-9.439859135507724,-9.439859135507724,-9.439859135507723,-9.43985913550772,-9.439859135507717,-9.428685857094198,-9.428685857094198,-9.428685857094194,-9.428685857094193,-9.428685857094193,-9.428685857094191,-9.41193944326483,-9.41193944326483,-9.411939443264826,-9.411939443264824,-9.411939443264822,-9.411939443264822,-9.409976053950874,-9.409976053950867,-9.351632930529467,-9.351632930529462,-9.351632930529458,-9.351632930529457,-9.351632930529455,-9.351632930529453,-9.350004011842797,-9.350004011842792,-9.31990639252894,-9.319906392528932,-9.306809607282968,-9.30680960728296,-9.306809607282958,-9.306809607282956,-9.306809607282954,-9.306809607282954,-9.28519469603773,-9.285194696037728,-9.113019703012393,-9.11301970301239,-9.113019703012386,-9.11301970301238,-9.113019703012379,-9.10820126260488,-9.108201262604874,-9.108201262604874,-9.10820126260487,-9.108201262604869,-9.058826637039749,-9.058826637039747,-9.058826637039743,-9.038878473009825,-9.038878473009822,-9.038878473009818,-8.893706818447683,-8.89370681844768,-8.893706818447672,-8.870172023018867,-8.854863175391332,-8.85486317539132,-8.85486317539132,-8.848879764662835,-8.753199862688945,-8.753199862688945,-8.753199862688941,-8.723044201603921,-8.701759717430384,-8.701759717430381,-8.701759717430376,-8.631129123197956,-7.828263773365961,-7.828263773365961,-7.828263773365953,-7.822831144856738,-7.822831144856736,-7.822831144856736,-7.80165875281708,-7.760506441092352,-5.449523349776165,-5.449523349776162,-5.449523349776159,-5.401153351858533,-5.401153351858529,-5.358436305698829,-4.894199768402493,-4.894199768402483,-4.894199768402483,-4.894199768402482,-4.894199768402482,-4.89419976840248,-4.777264765386739,-4.777264765386738,-4.203599650719761,-3.959722592826163,-3.9597225928261532,-3.9597225928261497,-3.959722592826149,-3.9597225928261466,-3.959722592826145,-3.933534469649069,-3.933534469649059,-3.4296228849124053,-3.4296228849123995,-3.429622884912399
1.94010546214307,-15.490791724017695,-15.188860933494853,-15.18886093349485,-15.188860933494846,-15.188860933494846,-15.188860933494846,-15.188860933494846,-15.176345688748391,-15.17634568874838,-15.17634568874838,-15.176345688748377,-15.176345688748377,-15.176345688748377,-15.172787372949031,-15.172787372949008,-15.08561460036522,-15.085614600365215,-14.924510123149096,-14.924510123149094,-14.924510123149094,-14.924510123149087,-14.924510123149082,-14.891406423137843,-14.891406423137829,-14.891406423137829,-14.856228838058684,-14.856228838058682,-14.85622883805868,-14.825442618508662,-14.825442618508657,-14.825442618508648,-14.807651384567412,-14.807651384567402,-14.80360357458812,-14.80085890252111,-14.800858902521107,-14.800858902521105,-14.800858902521101,-14.800858902521096,-14.800858902521092,-14.783379386398531,-14.783379386398531,-14.783379386398526,-14.72426347083469,-14.724263470834687,-14.724263470834687,-14.699432803336459,-14.688491991409284,-14.660162968697602,-14.645447884725696,-14.645447884725689,-14.645447884725684,-14.645447884725684,-14.645447884725678,-14.645447884725678,-14.645447884725675,-14.645447884725675,-14.645447884725673,-14.645447884725668,-14.549922476289913,-14.549922476289902,-14.549922476289899,-14.549922476289895,-14.549922476289893,-14.549922476289893,-14.534121509373309,-14.5341215093733,-14.534121509373295,-14.530154472769727,-14.53015447276972,-14.53015447276972,-14.494397551829918,-14.494397551829913,-14.481466161391786,-14.481466161391785,-14.476868290074883,-14.476868290074883,-14.476868290074881,-14.476868290074881,-14.476868290074878,-14.476868290074878,-14.457397461464474,-14.457397461464469,-14.443616709180102,-14.425557227673535,-14.416453409403289,-14.416453409403287,-14.416453409403285,-14.416453409403283,-14.416453409403283,-14.41645340940328,-14.352279590799093,-14.35227959079909,-14.275393061663372,-14.27539306166337,-14.275393061663369,-14.275393061663367,-14.275393061663364,-14.275393061663362,-14.273300757489483,-14.27330075748948,-14.27330075748948,-14.273300757489478,-14.273300757489478,-14.273300757489476,-14.171439439708447,-14.171439439708443,-14.171439439708433,-14.153848049980951,-14.153848049980946,-14.152404150440447,-14.152404150440443,-14.150644306906226,-14.030848317677611,-14.03084831767761,-14.030848317677602,-13.97578792497233,-13.905092288939448,-13.905092288939446,-13.905092288939446,-13.903059791315385,-13.8763576768061,-13.8763576768061,-13.8763576768061,-13.8763576768061,-13.876357676806098,-13.876357676806098,-13.876357676806096,-13.876357676806094,-13.87635767680609,-13.876357676806087,-13.768653722524208,-13.765277971055475,-13.765277971055474,-13.765277971055474,-13.765277971055463,-13.765277971055461,-13.765277971055461,-13.761962813002096,-13.73874967791325,-13.73874967791324,-13.738749677913239,-13.738749677913237,-13.738749677913237,-13.738749677913237,-13.71131949215437,-13.711319492154367,-13.630999659157174,-13.630999659157164,-13.630999659157162,-13.630999659157162,-13.63099965915716,-13.594453448160381,-13.594453448160381,-13.594453448160374,-13.594453448160374,-13.59445344816037,-13.594453448160365,-13.518122171215097,-13.518122171215092,-13.46860505179651,-13.468605051796509,-13.468605051796505,-13.373178015888731,-13.37317801588873,-13.37317801588873,-13.373178015888728,-13.373178015888724,-13.373178015888719,-13.37054085372151,-13.37054085372151,-13.370540853721506,-13.370540853721504,-13.370540853721504,-13.370540853721499,-13.342318432365321,-13.342318432365316,-13.33229891573824,-13.332298915738237,-13.329324162323065,-13.329324162323063,-13.329324162323058,-13.179457183474511,-13.140531289281803,-13.140531289281796,-13.14053128928179,-13.130934482792624,-13.130934482792616,-13.130934482792604,-13.115957198873039,-13.114155866017857,-13.114155866017853,-13.114155866017848,-12.908810833168117,-12.901887767533376,-12.480122051063157,-12.480122051063153,-12.480122051063148,-12.455181247225495,-11.991741301297113,-11.986393561491226,-11.326423524399774,-11.326423524399772,-11.326423524399768,-11.326423524399768,-11.326423524399756,-11.326423524399756,-11.291074619553601,-11.2910746195536,-11.064440089577396,-11.064440089577388,-11.064440089577388,-11.064440089577387,-11.064440089577383,-11.049106032388119,-11.049106032388115,-11.049106032388114,-11.049106032388114,-11.049106032388108,-11.006423617405341,-11.006423617405341,-11.006423617405334,-10.987616967996065,-10.987616967996063,-10.98761696799606,-10.979692471239767,-10.979692471239765,-10.979692471239764,-10.979692471239764,-10.979692471239762,-10.979692471239755,-10.97082151132442,-10.970821511324417,-10.970821511324413,-10.955313452493208,-10.95399883454805,-10.953998834548045,-10.946936649840701,-10.946936649840698,-10.946936649840689,-10.937822078634968,-10.93782207863496,-10.937822078634955,-10.931277627639957,-10.931277627639956,-10.931277627639954,-10.931277627639952,-10.931277627639952,-10.931277627639943,-10.913662309550375,-10.912106478620062,-10.870086612903787,-10.870086612903785,-10.858087326953598,-10.858087326953598,-10.858087326953596,-10.84111709814364,-10.794796290847184,-10.794796290847184,-10.79479629084718,-10.758763602203322,-10.692136355963214,-10.692136355963214,-10.69213635596321,-10.69213635596321,-10.692136355963209,-10.692136355963209,-10.692136355963207,-10.692136355963207,-10.692136355963205,-10.692136355963202,-10.67658741339128,-10.676587413391278,-10.676587413391271,-10.676587413391271,-10.67658741339127,-10.676587413391266,-10.676587413391266,-10.676587413391264,-10.67658741339126,-10.676587413391255,-10.641477114128309,-10.641477114128305,-10.641477114128305,-10.641477114128305,-10.641477114128303,-10.6414771141283,-10.607076844130424,-10.607076844130416,-10.607076844130415,-10.607076844130415,-10.607076844130411,-10.607076844130408,-10.578121918249677,-10.578121918249675,-10.578121918249671,-10.57812191824967,-10.578121918249668,-10.578121918249662,-10.559660422160638,-10.559660422160636,-10.504082208408946,-10.504082208408944,-10.50408220840894,-10.504082208408938,-10.504082208408938,-10.504082208408937,-10.489132898924284,-10.489132898924282,-10.48913289892428,-10.48913289892428,-10.489132898924279,-10.489132898924279,-10.467272470013118,-10.467272470013116,-10.45679314774673,-10.456793147746728,-10.426224248435267,-10.426224248435261,-10.426224248435258,-10.426224248435256,-10.426224248435256,-10.426224248435256,-10.397972560887668,-10.397972560887666,-10.223849593374268,-10.223849593374267,-10.223849593374265,-10.1917102360057,-10.057691396797939,-10.057691396797939,-10.057691396797933,-9.994420661567208,-9.984592807866736,-9.98459280786673,-9.984592807866727,-9.958346870709049,-9.916751871321097,-9.916751871321095,-9.916751871321091,-9.916751871321091,-9.916751871321091,-9.91675187132109,-9.916751871321088,-9.916751871321086,-9.916751871321079,-9.916751871321077,-9.893119054371443,-9.893119054371443,-9.893119054371441,-9.893119054371441,-9.89311905437144,-9.893119054371438,-9.893119054371436,-9.893119054371436,-9.893119054371436,-9.893119054371429,-9.853586285108033,-9.85358628510803,-9.853586285108028,-9.853586285108028,-9.853586285108026,-9.853586285108026,-9.847269560232597,-9.847269560232593,-9.847269560232593,-9.847269560232592,-9.847269560232592,-9.847269560232588,-9.816082020149313,-9.816082020149306,-9.811340042646592,-9.81134004264659,-9.811340042646586,-9.811340042646584,-9.811340042646584,-9.81134004264658,-9.794843641628788,-9.794843641628788,-9.794843641628786,-9.794843641628782,-9.794843641628777,-9.794843641628775,-9.752151327383734,-9.752151327383732,-9.752151327383732,-9.752151327383729,-9.752151327383725,-9.752151327383718,-9.736461727229193,-9.73646172722919,-9.720052307808684,-9.72005230780868,-9.697204976930918,-9.697204976930918,-9.697204976930918,-9.697204976930916,-9.697204976930914,-9.697204976930905,-9.673900716149804,-9.673900716149804,-9.579890162311615,-9.579890162311614,-9.579890162311601,-9.579890162311601,-9.579890162311592,-9.553120810379696,-9.553120810379692,-9.553120810379689,-9.553120810379687,-9.553120810379681,-9.525109261148703,-9.525109261148703,-9.525109261148698,-9.477618164840205,-9.477618164840202,-9.4776181648402,-9.350368009231563,-9.35036800923156,-9.350368009231559,-9.32253271432628,-9.313189543845718,-9.313189543845715,-9.313189543845713,-9.297618486123314,-9.174818067876457,-9.174818067876457,-9.17481806787645,-9.142250332640314,-9.130975804612186,-9.130975804612184,-9.130975804612179,-9.068835860931829,-8.486575845654706,-8.486575845654697,-8.486575845654697,-8.458860214361392,-8.45224005371797,-8.452240053717965,-8.452240053717965,-8.3951535752197,-5.617323915280625,-5.6173239152806245,-5.617323915280623,-5.568970122632256,-5.56897012263225,-5.525029391504488,-5.100034457822955,-5.100034457822952,-5.10003445782295,-5.10003445782295,-5.1000344578229475,-5.100034457822946,-4.998732933392333,-4.998732933392332,-4.4333175936115365,-4.414900592779531,-4.414900592779527,-4.414900592779524,-4.414900592779524,-4.414900592779522,-4.414900592779518,-4.391496793398617,-4.391496793398615,-3.93156717789061,-3.9315671778906074,-3.931567177890593
2.1390906377474876,-15.566814166767497,-15.27020584348101,-15.27020584348101,-15.270205843481007,-15.270205843481005,-15.270205843481005,-15.270205843481001,-15.255334299665066,-15.255334299665062,-15.249362825283583,-15.249362825283576,-15.249362825283573,-15.249362825283564,-15.24936282528356,-15.24936282528356,-15.159301060626303,-15.159301060626303,-15.006421171590585,-15.006421171590581,-15.006421171590581,-14.956918982971153,-14.956918982971153,-14.956918982971152,-14.9299021268607,-14.929902126860698,-14.929902126860693,-14.929902126860691,-14.929902126860691,-14.870246545439592,-14.87024654543959,-14.870246545439588,-14.856381425520357,-14.821690287673265,-14.82169028767326,-14.81236987976709,-14.797802111636283,-14.797802111636276,-14.797802111636274,-14.797802111636274,-14.797802111636273,-14.797802111636269,-14.778468585247735,-14.778468585247735,-14.77846858524773,-14.74644274093486,-14.745307846922309,-14.745307846922305,-14.7453078469223,-14.719182479335064,-14.719182479335062,-14.719182479335062,-14.71918247933506,-14.719182479335059,-14.719182479335053,-14.719182479335052,-14.719182479335052,-14.71918247933505,-14.719182479335045,-14.679545066823202,-14.643178814036032,-14.643178814036029,-14.643178814036027,-14.643178814036025,-14.643178814036022,-14.643178814036022,-14.570426114621071,-14.570426114621064,-14.570426114621059,-14.564248660360567,-14.564248660360565,-14.551636940065036,-14.551636940065034,-14.551636940065027,-14.550593105789995,-14.55059310578999,-14.55059310578999,-14.550593105789986,-14.550593105789984,-14.550593105789977,-14.537228369341035,-14.537228369341031,-14.514728164893569,-14.514728164893569,-14.514728164893569,-14.514728164893565,-14.514728164893565,-14.514728164893564,-14.502882154103064,-14.502882154103055,-14.494366763510435,-14.460327366508094,-14.430565440685017,-14.430565440685017,-14.373057005695122,-14.373057005695122,-14.373057005695115,-14.369815314910863,-14.36981531491086,-14.36981531491086,-14.369815314910854,-14.369815314910852,-14.369815314910845,-14.367915422156585,-14.367915422156585,-14.367915422156582,-14.367915422156582,-14.367915422156578,-14.367915422156576,-14.339218572976655,-14.311376247654643,-14.311376247654634,-14.311376247654625,-14.268568609161983,-14.26856860916197,-14.25686919100091,-14.256869191000902,-14.219407755631071,-14.134693752881375,-14.134693752881375,-14.134693752881365,-14.133145393757315,-14.13314539375731,-14.133145393757308,-14.133145393757307,-14.133145393757307,-14.133145393757305,-14.133145393757303,-14.133145393757303,-14.133145393757301,-14.133145393757285,-14.09841773656063,-14.014045160449495,-14.014045160449495,-14.014045160449491,-14.014045160449491,-14.014045160449488,-14.014045160449475,-13.980487025939196,-13.966781360229636,-13.966781360229627,-13.966781360229627,-13.966781360229625,-13.966781360229625,-13.966781360229621,-13.96195071684312,-13.96195071684312,-13.961950716843115,-13.96195071684311,-13.961950716843107,-13.961714023023514,-13.93765814428215,-13.937658144282148,-13.80961743188848,-13.809617431888473,-13.809617431888471,-13.80961743188847,-13.809617431888466,-13.809617431888464,-13.776408730357636,-13.77640873035763,-13.776408730357625,-13.751083287532108,-13.751083287532103,-13.646340040533723,-13.64634004053372,-13.64634004053372,-13.646340040533719,-13.646340040533719,-13.646340040533715,-13.644963299036775,-13.644963299036775,-13.64496329903677,-13.642649184633598,-13.642649184633594,-13.642649184633592,-13.642649184633589,-13.642649184633582,-13.642649184633578,-13.621928398369404,-13.6219283983694,-13.570521887788642,-13.570521887788642,-13.467678724229058,-13.467678724229055,-13.467678724229053,-13.462887030669789,-13.462688220333353,-13.46268822033335,-13.462688220333346,-13.41886806619446,-13.411428525055868,-13.411428525055861,-13.411428525055856,-13.242772626967412,-13.231069054178032,-12.947432207739334,-12.94743220773933,-12.947432207739318,-12.908990240007894,-12.466663265003671,-12.459667291383205,-11.415060062395957,-11.41506006239595,-11.41506006239595,-11.415060062395945,-11.415060062395945,-11.415060062395941,-11.379157766238935,-11.379157766238933,-11.128066568382236,-11.128066568382232,-11.12806656838223,-11.12806656838223,-11.128066568382227,-11.089518866628936,-11.089518866628934,-11.089518866628929,-11.089518866628929,-11.089518866628923,-11.067695792624235,-11.06769579262423,-11.067695792624228,-11.046713214538453,-11.046713214538448,-11.046713214538444,-11.041948814444911,-11.041948814444906,-11.041948814444902,-11.041948814444902,-11.041948814444902,-11.041948814444902,-11.033738401737464,-11.033738401737455,-11.033738401737454,-11.014762880934486,-11.013549620771007,-11.013549620771006,-11.012806597494375,-11.010435812228522,-11.010435812228518,-11.010435812228513,-10.99923346119191,-10.9992334611919,-10.999233461191897,-10.970805992280924,-10.964435278671552,-10.964435278671546,-10.964435278671544,-10.964435278671544,-10.96443527867154,-10.964435278671532,-10.902674582625028,-10.902674582625027,-10.881247318596236,-10.881247318596232,-10.881247318596232,-10.87693772920644,-10.876937729206436,-10.876937729206436,-10.859764382756786,-10.827163093027997,-10.82404891221568,-10.824048912215678,-10.824048912215678,-10.824048912215675,-10.824048912215675,-10.824048912215673,-10.824048912215671,-10.824048912215671,-10.82404891221567,-10.824048912215666,-10.785926035826552,-10.78592603582655,-10.785926035826549,-10.785926035826549,-10.785926035826547,-10.785926035826545,-10.785926035826543,-10.785926035826542,-10.78592603582654,-10.785926035826535,-10.76977996718006,-10.769779967180058,-10.769779967180058,-10.769779967180057,-10.769779967180057,-10.769779967180051,-10.715305047331388,-10.715305047331384,-10.715305047331379,-10.715305047331377,-10.715305047331377,-10.715305047331375,-10.714253287220771,-10.714253287220766,-10.714253287220764,-10.714253287220764,-10.71425328722076,-10.714253287220755,-10.69360253254146,-10.693602532541453,-10.631873584502468,-10.631873584502465,-10.63187358450246,-10.63187358450246,-10.63187358450246,-10.63187358450246,-10.61926372295657,-10.61926372295657,-10.61926372295657,-10.619263722956568,-10.619263722956566,-10.619263722956557,-10.59919146489465,-10.599191464894645,-10.579138332009357,-10.579138332009355,-10.529054655475663,-10.529054655475662,-10.529054655475662,-10.52905465547566,-10.529054655475658,-10.529054655475656,-10.50229618483574,-10.502296184835737,-10.482488736618329,-10.482488736618325,-10.482488736618311,-10.448171632286831,-10.230419164579008,-10.230419164579,-10.230419164578999,-10.219788679016185,-10.219788679016185,-10.219788679016181,-10.21978867901618,-10.21978867901618,-10.21978867901618,-10.219788679016178,-10.219788679016178,-10.219788679016178,-10.219788679016178,-10.211265317183718,-10.211265317183717,-10.211265317183717,-10.186287517274275,-10.170755685879604,-10.170755685879604,-10.1707556858796,-10.1707556858796,-10.170755685879598,-10.170755685879596,-10.170755685879596,-10.170755685879588,-10.170755685879588,-10.170755685879586,-10.170307298656327,-10.156481461643201,-10.1564814616432,-10.156481461643198,-10.156481461643196,-10.156481461643196,-10.156481461643192,-10.147394592700511,-10.14739459270051,-10.14739459270051,-10.147394592700508,-10.147394592700506,-10.147394592700504,-10.115689929825788,-10.115689929825786,-10.090944394542468,-10.090944394542465,-10.090944394542463,-10.09094439454246,-10.09094439454246,-10.090944394542458,-10.080783583892744,-10.080783583892744,-10.080783583892744,-10.080783583892744,-10.080783583892739,-10.080783583892739,-10.022992026854519,-10.022992026854508,-10.021086271221373,-10.021086271221371,-10.021086271221366,-10.021086271221364,-10.021086271221357,-10.021086271221357,-9.989323956624201,-9.989323956624201,-9.980349095732707,-9.980349095732704,-9.980349095732702,-9.980349095732702,-9.980349095732693,-9.980349095732693,-9.961047954963163,-9.961047954963155,-9.961047954963151,-9.961047954963151,-9.961047954963146,-9.958432187907679,-9.958432187907675,-9.9055702940905,-9.905570294090497,-9.905570294090497,-9.901496882290706,-9.901496882290704,-9.901496882290699,-9.901496882290697,-9.901496882290695,-9.826316795753375,-9.826316795753375,-9.82631679575337,-9.693782509882327,-9.69378250988232,-9.693782509882316,-9.674980181591126,-9.674980181591113,-9.674980181591112,-9.66587514360247,-9.654777357145296,-9.517981060417021,-9.51798106041702,-9.51798106041702,-9.48358707770627,-9.46833728461212,-9.468337284612115,-9.468337284612115,-9.415314819802003,-8.977884029504164,-8.97788402950416,-8.97788402950415,-8.945525884430538,-8.93497922252943,-8.934979222529424,-8.934979222529416,-8.87804330254312,-5.708179725361006,-5.708179725361005,-5.708179725361002,-5.659845477185075,-5.659845477185072,-5.6148228615332805,-5.247497935021679,-5.247497935021677,-5.247497935021665,-5.247497935021663,-5.247497935021662,-5.247497935021662,-5.162666213470379,-5.162666213470379,-4.7444077576710795,-4.744407757671075,-4.744407757671072,-4.7444077576710715,-4.744407757671069,-4.744407757671067,-4.724145381308134,-4.7241453813081336,-4.618772339575415,-4.323507127051573,-4.3235071270515695,-4.323507127051568
2.338075813351905,-15.579155146361257,-15.278768757532584,-15.278768757532577,-15.27876875753257,-15.27876875753257,-15.278768757532566,-15.278768757532562,-15.264196876929889,-15.264196876929885,-15.246600121056796,-15.246600121056792,-15.246600121056789,-15.246600121056781,-15.246600121056781,-15.246600121056776,-15.151244396355805,-15.151244396355802,-15.081029135475818,-15.081029135475816,-15.081029135475813,-15.031706965573235,-15.031706965573234,-15.031706965573225,-14.892131171104442,-14.876138633305972,-14.853539149217031,-14.853539149217028,-14.853539149217024,-14.853539149217024,-14.85353914921702,-14.805425597020703,-14.805425597020703,-14.805425597020697,-14.756885551777623,-14.756885551777621,-14.733304815367822,-14.733304815367815,-14.733304815367813,-14.733304815367813,-14.733304815367811,-14.733304815367811,-14.73330481536781,-14.73330481536781,-14.73330481536781,-14.733304815367807,-14.712911122542122,-14.712911122542119,-14.712911122542115,-14.712911122542112,-14.712911122542112,-14.71291112254211,-14.706939937776385,-14.6951030547214,-14.6951030547214,-14.695103054721388,-14.682738531829791,-14.68273853182979,-14.68273853182979,-14.68273853182979,-14.682738531829788,-14.682738531829786,-14.676293065850087,-14.676293065850086,-14.676293065850082,-14.62054982252137,-14.62054982252136,-14.57767801645729,-14.566383167575577,-14.566383167575577,-14.566383167575575,-14.56638316757557,-14.566383167575564,-14.566383167575564,-14.561985001235085,-14.561985001235083,-14.561985001235083,-14.56198500123508,-14.56198500123508,-14.56198500123508,-14.533901529098525,-14.53390152909852,-14.533901529098516,-14.514920559103214,-14.512004229141487,-14.512004229141485,-14.512004229141482,-14.511566182561285,-14.511566182561284,-14.511566182561277,-14.488339498324404,-14.4883394983244,-14.476751071460583,-14.476751071460576,-14.476751071460574,-14.466581862360174,-14.455662347684276,-14.455662347684271,-14.427926037814837,-14.427926037814832,-14.401311958998527,-14.401311958998523,-14.401311958998521,-14.40131195899852,-14.40131195899852,-14.401311958998518,-14.390993348283056,-14.390993348283056,-14.39099334828305,-14.39099334828305,-14.39099334828305,-14.390993348283049,-14.387799724342573,-14.37400765562059,-14.319639026874905,-14.319639026874905,-14.309570900033526,-14.309570900033526,-14.299370828556768,-14.299370828556768,-14.299370828556764,-14.299370828556764,-14.299370828556764,-14.299370828556762,-14.29937082855676,-14.299370828556757,-14.299370828556757,-14.299370828556754,-14.284486396706503,-14.284486396706502,-14.284486396706495,-14.254433667557786,-14.221078294898783,-14.221078294898783,-14.221078294898776,-14.221078294898772,-14.22107829489877,-14.170560111133355,-14.170560111133351,-14.170560111133351,-14.170560111133348,-14.170560111133348,-14.170560111133343,-14.111025652715375,-14.078116504675867,-14.078116504675867,-14.078116504675863,-14.07811650467586,-14.078116504675858,-14.078116504675858,-14.072781963635876,-14.043091350729242,-14.04309135072924,-13.989210169630173,-13.989210169630171,-13.98921016963017,-13.937397180687741,-13.937397180687737,-13.937397180687736,-13.937397180687734,-13.937397180687732,-13.93739718068773,-13.909726497465222,-13.90972649746522,-13.877053535274486,-13.87705353527448,-13.877053535274475,-13.826892641954156,-13.826892641954156,-13.82689264195415,-13.826892641954148,-13.826892641954146,-13.82689264195414,-13.80666901054568,-13.80666901054568,-13.788002513078522,-13.788002513078522,-13.788002513078522,-13.788002513078519,-13.788002513078519,-13.788002513078517,-13.724550880728238,-13.72455088072823,-13.724550880728223,-13.721630617463074,-13.721630617463065,-13.721630617463065,-13.666042495280049,-13.666042495280042,-13.66275124742547,-13.654937622015204,-13.602478611833897,-13.602478611833895,-13.602478611833892,-13.478632947518411,-13.46636223681829,-13.296427846624406,-13.296427846624402,-13.296427846624402,-13.22195950241245,-12.833978129691996,-12.826505686986136,-11.42917667748423,-11.42917667748423,-11.429176677484227,-11.429176677484223,-11.429176677484223,-11.429176677484215,-11.392937600728997,-11.392937600728995,-11.089099468539866,-11.089099468539853,-11.089099468539851,-11.089099468539846,-11.089099468539843,-11.085461380630454,-11.085461380630447,-11.085461380630445,-11.068262479152708,-11.031740500981543,-11.031740500981542,-11.03174050098154,-11.031740500981535,-11.031740500981527,-11.02645690601768,-11.02645690601767,-11.02645690601767,-11.003591601805535,-11.003591601805532,-11.003591601805525,-11.001729271802073,-11.001729271802068,-11.001729271802066,-11.001729271802065,-11.001729271802065,-11.001729271802061,-10.971958491061512,-10.970743515849987,-10.970743515849987,-10.958707403035238,-10.958707403035234,-10.958707403035229,-10.95020232628998,-10.95020232628998,-10.95020232628998,-10.927687947735583,-10.899093671527332,-10.89909367152733,-10.89909367152733,-10.89909367152733,-10.899093671527323,-10.899093671527323,-10.874651239516268,-10.874651239516266,-10.874651239516266,-10.874651239516265,-10.874651239516263,-10.87465123951626,-10.87465123951626,-10.874651239516258,-10.874651239516256,-10.874651239516252,-10.840622518454282,-10.840622518454282,-10.840622518454278,-10.833916849694548,-10.83391684969454,-10.818766924053309,-10.818766924053305,-10.818766924053305,-10.818766924053303,-10.818766924053303,-10.818766924053302,-10.818592584686868,-10.818592584686863,-10.818592584686861,-10.81859258468686,-10.818592584686858,-10.818592584686856,-10.818592584686854,-10.818592584686854,-10.818592584686852,-10.818592584686849,-10.79547748053243,-10.795477480532428,-10.795477480532428,-10.779296292618898,-10.776368071683837,-10.77386054644033,-10.773860546440323,-10.77386054644032,-10.77386054644032,-10.773860546440318,-10.773860546440316,-10.75068305032824,-10.750683050328231,-10.745818473817845,-10.745818473817842,-10.745818473817842,-10.74581847381784,-10.745818473817836,-10.745818473817835,-10.699899786381208,-10.699899786381206,-10.699899786381206,-10.6998997863812,-10.6998997863812,-10.6998997863812,-10.668364719499536,-10.668364719499534,-10.668364719499527,-10.667085082476813,-10.667085082476811,-10.662525912286759,-10.662525912286755,-10.662525912286752,-10.66252591228675,-10.66252591228675,-10.66252591228675,-10.63501318434436,-10.62172290304829,-10.621722903048285,-10.545464360606102,-10.545464360606097,-10.545464360606093,-10.545464360606092,-10.54546436060609,-10.54546436060609,-10.51803485765179,-10.518034857651783,-10.405676085778168,-10.405676085778168,-10.405676085778168,-10.405676085778166,-10.405676085778163,-10.405676085778161,-10.40567608577816,-10.40567608577816,-10.405676085778154,-10.405676085778152,-10.365367668100818,-10.365367668100813,-10.365367668100808,-10.347842318802025,-10.347842318802023,-10.34784231880202,-10.342863670077435,-10.342863670077431,-10.342863670077431,-10.342863670077428,-10.342863670077426,-10.342863670077424,-10.341544959931502,-10.337919275772318,-10.337919275772315,-10.337919275772313,-10.337919275772311,-10.337919275772308,-10.337919275772308,-10.337919275772306,-10.337919275772304,-10.337919275772302,-10.3379192757723,-10.326756606355383,-10.326756606355376,-10.326756606355376,-10.326756606355374,-10.326756606355369,-10.326756606355367,-10.295470579125553,-10.29547057912555,-10.287755782641337,-10.266836097327479,-10.266836097327474,-10.266836097327472,-10.266836097327472,-10.26683609732747,-10.26683609732747,-10.256095939716776,-10.256095939716776,-10.256095939716774,-10.256095939716774,-10.256095939716772,-10.256095939716761,-10.245969143247157,-10.245969143247155,-10.24596914324715,-10.245969143247148,-10.245969143247144,-10.204088713690114,-10.204088713690112,-10.193006203077891,-10.193006203077891,-10.193006203077879,-10.156964595056264,-10.156964595056264,-10.156964595056262,-10.156964595056259,-10.156964595056255,-10.156964595056252,-10.154442453236616,-10.154442453236614,-10.154442453236609,-10.154442453236607,-10.154442453236603,-10.148348161377992,-10.148348161377992,-10.14834816137799,-10.14834816137799,-10.148348161377989,-10.148348161377983,-10.12939607024707,-10.12939607024707,-10.125497165212426,-10.12549716521242,-10.08113110253529,-10.08113110253529,-10.081131102535288,-9.935537390839835,-9.935537390839833,-9.935537390839832,-9.923919008455636,-9.92391900845563,-9.92391900845563,-9.913078839712892,-9.899906463645161,-9.772364034386676,-9.772364034386673,-9.772364034386666,-9.735867638053993,-9.707157851173985,-9.707157851173983,-9.70715785117398,-9.66519219572134,-9.320187784192477,-9.320187784192472,-9.320187784192463,-9.281142396422783,-9.281142396422775,-9.281142396422768,-9.279556550920438,-9.222306194292088,-5.689451138513995,-5.689451138513993,-5.689451138513993,-5.641139772457569,-5.641139772457567,-5.595091883248402,-5.307156813264333,-5.307156813264328,-5.30715681326432,-5.307156813264318,-5.307156813264317,-5.307156813264317,-5.240452947105088,-5.240452947105087,-4.947076782576857,-4.947076782576857,-4.9470767825768505,-4.947076782576849,-4.947076782576849,-4.947076782576848,-4.930279746884566,-4.930279746884562,-4.730988390875692,-4.606956308018495,-4.606956308018487,-4.606956308018487
2.5370609889563225,-15.59765302001223,-15.280823190529572,-15.280823190529569,-15.280823190529565,-15.280823190529558,-15.280823190529555,-15.28082319052955,-15.265880026000625,-15.265880026000625,-15.239652841979929,-15.239652841979929,-15.239652841979922,-15.239652841979918,-15.239652841979918,-15.239652841979913,-15.15774102511632,-15.157741025116316,-15.157741025116307,-15.136762743827823,-15.13676274382782,-15.104621243396297,-15.104621243396288,-15.104621243396288,-14.946269176648482,-14.937949261190917,-14.793962196615512,-14.793962196615496,-14.793962196615496,-14.79396219661549,-14.79396219661549,-14.76096179549489,-14.76096179549489,-14.760961795494888,-14.760961795494886,-14.760961795494886,-14.760961795494884,-14.760961795494884,-14.760961795494882,-14.76096179549488,-14.760961795494877,-14.752417312835497,-14.752417312835496,-14.752417312835489,-14.730554252560442,-14.730554252560422,-14.730554252560415,-14.730554252560415,-14.730554252560413,-14.730554252560411,-14.708218636872418,-14.708218636872417,-14.708218636872415,-14.703885110036437,-14.703885110036433,-14.68225436777549,-14.682254367775483,-14.67091731214666,-14.668283889404274,-14.668283889404272,-14.668283889404268,-14.646905416327213,-14.646905416327208,-14.646905416327208,-14.646905416327202,-14.646905416327202,-14.64690541632719,-14.632697842071753,-14.63269784207175,-14.632697842071748,-14.622883209966181,-14.62181053448606,-14.621810534486059,-14.621810534486059,-14.621810534486054,-14.621810534486054,-14.621810534486054,-14.595647419789625,-14.595647419789623,-14.595647419789623,-14.595647419789621,-14.59564741978962,-14.595647419789618,-14.588605328423755,-14.58860532842375,-14.58860532842375,-14.566428127104292,-14.504403156345964,-14.50440315634596,-14.498883341780463,-14.457126746341832,-14.457126746341814,-14.45712674634181,-14.45582007347352,-14.45582007347352,-14.455820073473516,-14.455820073473513,-14.455820073473507,-14.455820073473506,-14.443858602766445,-14.443858602766435,-14.433273476664159,-14.433273476664157,-14.433273476664157,-14.433273476664155,-14.433273476664155,-14.433273476664152,-14.432780288339544,-14.432780288339538,-14.432780288339538,-14.432780288339538,-14.432780288339535,-14.425849824613522,-14.42584982461352,-14.42584982461352,-14.425849824613515,-14.42584982461351,-14.42584982461351,-14.42584982461351,-14.42584982461351,-14.425849824613506,-14.425849824613504,-14.425148818220467,-14.425148818220467,-14.425148818220462,-14.416445860482257,-14.413862330728085,-14.413862330728083,-14.413862330728078,-14.396564437768301,-14.382934747345756,-14.382934747345754,-14.380385781453269,-14.380385781453267,-14.364983483330496,-14.364983483330493,-14.306423316808882,-14.286766270941271,-14.28676627094127,-14.286766270941268,-14.286766270941262,-14.286766270941259,-14.286766270941255,-14.239026606677681,-14.172986603688335,-14.146450536933335,-14.146450536933333,-14.146450536933326,-14.137234430153153,-14.137234430153153,-14.137234430153152,-14.13723443015315,-14.13723443015315,-14.137234430153145,-14.096054763598286,-14.096054763598282,-14.064008812960171,-14.064008812960171,-14.06400881296017,-14.04907025835689,-14.04907025835688,-14.049070258356876,-14.049070258356876,-14.049070258356874,-14.049070258356863,-14.036907226280139,-14.036907226280137,-13.963567202891056,-13.963567202891054,-13.963567202891053,-13.963567202891053,-13.963567202891051,-13.963567202891047,-13.945796775521933,-13.945796775521933,-13.935844641153537,-13.935844641153535,-13.93584464115353,-13.928622315306077,-13.928622315306072,-13.928622315306072,-13.868275822008732,-13.868275822008732,-13.868275822008732,-13.86827582200873,-13.868275822008727,-13.868275822008721,-13.854707182868355,-13.836834152234179,-13.757826569054513,-13.757826569054506,-13.757826569054501,-13.716128410200689,-13.716128410200687,-13.662448845973396,-13.657773216580093,-13.549676144697502,-13.549676144697502,-13.549676144697498,-13.41716838592707,-13.110875940355376,-13.103644756161676,-11.43411749276572,-11.43411749276572,-11.434117492765713,-11.434117492765711,-11.434117492765711,-11.434117492765708,-11.39758296155127,-11.397582961551265,-11.146406680651788,-11.146406680651788,-11.146406680651783,-11.130238387151373,-11.044791505802412,-11.044791505802406,-11.044791505802403,-11.044791505802397,-11.044791505802396,-10.980568288441225,-10.980568288441217,-10.980568288441212,-10.977114177644095,-10.977114177644083,-10.977114177644083,-10.977114177644081,-10.977114177644081,-10.95657104163367,-10.95657104163367,-10.956571041633664,-10.956571041633657,-10.956571041633657,-10.956571041633651,-10.95653451005125,-10.956534510051249,-10.956534510051243,-10.925031187266354,-10.923877010635744,-10.923877010635742,-10.916014269271297,-10.916014269271292,-10.916014269271292,-10.91567038467689,-10.91567038467689,-10.91567038467689,-10.915670384676888,-10.915670384676888,-10.915670384676888,-10.915670384676885,-10.915670384676883,-10.915670384676881,-10.915670384676877,-10.892931353207679,-10.892931353207677,-10.89293135320767,-10.883338604148232,-10.86012295152569,-10.860122951525689,-10.860122951525689,-10.860122951525687,-10.860122951525687,-10.860122951525684,-10.85088147080223,-10.850881470802229,-10.850881470802225,-10.850881470802225,-10.850881470802221,-10.850881470802221,-10.85088147080222,-10.85088147080222,-10.850881470802218,-10.85088147080221,-10.83861096799977,-10.83861096799977,-10.838610967999768,-10.838610967999768,-10.838610967999765,-10.83861096799976,-10.82314663032414,-10.823146630324137,-10.823146630324134,-10.823146630324134,-10.823146630324134,-10.82314663032413,-10.81114493029717,-10.81114493029717,-10.811144930297164,-10.799561638363983,-10.799561638363981,-10.787505331162956,-10.78750533116295,-10.787505331162942,-10.779984407914606,-10.77859950564539,-10.778599505645388,-10.778599505645388,-10.778599505645387,-10.778599505645385,-10.778599505645385,-10.769557756398505,-10.769557756398502,-10.759235191381869,-10.759235191381867,-10.759235191381867,-10.759235191381865,-10.759235191381864,-10.759235191381864,-10.727162712476469,-10.727162712476465,-10.722023431133604,-10.722023431133602,-10.72202343113359,-10.718295917097675,-10.707566977630554,-10.707566977630554,-10.707566977630549,-10.707566977630549,-10.707566977630547,-10.707566977630547,-10.707100828711132,-10.66842271577121,-10.66842271577121,-10.577182764011594,-10.57718276401159,-10.577182764011589,-10.577182764011589,-10.577182764011589,-10.577182764011583,-10.54604573948071,-10.546045739480709,-10.53083626093095,-10.530836260930945,-10.530836260930945,-10.530836260930943,-10.530836260930942,-10.53083626093094,-10.53083626093094,-10.530836260930938,-10.530836260930936,-10.530836260930933,-10.502650815115594,-10.502650815115594,-10.502650815115585,-10.480817230290944,-10.468014888547758,-10.468014888547755,-10.468014888547753,-10.468014888547753,-10.468014888547751,-10.468014888547751,-10.467885678861956,-10.467885678861954,-10.467885678861947,-10.462464028108228,-10.462464028108224,-10.462464028108219,-10.46246402810821,-10.462464028108208,-10.455319955303978,-10.455319955303976,-10.455319955303974,-10.455319955303967,-10.455319955303967,-10.455319955303965,-10.455319955303965,-10.455319955303963,-10.455319955303958,-10.455319955303956,-10.439268716951911,-10.439268716951911,-10.439268716951911,-10.43926871695191,-10.439268716951908,-10.439268716951897,-10.41332390705171,-10.41332390705171,-10.413323907051709,-10.410829417592295,-10.410829417592291,-10.405965418204616,-10.399210674850305,-10.399210674850297,-10.399210674850295,-10.399210674850295,-10.399210674850295,-10.399210674850293,-10.374715739011807,-10.374715739011807,-10.374715739011807,-10.374715739011805,-10.374715739011803,-10.374715739011801,-10.348667194714242,-10.34866719471424,-10.348667194714238,-10.348667194714233,-10.348667194714233,-10.334818575113662,-10.334818575113655,-10.277700812259596,-10.277700812259583,-10.277700812259582,-10.263596677982228,-10.263596677982227,-10.263596677982227,-10.263596677982225,-10.263596677982223,-10.263596677982221,-10.247525101937482,-10.24752510193748,-10.232109489194054,-10.232109489194054,-10.232109489194054,-10.23210948919405,-10.232109489194048,-10.232109489194047,-10.200292307912571,-10.200292307912571,-10.131626710312487,-10.131626710312482,-10.13162671031248,-10.108348979412828,-10.091838800629652,-10.091838800629649,-10.091838800629642,-10.071687296478311,-9.965862373568605,-9.965862373568603,-9.965862373568601,-9.928560851583336,-9.886185971689397,-9.886185971689391,-9.88618597168939,-9.852797081356142,-9.554219516420085,-9.55421951642008,-9.554219516420071,-9.522817633497395,-9.522817633497391,-9.52281763349739,-9.505908035992025,-9.461852504727513,-5.655514321609472,-5.655514321609464,-5.655514321609464,-5.607222081393449,-5.607222081393444,-5.560446097227511,-5.350706431250455,-5.350706431250449,-5.350706431250444,-5.350706431250441,-5.350706431250441,-5.350706431250437,-5.298819155703258,-5.298819155703252,-5.07946938558402,-5.0794693855840185,-5.0794693855840185,-5.079469385584014,-5.079469385584011,-5.0794693855840105,-5.065524342619166,-5.065524342619158,-4.825895712918748,-4.814779511236622,-4.81477951123662,-4.814779511236619
2.73604616456074,-15.573322017385488,-15.23033927741472,-15.23033927741472,-15.230339277414714,-15.230339277414707,-15.230339277414707,-15.230339277414707,-15.214735420672124,-15.214735420672117,-15.195430136245704,-15.1954301362457,-15.195430136245696,-15.182440718772778,-15.182440718772774,-15.18244071877277,-15.18244071877277,-15.18244071877277,-15.182440718772767,-15.13848578503196,-15.138485785031953,-15.138485785031953,-15.070488204721599,-15.070488204721599,-14.975419827137197,-14.959666361513255,-14.803425318626413,-14.803425318626413,-14.803425318626411,-14.767288113252828,-14.767288113252821,-14.76728811325282,-14.757471901917592,-14.757471901917588,-14.757471901917587,-14.757471901917587,-14.757471901917583,-14.757471901917581,-14.757471901917581,-14.75747190191758,-14.757471901917578,-14.757471901917578,-14.744264657519071,-14.74426465751907,-14.744264657519066,-14.744264657519064,-14.744264657519063,-14.744264657519054,-14.708661127873011,-14.70866112787301,-14.706462768402455,-14.69769729714104,-14.69769729714103,-14.69769729714103,-14.697697297141024,-14.69769729714101,-14.659311237982322,-14.659311237982322,-14.659311237982315,-14.658560895028637,-14.648887812331193,-14.64888781233119,-14.648887812331187,-14.648887812331186,-14.648887812331186,-14.648887812331184,-14.61078341901233,-14.61078341901233,-14.595491665056622,-14.595491665056619,-14.595491665056613,-14.595491665056606,-14.5954916650566,-14.595491665056596,-14.59364640048993,-14.593646400489927,-14.593646400489925,-14.593646400489925,-14.59364640048992,-14.560388709922652,-14.545277461401763,-14.545277461401762,-14.545277461401756,-14.545277461401756,-14.545277461401755,-14.545277461401747,-14.535452451053285,-14.535452451053276,-14.535452451053276,-14.53269292165643,-14.53269292165643,-14.532692921656427,-14.528558706795797,-14.528558706795788,-14.506883262630032,-14.50032886282844,-14.500328862828427,-14.500328862828427,-14.500328862828425,-14.500328862828423,-14.500328862828423,-14.50032886282842,-14.50032886282842,-14.500328862828418,-14.500328862828415,-14.498691939862812,-14.498691939862812,-14.498691939862812,-14.48763240729099,-14.48763240729098,-14.48763240729098,-14.48763240729098,-14.487632407290976,-14.48763240729097,-14.454315134460417,-14.45431513446041,-14.45431513446041,-14.454315134460408,-14.454315134460407,-14.454315134460403,-14.42377605241256,-14.423776052412558,-14.416578976902942,-14.416578976902933,-14.386592047407836,-14.36043266347015,-14.360432663470146,-14.360432663470128,-14.356845314915326,-14.356845314915317,-14.35128743027786,-14.349170506960567,-14.349170506960567,-14.349170506960567,-14.349170506960563,-14.349170506960562,-14.349170506960556,-14.323940882540118,-14.313239984560921,-14.31323998456092,-14.313239984560916,-14.264314960449193,-14.264314960449182,-14.249504610878999,-14.249504610878994,-14.249504610878992,-14.2334970257048,-14.208665973307221,-14.20487871334571,-14.204878713345705,-14.2048787133457,-14.139967225310357,-14.13996722531035,-14.139967225310349,-14.139967225310345,-14.139967225310345,-14.139967225310345,-14.118822507500846,-14.118822507500843,-14.118822507500843,-14.118822507500843,-14.118822507500838,-14.11882250750083,-14.112910903899932,-14.112910903899929,-14.100181088327925,-14.100181088327924,-14.098980679013394,-14.098980679013394,-14.098980679013394,-14.08068840812861,-14.080688408128607,-14.080688408128605,-14.045158614972895,-14.045158614972893,-14.04515861497289,-14.045158614972888,-14.045158614972886,-14.045158614972884,-14.024696364252454,-14.024696364252451,-14.005921441536994,-13.979428257466273,-13.888309856215928,-13.888309856215924,-13.888309856215916,-13.888309856215916,-13.888309856215914,-13.888309856215912,-13.87155123558592,-13.871551235585912,-13.871551235585907,-13.811887910743309,-13.78616180299235,-13.73265397846171,-13.73265397846171,-13.732653978461697,-13.719919188574485,-13.719919188574478,-13.533683474853934,-13.320318794884153,-13.313709133399666,-11.383534498919836,-11.383534498919834,-11.383534498919829,-11.383534498919822,-11.383534498919822,-11.383534498919817,-11.34663136463646,-11.346631364636453,-11.166633744998853,-11.166633744998851,-11.166633744998848,-11.152741251092902,-10.952954123323325,-10.952954123323314,-10.952954123323314,-10.952954123323309,-10.952954123323307,-10.913410697591784,-10.913410697591782,-10.913410697591779,-10.913410697591779,-10.913410697591774,-10.913410697591774,-10.913410697591772,-10.91341069759177,-10.91341069759177,-10.913410697591761,-10.909953145089013,-10.909953145089009,-10.909953145089007,-10.887515208915177,-10.887515208915175,-10.887515208915175,-10.881084234644948,-10.878553442818532,-10.878553442818532,-10.87855344281853,-10.87855344281853,-10.87855344281853,-10.864087892575823,-10.86408789257582,-10.864087892575816,-10.864087892575814,-10.864087892575814,-10.864087892575808,-10.862703892013279,-10.862703892013277,-10.862703892013275,-10.859700093722237,-10.859700093722235,-10.859700093722232,-10.859700093722232,-10.859700093722228,-10.859700093722227,-10.845306678907068,-10.845306678907065,-10.845306678907063,-10.845306678907061,-10.84530667890706,-10.84530667890706,-10.845306678907056,-10.845306678907056,-10.845306678907054,-10.845306678907054,-10.831193733596201,-10.830331113934191,-10.83033111393419,-10.830331113934188,-10.830331113934188,-10.830331113934186,-10.830331113934184,-10.830187053045753,-10.830187053045751,-10.812728292326087,-10.812728292326083,-10.812728292326076,-10.806295595970287,-10.806295595970285,-10.791728236281289,-10.791728236281283,-10.791728236281278,-10.779278286356227,-10.77681161755605,-10.776811617556042,-10.776811617556042,-10.77681161755604,-10.77681161755604,-10.776811617556032,-10.774956408629794,-10.77495640862979,-10.77495640862979,-10.77495640862979,-10.774956408629787,-10.774956408629786,-10.747036568533764,-10.747036568533758,-10.735061740227383,-10.735061740227383,-10.735061740227382,-10.735061740227382,-10.735061740227382,-10.735061740227376,-10.717279014718716,-10.717279014718713,-10.717279014718711,-10.71727901471871,-10.717279014718708,-10.717279014718704,-10.68782741902829,-10.687827419028288,-10.687827419028286,-10.682106608784498,-10.68210660878449,-10.662075254444893,-10.66207525444489,-10.61676019240878,-10.616760192408776,-10.616760192408773,-10.616760192408771,-10.616760192408767,-10.614433195994398,-10.607181743470422,-10.607181743470417,-10.607181743470417,-10.6025758764645,-10.6025758764645,-10.602575876464497,-10.593634239540563,-10.593634239540561,-10.593634239540561,-10.59363423954056,-10.593634239540558,-10.593634239540556,-10.593574615045075,-10.592243380507977,-10.592243380507975,-10.592243380507973,-10.592243380507972,-10.59224338050797,-10.59224338050797,-10.59224338050797,-10.592243380507966,-10.592243380507966,-10.59224338050796,-10.58382804520967,-10.573006724114324,-10.573006724114324,-10.573006724114322,-10.558814011980102,-10.5588140119801,-10.558814011980093,-10.55268326615511,-10.552683266155109,-10.528240741885092,-10.528240741885092,-10.52824074188509,-10.52824074188509,-10.52824074188509,-10.528240741885089,-10.515357111679926,-10.515357111679926,-10.515357111679924,-10.515357111679924,-10.515357111679924,-10.515357111679924,-10.515357111679922,-10.51535711167992,-10.51535711167992,-10.515357111679917,-10.495748184961853,-10.485516503627897,-10.485516503627894,-10.485516503627892,-10.485516503627887,-10.485516503627887,-10.477729579686796,-10.477729579686796,-10.477729579686796,-10.477729579686795,-10.477729579686793,-10.477729579686791,-10.474084066811875,-10.47408406681187,-10.47408406681187,-10.474084066811868,-10.474084066811868,-10.474084066811866,-10.456623863827234,-10.456623863827232,-10.43525512721103,-10.43525512721103,-10.435255127211027,-10.435255127211025,-10.435255127211025,-10.43525512721102,-10.417136468070867,-10.417136468070867,-10.417136468070863,-10.407177229800496,-10.407177229800492,-10.320428609375268,-10.320428609375266,-10.320428609375265,-10.320428609375263,-10.320428609375261,-10.320428609375258,-10.307369493017466,-10.30736949301746,-10.266725543060895,-10.266725543060884,-10.266725543060883,-10.243698004517924,-10.242679804361781,-10.242679804361781,-10.242679804361778,-10.242679804361776,-10.242679804361774,-10.242679804361773,-10.210950237915593,-10.210950237915593,-10.21095023791559,-10.210182955671005,-10.210182955671005,-10.191417690770859,-10.090340511370478,-10.090340511370476,-10.090340511370472,-10.055158830922304,-10.00761441324056,-10.007614413240557,-10.007614413240551,-9.980267045884817,-9.711734304670776,-9.711734304670768,-9.711734304670765,-9.688325908555528,-9.688325908555527,-9.68832590855552,-9.656720935208634,-9.625294812259346,-5.568021675034989,-5.568021675034982,-5.568021675034978,-5.51974664578729,-5.519746645787282,-5.472391172460411,-5.346830362811511,-5.346830362811502,-5.3468303628115,-5.346830362811499,-5.346830362811499,-5.346830362811498,-5.308421836379477,-5.308421836379472,-5.142878281481566,-5.1428782814815595,-5.142878281481558,-5.142878281481558,-5.142878281481554,-5.142878281481544,-5.131641071967067,-5.131641071967057,-4.955354395804187,-4.955354395804182,-4.955354395804182,-4.876775519289478
2.9350313401651573,-15.54237596551902,-15.311999471955028,-15.311999471955025,-15.294373699776825,-15.294373699776818,-15.251495844355452,-15.226886793753174,-15.215544962107984,-15.200449623609877,-15.179765998985383,-15.179765998985369,-15.17622112983936,-15.139161888898842,-15.139161888898839,-15.099939698753879,-15.099939698753879,-15.058033261461928,-15.043129820245548,-15.043129820245541,-15.0321805554746,-15.021891158295823,-15.020373116327818,-15.020373116327807,-15.017965532983268,-15.01796553298326,-14.99415179161264,-14.994151791612634,-14.923607926338333,-14.923607926338326,-14.91794812862147,-14.917102621957502,-14.9171026219575,-14.903935600047431,-14.903935600047419,-14.878038966565764,-14.878038966565764,-14.85856667495504,-14.85171567293124,-14.850507886155375,-14.820422808083286,-14.819524543435344,-14.81904699960036,-14.819046999600358,-14.79172461276091,-14.791724612760907,-14.781439148423704,-14.77870185119581,-14.77263428322279,-14.768736301071543,-14.768736301071542,-14.761035874404634,-14.761035874404634,-14.757981019444742,-14.741895882038436,-14.741895882038435,-14.741701061708174,-14.741701061708168,-14.738650817164315,-14.738551943063202,-14.738551943063198,-14.732089463435907,-14.729464151652436,-14.72912114763225,-14.712406453438513,-14.71240645343851,-14.697081718347002,-14.695188598033697,-14.695188598033688,-14.69119415886681,-14.690747252706355,-14.690747252706348,-14.678690610670508,-14.67717193927049,-14.677171939270478,-14.647858598611778,-14.647301256341063,-14.641075687370101,-14.641075687370094,-14.640877002364373,-14.623001202444456,-14.623001202444456,-14.621826088678654,-14.596597405798324,-14.596597405798322,-14.586586714759797,-14.586586714759795,-14.570766134594164,-14.560440960349482,-14.560440960349474,-14.55657409620512,-14.556574096205113,-14.54699664592974,-14.517047300181932,-14.513517058296737,-14.509792818980188,-14.508637519291124,-14.495438209260952,-14.495438209260948,-14.495318631410472,-14.458048828550966,-14.4578541052297,-14.4574248313516,-14.437109141843365,-14.418509996682928,-14.415165425397344,-14.411932993958152,-14.393440297270995,-14.393440297270983,-14.38985972043432,-14.389859720434318,-14.389185146879623,-14.389185146879607,-14.388710777343018,-14.388710777343013,-14.358119533063165,-14.358119533063165,-14.357233150760054,-14.356979255908445,-14.35697925590844,-14.349203814991107,-14.349203814991103,-14.338588888946806,-14.338588888946804,-14.337727557159573,-14.337727557159567,-14.33433310541279,-14.33254747956814,-14.320529249527276,-14.303360341136186,-14.30082829661061,-14.300828296610607,-14.293603229456396,-14.293603229456393,-14.291816078167837,-14.289796893029939,-14.289796893029937,-14.287108593965481,-14.287094635332913,-14.287094635332908,-14.277948863368454,-14.277948863368447,-14.276225114414423,-14.270707175973815,-14.266804057467208,-14.25682426196572,-14.256157110175053,-14.256157110175048,-14.250503858692154,-14.250503858692147,-14.249383487010578,-14.241676783600212,-14.241676783600209,-14.215946976624782,-14.215946976624775,-14.20936657191303,-14.197764238416346,-14.163242846469862,-14.152899127933189,-14.152899127933177,-14.147440229480251,-14.14665867814952,-14.14665867814951,-14.146368028890333,-14.141441992938654,-14.141441992938653,-14.111433296593654,-14.104856663392248,-14.098292995736116,-14.098292995736115,-14.092993870705419,-14.092993870705408,-14.085198377307483,-14.064576455361866,-14.0454368813878,-14.043275232893574,-14.043275232893567,-14.025403151812942,-14.025403151812938,-13.996552484898775,-13.983027302439519,-13.963991759719644,-13.947756847911457,-13.937614280469381,-13.93761428046938,-13.882606134091716,-13.882606134091715,-13.871315680409845,-13.87131568040984,-13.869783567248891,-13.85204671342886,-13.85204671342886,-13.794518641509184,-13.777621841178913,-13.777621841178908,-13.694584248403315,-13.694584248403315,-13.678865470395168,-13.65465673418822,-13.590162524502347,-13.582720493829376,-13.456706209415916,-11.207066550486044,-11.207066550486037,-11.205374618061477,-11.205374618061473,-11.201044458142803,-11.201044458142801,-11.193208855669402,-11.188235154597699,-11.16612869526617,-11.166128695266169,-11.127303505889921,-11.124070587761187,-11.107032352047774,-11.107032352047774,-11.090160047521254,-11.09016004752125,-11.06851639166533,-11.06851639166533,-11.051580943763543,-11.051580943763534,-11.002622140801497,-11.001820749872902,-10.996771834130266,-10.995369019447631,-10.977407980924513,-10.968467059030797,-10.963680592614361,-10.96368059261436,-10.949353652560536,-10.949353652560532,-10.94800730285695,-10.948007302856947,-10.947729764252864,-10.94772976425286,-10.940132354750565,-10.934648929620838,-10.925675995843509,-10.925675995843507,-10.916723921263108,-10.916723921263102,-10.90794725723544,-10.907947257235437,-10.907914152563064,-10.90791415256306,-10.8845957857076,-10.8845957857076,-10.883067497620925,-10.878247919885672,-10.87824791988567,-10.856154341310596,-10.856024433124913,-10.851262847104158,-10.851262847104156,-10.84758084461641,-10.847580844616402,-10.842028801071818,-10.842028801071816,-10.811478463055792,-10.811478463055787,-10.79582774825855,-10.786591104384714,-10.786591104384712,-10.78393910427294,-10.778205940893919,-10.77820594089391,-10.773884774808515,-10.773884774808511,-10.77320494347079,-10.764539369105082,-10.764539369105073,-10.7580326672715,-10.746823597665852,-10.745354094440838,-10.74535409444083,-10.741469525501333,-10.741216442034393,-10.737432213698945,-10.735250785333218,-10.734192832542375,-10.734192832542366,-10.723418424204375,-10.72235400285555,-10.71478604462654,-10.714786044626539,-10.70939620726741,-10.706984078193944,-10.700679105239418,-10.700601132138363,-10.69697900074074,-10.696979000740738,-10.69491072990144,-10.683630690285245,-10.679383921547162,-10.67938392154716,-10.673356826223834,-10.673356826223825,-10.668667207554217,-10.668377270035668,-10.668377270035666,-10.657308742508443,-10.657308742508436,-10.655779590614255,-10.65362931601788,-10.650696278494463,-10.650696278494461,-10.639128353964518,-10.63861859649581,-10.63861859649581,-10.630203866766285,-10.626013127666976,-10.625272599420232,-10.617178591335406,-10.6088018253651,-10.606021403370152,-10.596092936346642,-10.582904380963637,-10.582016747504499,-10.582016747504495,-10.58160112464611,-10.581601124646106,-10.571159392656133,-10.540881131373263,-10.537496111731224,-10.537496111731224,-10.537258337118708,-10.537258337118706,-10.51064906759017,-10.510649067590164,-10.50502561530359,-10.498449861248337,-10.498449861248334,-10.491291213243649,-10.4866098597752,-10.486609859775195,-10.484342301574696,-10.483752288648969,-10.483752288648963,-10.483732526950808,-10.483732526950806,-10.483412542371449,-10.483412542371447,-10.483391941728113,-10.483391941728108,-10.47951256357399,-10.479512563573977,-10.474050830450487,-10.472812033353813,-10.460334155975579,-10.460334155975577,-10.458194042349412,-10.456969891130838,-10.451793775711469,-10.451793775711467,-10.44407217085704,-10.429249465887489,-10.42924946588748,-10.425906281241891,-10.425906281241891,-10.425905602303251,-10.415227412951669,-10.407877208354781,-10.407877208354776,-10.40213444010399,-10.394257720210803,-10.376695607277648,-10.373746789366498,-10.372445156709576,-10.372445156709572,-10.37014036475328,-10.370140364753276,-10.365834492369311,-10.365834492369311,-10.3555527313815,-10.355552731381497,-10.350252581041438,-10.35025258104143,-10.349212443606648,-10.349212443606644,-10.341955885019924,-10.339315949111603,-10.339315949111601,-10.33280050912978,-10.33280050912978,-10.33275236691832,-10.332752366918317,-10.321018172242926,-10.31988472899875,-10.302419651199232,-10.298897386127331,-10.298897386127328,-10.296510160854432,-10.296510160854424,-10.253673122766537,-10.25367312276653,-10.239270216916111,-10.21034715730786,-10.204819768476419,-10.203586805650612,-10.203586805650598,-10.199102204743134,-10.171742426061423,-10.171742426061416,-10.156577545876532,-10.156577545876532,-10.150044827916044,-10.150044827916041,-10.142071099364504,-10.142071099364498,-10.13270110597342,-10.13270110597342,-10.132322370473346,-10.130223951676607,-10.130223951676605,-10.121254005441147,-10.106944398319484,-10.084706581073826,-10.02677768996608,-10.026777689966075,-10.016485887069447,-10.007326079894638,-9.997348342312948,-9.991025319053072,-9.991025319053069,-9.985756886509911,-9.967587366964588,-9.956783608428328,-9.955961457972927,-9.955496423876737,-9.955496423876728,-9.954905312594148,-9.95490531259414,-9.938299652282382,-9.914455870387389,-9.867184132399094,-9.858475062476263,-9.826221658506862,-9.650178513831396,-9.637596639800812,-9.636762596231794,-9.63300620581548,-5.387710346886619,-5.3877103468866085,-5.368311961321548,-5.368311961321547,-5.341177106859498,-5.301952390297717,-5.262727041527843,-5.253694586240797,-5.253694586240788,-5.206242331954786,-5.091437381973762,-5.0914373819737575,-5.063682788211295,-5.047598332046814,-5.047598332046803,-4.963214427572724,-4.910065506377731,-4.910065506377727,-4.885253613191945,-4.885253613191942,-4.768286868730081,-4.7156544052471645,-4.715654405247164,-4.685931173933013,-4.6859311739330005,-4.403136889682502
3.1340165157695745,-15.498603745731504,-15.287979220658615,-15.287979220658608,-15.268514248517496,-15.26523700364431,-15.265237003644307,-15.242823503906905,-15.231250230397444,-15.218965811455536,-15.193218129572319,-15.13676763440478,-15.13676763440478,-15.124362577757784,-15.12436257775778,-15.096077805772584,-15.09607780577258,-15.062547982050726,-15.060013709932482,-15.0443099544327,-15.030898069880331,-15.030898069880331,-14.99531180847305,-14.99531180847304,-14.977392239384246,-14.970769254724036,-14.970769254724036,-14.95747992049001,-14.95747992049001,-14.92988635308898,-14.929886353088976,-14.909364073883827,-14.90830125231213,-14.904149161926624,-14.904149161926616,-14.898194039536987,-14.898194039536987,-14.893106238508311,-14.89310623850831,-14.874373659838698,-14.82935605928368,-14.829098038356532,-14.825433914227482,-14.818786478305766,-14.818786478305766,-14.81877067255481,-14.818770672554802,-14.81227776159958,-14.802159233836134,-14.802159233836129,-14.800266353704762,-14.796939620578154,-14.790593232961628,-14.790593232961625,-14.772271229898932,-14.757794545880198,-14.757794545880197,-14.75775111415877,-14.757017656009545,-14.747713492044113,-14.74771349204411,-14.743126339767148,-14.743126339767144,-14.724670646913534,-14.706800945435093,-14.706800945435083,-14.701675498466876,-14.701675498466875,-14.698399668205596,-14.693724954875925,-14.693724954875918,-14.683231904610192,-14.682285331787162,-14.66542216829922,-14.659701117701626,-14.655987139994487,-14.645271174911338,-14.645271174911336,-14.638239062274453,-14.637522032653324,-14.637522032653317,-14.623972156300582,-14.623972156300571,-14.617941937192708,-14.613300744569974,-14.61330074456997,-14.609834764113776,-14.60983476411377,-14.595222497446104,-14.586005615082314,-14.572974762500687,-14.572974762500687,-14.565546319998635,-14.565546319998633,-14.564592059054819,-14.54403246917132,-14.523354999681548,-14.521628504067653,-14.521628504067653,-14.519071602584019,-14.516731258714284,-14.491610963039568,-14.471082536828009,-14.462349157464336,-14.462349157464336,-14.45677107810665,-14.456771078106646,-14.455235240143637,-14.455235240143633,-14.44910694428957,-14.425671778769871,-14.423166193187063,-14.416538594008335,-14.416538594008335,-14.416353689238631,-14.414729448431201,-14.414729448431192,-14.41140764873968,-14.411407648739676,-14.397900477208863,-14.39328645800049,-14.393286458000489,-14.392068242808815,-14.389554014355216,-14.389554014355213,-14.388342331950986,-14.382785333708696,-14.382785333708693,-14.37940845112294,-14.379408451122936,-14.372209814744691,-14.372209814744691,-14.362929052798103,-14.358224448572289,-14.356955078383994,-14.34849315695378,-14.348493156953777,-14.345690460509639,-14.337213412493517,-14.337213412493513,-14.308691540163489,-14.308691540163483,-14.305966927651847,-14.305966927651841,-14.292297066763469,-14.282371508917397,-14.281885111172711,-14.281885111172707,-14.280333281142724,-14.273086236071514,-14.26582179370111,-14.261042849499107,-14.255536536272825,-14.249867924508855,-14.245070986856888,-14.245070986856884,-14.239777295100078,-14.239777295100073,-14.23017037111015,-14.230170371110148,-14.22961393168779,-14.22961393168779,-14.225282549169957,-14.21783488749256,-14.193949246825314,-14.19035470079006,-14.19035470079005,-14.140919773194383,-14.137699074065335,-14.137699074065324,-14.131931310849094,-14.130526203613465,-14.128179771600397,-14.12558211344962,-14.12558211344962,-14.117828956192595,-14.104452713109884,-14.104452713109882,-14.077188909211143,-14.070569847323032,-14.044707850182348,-14.035822381949355,-14.035822381949353,-14.01449989868906,-14.014499898689056,-14.011868863249802,-13.96398225225117,-13.963982252251164,-13.94407197728238,-13.944071977282373,-13.93382857227318,-13.927927873912928,-13.927927873912926,-13.85021593453241,-13.850215934532399,-13.801508517298378,-13.78214668280189,-13.767504096573388,-13.761001171717785,-13.760378926389482,-13.760378926389476,-13.61264758104398,-11.193989357756394,-11.190316941996123,-11.137804938382573,-11.137804938382569,-11.136610001872905,-11.136610001872903,-11.132403439680061,-11.13240343968006,-11.127616819675163,-11.122177202010509,-11.12014549573211,-11.120145495732107,-11.105373455975116,-11.105373455975112,-11.096103229229396,-11.096103229229389,-11.087456639165433,-11.087456639165426,-11.068532641574691,-11.06853264157469,-11.011698938999155,-11.002798298386397,-10.965191265648887,-10.965191265648878,-10.950058020150223,-10.947993148556703,-10.94717678493666,-10.947176784936657,-10.946075786462428,-10.946075786462428,-10.946001240211041,-10.946001240211041,-10.944043652378463,-10.941804331634067,-10.933482846388564,-10.93348284638856,-10.913957887928866,-10.913957887928866,-10.903065224740262,-10.903065224740258,-10.887640554685653,-10.887640554685646,-10.884840831931324,-10.881960603400895,-10.876919750407847,-10.85601516822491,-10.856015168224905,-10.854691135100008,-10.854691135100005,-10.850917773791485,-10.850917773791483,-10.846792188968479,-10.846792188968474,-10.845483647466843,-10.845483647466837,-10.829816640289375,-10.829121619666338,-10.826505176825409,-10.826505176825393,-10.818036852571165,-10.818036852571158,-10.816375237142863,-10.816375237142863,-10.811575754686006,-10.802376346309764,-10.802376346309753,-10.80193462902829,-10.799201124301298,-10.79526436504502,-10.791855263715133,-10.790996663612631,-10.790996663612626,-10.7908157566225,-10.786250261117408,-10.783593840295714,-10.78359384029571,-10.773159770317761,-10.76486493133542,-10.76439472634711,-10.762088088729833,-10.756401380974783,-10.74780443528133,-10.746561450277524,-10.746561450277518,-10.745124669623456,-10.745124669623452,-10.738271183624303,-10.738271183624303,-10.72831050081195,-10.718041175062803,-10.712677342355295,-10.711621681203196,-10.705793148591859,-10.700160388628685,-10.700160388628683,-10.698928346133046,-10.69839825893271,-10.698398258932707,-10.69378618258699,-10.693786182586988,-10.683570822971546,-10.683570822971541,-10.682257298618278,-10.680967841488092,-10.669621991406311,-10.669621991406304,-10.665868281940947,-10.665868281940933,-10.662553439737502,-10.65779113776223,-10.651586693935343,-10.651154711585276,-10.651154711585274,-10.650243737589076,-10.64411290936426,-10.640159063709612,-10.640159063709607,-10.623308410799014,-10.621509488409579,-10.621509488409579,-10.611597619379754,-10.607042121531052,-10.607042121531045,-10.598327174924655,-10.590188844302757,-10.582993202977796,-10.574312381730763,-10.562014998353725,-10.55674811879769,-10.55674811879769,-10.555099098247997,-10.555099098247995,-10.553520687981361,-10.553520687981358,-10.548711059148168,-10.548711059148166,-10.54521810510694,-10.544677864642841,-10.538801614857631,-10.538801614857622,-10.513622557937461,-10.51362255793746,-10.512445397879073,-10.512445397879066,-10.504882699893502,-10.504882699893498,-10.492928172494109,-10.492928172494107,-10.476231138083486,-10.475644188201644,-10.467786637346217,-10.467156705947017,-10.467156705947016,-10.466799760342012,-10.466799760342008,-10.455256763309555,-10.455256763309553,-10.45251976131889,-10.450508834171588,-10.448955600988342,-10.448955600988334,-10.443635028458942,-10.443635028458935,-10.440205919498332,-10.43669738757103,-10.436697387571026,-10.431586758951559,-10.431586758951557,-10.426351735278294,-10.426351735278292,-10.422439770375085,-10.422439770375085,-10.422338222215927,-10.422338222215922,-10.421579239941364,-10.417931806582011,-10.417931806582011,-10.41548823517203,-10.413308037050717,-10.413308037050713,-10.40924759933337,-10.402784490318892,-10.40278449031889,-10.399891791168134,-10.395521505244243,-10.383363090096433,-10.372553969866143,-10.368358527163313,-10.367995094560989,-10.367995094560984,-10.362722398179143,-10.362722398179137,-10.33630468938169,-10.336304689381686,-10.314387274281826,-10.290476339936854,-10.289363378889691,-10.283913418816818,-10.283913418816805,-10.28377131434069,-10.267900917989245,-10.267900917989243,-10.250744410903145,-10.246700101987159,-10.246700101987155,-10.240507563415171,-10.235796936323805,-10.235796936323803,-10.22395727209568,-10.223957272095676,-10.22344997117898,-10.223449971178976,-10.223310053673835,-10.21066077057711,-10.210660770577105,-10.205471017653638,-10.151118066380889,-10.138232790289157,-10.125577950470966,-10.113250853707228,-10.108563237261265,-10.108563237261258,-10.095693550105354,-10.085189710814443,-10.074346342335122,-10.07347850747785,-10.073478507477844,-10.073065563995042,-10.054927107474741,-10.034983026320612,-10.0349830263206,-10.03479337846643,-10.034793378466428,-10.014802075013373,-9.989547221596055,-9.948906830490618,-9.809699892775239,-9.7985169105482,-9.796874536257542,-9.792926495908047,-5.372438598724403,-5.372438598724399,-5.356524595671401,-5.3565245956714,-5.3409962002564235,-5.3055618082259794,-5.270126953500762,-5.257307293244495,-5.257307293244491,-5.210424706097357,-5.1753517273763405,-5.17535172737634,-5.1361974947190285,-5.136197494719022,-5.134313727871027,-4.988232854759139,-4.9547473267171895,-4.954747326717188,-4.929771368445248,-4.9297713684452384,-4.826888204233754,-4.7898396766723454,-4.789839676672342,-4.763370740441367,-4.763370740441366,-4.503705826396555
3.333001691373992,-15.435533676026743,-15.293879141943247,-15.277666039612695,-15.277666039612685,-15.2662532293817,-15.259234519275486,-15.252083238116326,-15.252083238116318,-15.242981602944752,-15.166657536874908,-15.166657536874908,-15.155102753303526,-15.155102753303517,-15.147432722078754,-15.132328868713321,-15.132328868713314,-15.086829437616435,-15.086829437616432,-15.082002379193533,-15.082002379193531,-15.072027347078912,-15.07202734707891,-15.068240135116854,-15.057619072122908,-15.057619072122906,-15.045523308907516,-15.00237600452044,-15.00237600452044,-15.002166761143446,-14.975417027526873,-14.964031431858109,-14.964031431858103,-14.962412092871402,-14.956482387437697,-14.953896522177319,-14.92325967851246,-14.923259678512451,-14.915787392175382,-14.915594612635775,-14.910207312897013,-14.857607158824287,-14.857607158824283,-14.833572632969334,-14.833572632969329,-14.831659378713226,-14.81942391148436,-14.813396174027519,-14.810260897423838,-14.810260897423834,-14.799076714138632,-14.799076714138629,-14.793803602688959,-14.780444284419284,-14.780444284419282,-14.778227765159393,-14.77822776515939,-14.76826706305288,-14.76787248235098,-14.759533295777919,-14.756527490990006,-14.743323218821898,-14.735100245594209,-14.7351002455942,-14.733996195468862,-14.733996195468858,-14.729230143621486,-14.72923014362147,-14.709105847672767,-14.709105847672761,-14.702494495775213,-14.702266180927992,-14.702266180927989,-14.699227688995968,-14.69617683007386,-14.696176830073856,-14.695698180675103,-14.691482129570034,-14.667745146097522,-14.667075094927698,-14.667075094927696,-14.659197807729237,-14.648200131923854,-14.648200131923852,-14.645007525069065,-14.641124203008086,-14.641124203008077,-14.626834266870695,-14.61145828112561,-14.607521616413552,-14.60752161641355,-14.601297191887815,-14.558786763849488,-14.558786763849481,-14.553245160738037,-14.553245160738031,-14.54466355667708,-14.541181412269689,-14.527144094572254,-14.51786891078833,-14.51786891078833,-14.511810811230152,-14.511478059159948,-14.51147805915994,-14.507924042743186,-14.506668892323107,-14.506668892323098,-14.504802398012306,-14.502602845338247,-14.502602845338247,-14.496057241755276,-14.496057241755276,-14.491391280350106,-14.481725470235233,-14.479038499893914,-14.479038499893909,-14.478955561193956,-14.474185963853978,-14.469902760256856,-14.467155374930247,-14.467155374930245,-14.459570450890492,-14.459570450890485,-14.456069959934407,-14.450438962931347,-14.449411888261519,-14.449411888261517,-14.445971819278295,-14.44421438307216,-14.419054081073043,-14.413167570429568,-14.413167570429568,-14.400549545579079,-14.400549545579079,-14.383582554675531,-14.357218054776531,-14.357218054776528,-14.351114871926145,-14.327974500032056,-14.32544429735893,-14.312252813117658,-14.31225281311765,-14.309893538367179,-14.309893538367172,-14.299509799841276,-14.299509799841273,-14.29822525987632,-14.298225259876315,-14.294088121786022,-14.287597886512273,-14.287597886512271,-14.2856446728804,-14.2856446728804,-14.280162598763882,-14.273002563155174,-14.260097093643198,-14.257081313603434,-14.245559531317559,-14.242170983243094,-14.242170983243089,-14.240553557089672,-14.240553557089667,-14.237878329916501,-14.2378783299165,-14.237308791246443,-14.237308791246443,-14.23604730388393,-14.231767318166021,-14.230580574859848,-14.194600564904187,-14.182755137768307,-14.144603104598385,-14.14460310459838,-14.130829836539203,-14.102564841179912,-14.102564841179904,-14.090219005620359,-14.090219005620353,-14.087498240984655,-14.054951159130031,-14.046861556522432,-14.046861556522432,-14.043598139522999,-14.043598139522997,-14.038038020681531,-14.038038020681528,-14.022455287661293,-14.022455287661288,-14.012084685794134,-14.002379176589553,-13.947234806687742,-13.94723480668774,-13.93049030529629,-13.930490305296287,-13.9246194075581,-13.912485661893466,-13.904418983372773,-13.870807022335741,-13.867198300751811,-13.84187201192605,-13.841872011926048,-13.720644394096308,-11.193077131433904,-11.192966053221602,-11.128655263830408,-11.128655263830405,-11.119392574175674,-11.11939257417567,-11.108354632710581,-11.108354632710581,-11.085193069306635,-11.085193069306628,-11.048065391236982,-11.040112090202133,-11.033826698228534,-11.03382669822853,-11.030851963515712,-11.030851963515707,-11.02958221871585,-11.02958221871585,-11.028896009597705,-11.028896009597705,-11.017876983148536,-11.017876983148534,-11.002390518931438,-11.002390518931437,-10.999489635888382,-10.999489635888379,-10.974864440123783,-10.974864440123781,-10.940833990462524,-10.940833990462524,-10.935669554532911,-10.935669554532906,-10.92295861003546,-10.92295861003546,-10.920514722251097,-10.919702600846463,-10.908871746235064,-10.906600033353177,-10.905888285344657,-10.905613048656711,-10.905613048656711,-10.90483903413347,-10.898914119764568,-10.894946918357226,-10.890028692430517,-10.876585507628501,-10.876585507628493,-10.875616357450903,-10.870427173097351,-10.863115568742442,-10.858097207554387,-10.858097207554378,-10.842208584843766,-10.838902465837673,-10.831702388724514,-10.83170238872451,-10.831354528179665,-10.82697138938916,-10.819101559339243,-10.81910155933924,-10.811405901724756,-10.808835766486942,-10.808835766486938,-10.796688146801918,-10.79041940008283,-10.78929066532801,-10.789290665328009,-10.787954628139499,-10.787954628139493,-10.787424018231318,-10.78713029946204,-10.787130299462033,-10.784064317173824,-10.777636426229535,-10.771617613685141,-10.771617613685136,-10.754073920815081,-10.743160827763411,-10.737751982443577,-10.73636403387489,-10.736364033874887,-10.734532132068889,-10.734532132068876,-10.734049722968344,-10.731316254752533,-10.72453399186406,-10.724533991864059,-10.721813744393694,-10.72097189080775,-10.720971890807748,-10.696094336922613,-10.69609433692261,-10.68439379077528,-10.680993964679983,-10.680993964679981,-10.680559326934981,-10.669954727521155,-10.669954727521153,-10.669856551819256,-10.664269098742087,-10.664269098742087,-10.660983336983415,-10.660983336983413,-10.65580102989964,-10.655801029899635,-10.654277247006743,-10.654277247006743,-10.64060712746077,-10.630159359153685,-10.630159359153685,-10.626669652519679,-10.622692309821321,-10.62269230982132,-10.611373245377276,-10.611099296929334,-10.607404932724002,-10.607404932724002,-10.595446021345314,-10.593451212274969,-10.574906200180806,-10.574551002126357,-10.566842941577223,-10.56597100197593,-10.565971001975923,-10.565341409813284,-10.565341409813282,-10.543423960010282,-10.54342396001028,-10.543087377440601,-10.543087377440601,-10.539541161460201,-10.539541161460198,-10.533083081797885,-10.525341411766252,-10.52534141176625,-10.520577309360423,-10.520577309360421,-10.513378000355896,-10.513378000355894,-10.507719320003758,-10.507719320003757,-10.502807012965171,-10.498976528331797,-10.498976528331795,-10.484938238555428,-10.484938238555417,-10.48170634560712,-10.479244390388232,-10.470794221388543,-10.463484425868545,-10.463484425868543,-10.462166330990625,-10.462166330990616,-10.46213931016538,-10.452427078724405,-10.447628913066906,-10.447191537312019,-10.436581749892225,-10.41828337232353,-10.413179352754423,-10.412076295043445,-10.411512974120896,-10.381862741779603,-10.377989932019844,-10.360603813677244,-10.360603813677239,-10.349572823858313,-10.349572823858312,-10.348527788450111,-10.33560684256503,-10.33560684256502,-10.333723495951675,-10.3263987686797,-10.32486272681541,-10.315787678227105,-10.315787678227101,-10.291303999319977,-10.291303999319977,-10.28004060127558,-10.280040601275575,-10.273720386313634,-10.27291169752536,-10.262465273151117,-10.262465273151113,-10.250347038991366,-10.250347038991364,-10.239686475348451,-10.238627519252487,-10.238627519252484,-10.235215270875463,-10.228227181466648,-10.211135047459548,-10.211135047459544,-10.20160884124241,-10.192618508991176,-10.192015788508874,-10.183250626789627,-10.181883351733598,-10.181883351733596,-10.181670396628695,-10.181670396628695,-10.168232283125715,-10.168232283125713,-10.153533286082356,-10.129392418661242,-10.126583720388552,-10.12658372038855,-10.123415391192673,-10.123415391192667,-10.120492011199241,-10.104515857193299,-10.104515857193284,-10.08566879704591,-10.085668797045903,-10.079422994264172,-10.079422994264165,-10.075329327198187,-10.075329327198181,-10.071012490338582,-10.071012490338575,-10.048280643577694,-10.039799596932976,-10.0310337392145,-10.031033739214488,-10.02427586408548,-10.022546081410797,-9.996995409455268,-9.99699540945526,-9.950746388288835,-9.950746388288831,-9.949890078252329,-9.94989007825232,-9.936716450106934,-9.92137508100008,-9.893071164769589,-9.885303793344105,-9.68874088803257,-9.686527861840634,-9.684824726415016,-9.622661652789626,-5.246292188624889,-5.246292188624882,-5.224418039235274,-5.224418039235267,-5.2119804981234115,-5.1945716510896505,-5.194571651089643,-5.175544491877087,-5.167884431264433,-5.1678844312644205,-5.164826518794107,-5.154108482290988,-5.1165629549192335,-5.11656295491923,-5.059995589626065,-4.58588653643366,-4.559822340703296,-4.5566158600308455,-4.556615860030842,-4.553710562911006,-4.553710562911001,-4.475154674369303,-4.461418124767277,-4.449899074094932,-4.449899074094931,-4.443600636700475
3.53198686697841,-15.403064694135077,-15.301150395824669,-15.271039820270412,-15.265308141207726,-15.262212315703145,-15.26221231570314,-15.247119083627283,-15.239062142507823,-15.239062142507823,-15.16732085803394,-15.167320858033932,-15.166808076312757,-15.157777686745103,-15.157777686745098,-15.1320333694195,-15.132033369419494,-15.111130408666524,-15.111130408666517,-15.108173630950645,-15.108173630950642,-15.102695162907585,-15.102695162907585,-15.09067805951386,-15.090678059513854,-15.085495662982263,-15.069169628419461,-15.043958246841509,-15.026554663100118,-15.015720484427039,-15.015720484427034,-15.012735765547612,-14.997361035626009,-14.9809707993575,-14.977969797790053,-14.977828228018925,-14.971944377879309,-14.971944377879309,-14.954703219827472,-14.952446100478088,-14.952446100478086,-14.89075005658172,-14.890750056581716,-14.871283327342507,-14.871283327342496,-14.84700163921987,-14.843171133107633,-14.839549584241894,-14.839549584241889,-14.825589360028044,-14.820422928978662,-14.820422928978655,-14.816117635833328,-14.813298069758236,-14.813298069758233,-14.805720522167016,-14.799298925923061,-14.798962503573218,-14.788924987173786,-14.788924987173782,-14.77759445231789,-14.763183832386327,-14.76318383238632,-14.75184475044113,-14.751844750441123,-14.74980426028072,-14.746688977411331,-14.74668897741132,-14.74464739943183,-14.744521539964417,-14.744521539964417,-14.741648404396406,-14.733443524359632,-14.73344352435963,-14.732142584040771,-14.7228049031217,-14.710709422023598,-14.710709422023598,-14.706938148991242,-14.704401235510092,-14.687611955840898,-14.687611955840897,-14.68747242759473,-14.681612516676713,-14.68161251667671,-14.676731873101696,-14.672276747376822,-14.672276747376804,-14.65706045256382,-14.647981200475956,-14.647981200475954,-14.627276896250883,-14.60848036834605,-14.60848036834605,-14.601365604456284,-14.589707558077924,-14.572225593280136,-14.565783712892882,-14.565783712892872,-14.56568889008934,-14.565688890089334,-14.563281696153965,-14.561329730864914,-14.561329730864914,-14.558909923976994,-14.558043154268038,-14.557767834780122,-14.55776783478012,-14.54516556236155,-14.545165562361548,-14.542293603532242,-14.539963875132326,-14.539963875132319,-14.537234699010787,-14.537234699010781,-14.536593820456142,-14.533402077925233,-14.530212269331681,-14.530212269331674,-14.529074226684926,-14.517945170566502,-14.51350434269238,-14.511618385275176,-14.505819563303788,-14.505819563303787,-14.504603227711735,-14.494469659511973,-14.488782078110708,-14.488782078110702,-14.472523808173365,-14.456675088136482,-14.456675088136477,-14.452337577344025,-14.452337577344025,-14.440091825996932,-14.43112625073223,-14.431126250732223,-14.416150996429154,-14.405677923161981,-14.38727039179839,-14.375543092570704,-14.375543092570704,-14.369470201305697,-14.369470201305695,-14.362056722113161,-14.36205672211316,-14.35725625161768,-14.357256251617676,-14.356070401774778,-14.351929868752253,-14.351929868752253,-14.34968505920708,-14.34266699919638,-14.336412692497118,-14.336412692497113,-14.336216492368065,-14.336216492368058,-14.321396949667204,-14.321396949667198,-14.305367840384474,-14.29843909437664,-14.294583240126213,-14.277830555915596,-14.276691402916946,-14.276691402916944,-14.268196935803264,-14.262255665287363,-14.262058268387966,-14.226675234039206,-14.226675234039202,-14.22633319243762,-14.200148826258292,-14.200148826258292,-14.193530909800161,-14.19353090980016,-14.17813497464789,-14.177251539969262,-14.159910390108514,-14.142060669113139,-14.142060669113132,-14.129292926503682,-14.129292926503679,-14.116801621732096,-14.10789999832406,-14.100045661243467,-14.100045661243461,-14.098999883095148,-14.098999883095146,-14.092440152212925,-14.092440152212925,-14.068735648694418,-14.068735648694416,-14.028450927463416,-14.02163405898573,-14.018770818911438,-14.00363430976357,-14.003634309763564,-13.971230222533585,-13.956639106369002,-13.955192077443973,-13.955192077443971,-13.845037091107708,-11.18702410105496,-11.186043139116741,-11.13259295046563,-11.132592950465623,-11.125035149272158,-11.125035149272149,-11.116160548832964,-11.116160548832958,-11.091317962212344,-11.091317962212342,-11.06675180336992,-11.062927219913236,-11.06292721991323,-11.058542830412112,-11.051131662356843,-11.051131662356843,-11.050489032775872,-11.050489032775868,-11.04751404356847,-11.047514043568468,-11.045361957742555,-11.045361957742548,-11.036131718190655,-11.036131718190655,-11.015996362497255,-11.015996362497253,-11.007830598279432,-11.00783059827943,-10.981609105071918,-10.981609105071914,-10.975316662465303,-10.975316662465294,-10.973341780735945,-10.964890364912023,-10.963766013338788,-10.96158128933405,-10.961581289334049,-10.959972355211278,-10.959972355211269,-10.957540729176404,-10.956324278945807,-10.952031525113131,-10.951994315913907,-10.949547540433885,-10.946123570056388,-10.936733222585975,-10.924444695926447,-10.921496680927357,-10.921496680927353,-10.91840997924974,-10.914532630752788,-10.908871879120724,-10.908871879120722,-10.890486787965513,-10.884386408794457,-10.884386408794454,-10.870667525295957,-10.870667525295952,-10.868987878267056,-10.866884191958906,-10.863503664353464,-10.856732178966306,-10.856732178966304,-10.847594622736965,-10.847594622736965,-10.836798585354131,-10.836798585354126,-10.834041959613705,-10.830685172360514,-10.830685172360512,-10.825984133409294,-10.820223898154412,-10.820223898154408,-10.802550142662653,-10.79795310669443,-10.793313442878391,-10.788636013584526,-10.787380363735844,-10.78738036373584,-10.78285915097829,-10.781132560208778,-10.781132560208777,-10.776177802033981,-10.766844169588849,-10.75522797903373,-10.755227979033712,-10.751270853400483,-10.751270853400483,-10.750339628985325,-10.743737285471708,-10.732499601193435,-10.732499601193435,-10.729844286709895,-10.72984428670989,-10.722471983888783,-10.718695918968034,-10.718695918968022,-10.714236788806371,-10.714236788806367,-10.711993145527737,-10.711993145527732,-10.708827272662303,-10.708827272662294,-10.702987753509296,-10.702987753509293,-10.701262124222142,-10.701262124222142,-10.699339450218686,-10.697548854130272,-10.696205362233517,-10.693103396834925,-10.670478026515157,-10.670478026515152,-10.659812131074162,-10.659571806914935,-10.659571806914933,-10.656474133615804,-10.654116807984687,-10.65014487086039,-10.642775851388572,-10.622480071845315,-10.622480071845313,-10.619833975496457,-10.619833975496451,-10.612253130700713,-10.606327406424935,-10.601253445814136,-10.601253445814129,-10.601224221636373,-10.59740651337491,-10.59740651337491,-10.595664947859422,-10.59566494785942,-10.585383417692542,-10.585383417692537,-10.581324083326754,-10.581324083326754,-10.573333899399735,-10.569856794426926,-10.56985679442692,-10.566548653603672,-10.566548653603668,-10.562193213774401,-10.562193213774394,-10.55595418940006,-10.551750691851385,-10.547339530210396,-10.547339530210389,-10.543096040592127,-10.53215301481955,-10.532153014819546,-10.53076997139256,-10.530769971392555,-10.523808186498865,-10.519885617599911,-10.515670633555585,-10.501654017314674,-10.49131296966252,-10.483419990512436,-10.482059279624238,-10.472429520378752,-10.466535990931597,-10.451964117882264,-10.44882386216731,-10.435021807043068,-10.435021807043064,-10.425870431505471,-10.425870431505468,-10.418513248667344,-10.414930398324055,-10.414930398324051,-10.407398860712068,-10.4035339754243,-10.402872159262888,-10.401095741674846,-10.401095741674837,-10.364785358195576,-10.36478535819557,-10.364245132415595,-10.364245132415581,-10.349271648012607,-10.348912541607953,-10.348912541607952,-10.344522513521875,-10.334242890067314,-10.33424289006731,-10.331984728184763,-10.328809178500462,-10.328809178500459,-10.323891485236809,-10.315376423586734,-10.298837899623868,-10.293690703305057,-10.293690703305053,-10.292828443399687,-10.292828443399674,-10.276706062918425,-10.264748925902108,-10.255975474945663,-10.252360636524926,-10.252360636524921,-10.241130188654113,-10.24113018865411,-10.235851202059656,-10.232328304471004,-10.23232830447099,-10.226704591127806,-10.20856249846555,-10.19695622894005,-10.196956228940044,-10.181181779878457,-10.181181779878456,-10.180880432751191,-10.18088043275119,-10.17055361787108,-10.170553617871079,-10.167027476373523,-10.167027476373523,-10.153990513980554,-10.153990513980554,-10.136506214228723,-10.135077017694712,-10.135077017694709,-10.131587284486816,-10.114913903630042,-10.114494992541742,-10.103770121946534,-10.103770121946518,-10.062592033712187,-10.062592033712185,-10.062410332049874,-10.062410332049868,-10.037096423180433,-10.022734804516611,-10.000074479838146,-9.992686807080613,-9.79943040900924,-9.796748224782931,-9.794542661219525,-9.731992537066576,-5.292205286697712,-5.292205286697702,-5.274979990891954,-5.274979990891954,-5.25295901135045,-5.2529590113504465,-5.251957676076397,-5.238777344685957,-5.2308315408916926,-5.222885703224898,-5.221461459419819,-5.221461459419809,-5.182567836354809,-5.182567836354802,-5.1240792401458854,-4.640223715813508,-4.6245073109871395,-4.624507310987132,-4.622240435054792,-4.622240435054791,-4.619555658075267,-4.552669802716909,-4.543409652417328,-4.540022199283108,-4.540022199283101,-4.5357017207829236
3.7309720425828274,-15.387812623700425,-15.315930435359267,-15.283619479396387,-15.278978371966549,-15.261453125701054,-15.261453125701049,-15.258215675283697,-15.241022493741289,-15.241022493741289,-15.19273429225181,-15.1863920857509,-15.186392085750892,-15.167223015403682,-15.167223015403678,-15.149040160365715,-15.149040160365702,-15.142378937494255,-15.142378937494248,-15.136150750330579,-15.136150750330577,-15.135299702017996,-15.135299702017994,-15.125460150518713,-15.125460150518707,-15.125076306698986,-15.093571600566833,-15.074777519195127,-15.070261431190596,-15.061403526764465,-15.047564655537043,-15.034333582471048,-15.034333582471039,-15.034036664505903,-15.033930188686567,-15.007595467294761,-14.988873411237458,-14.988873411237448,-14.988706093719705,-14.984059178028662,-14.984059178028653,-14.924661776440068,-14.92466177644006,-14.910684603860714,-14.910684603860714,-14.883165771678577,-14.883165771678577,-14.88133933020158,-14.876717226345423,-14.869044858190756,-14.862704841726435,-14.862704841726424,-14.860780633223152,-14.859118759636688,-14.83162663194452,-14.82419853234309,-14.82419853234309,-14.817041744485556,-14.817041744485556,-14.804098626438021,-14.804098626438014,-14.795007391568483,-14.78934041357554,-14.785639056795612,-14.776982726719078,-14.772134705875743,-14.77213470587574,-14.768346310292944,-14.76641033029746,-14.766410330297452,-14.766229774576923,-14.765327429709558,-14.76532742970955,-14.75935954731527,-14.759359547315269,-14.754875157974713,-14.747754230951198,-14.746369774425093,-14.74636977442509,-14.741923458069053,-14.734618135969537,-14.725690005647026,-14.72569000564702,-14.724676587834988,-14.71237387412998,-14.712373874129975,-14.708445188168655,-14.685082571010254,-14.685082571010245,-14.665490746619497,-14.665490746619493,-14.665425852289166,-14.652968189488165,-14.652968189488162,-14.632012422825024,-14.631146122440805,-14.626832488014967,-14.618891610977709,-14.61608505383866,-14.61321002067844,-14.613210020678435,-14.610702122270778,-14.609426196666133,-14.609426196666126,-14.607428073206453,-14.607428073206444,-14.603822557506986,-14.600209193915447,-14.594366133695974,-14.594366133695967,-14.590123079164941,-14.590123079164934,-14.587015919576272,-14.586436198779113,-14.586436198779106,-14.58454782266834,-14.584547822668336,-14.584474311669247,-14.584474311669231,-14.57505390922171,-14.573364846422194,-14.570249689962097,-14.558362501160618,-14.545514126664003,-14.545514126664,-14.538087807543954,-14.527446164956302,-14.527446164956292,-14.519600508368162,-14.500065989474587,-14.500065989474587,-14.49807697560046,-14.498076975600455,-14.497267626687936,-14.492908110358956,-14.492908110358949,-14.483944052372772,-14.471251636158676,-14.47013640691104,-14.448678976501416,-14.442053144594055,-14.442053144594054,-14.435871520393784,-14.435871520393782,-14.427726292563438,-14.427726292563436,-14.425225437619392,-14.425225437619385,-14.424854375231465,-14.424403402409272,-14.42259819700932,-14.397431725466502,-14.39743172546648,-14.394868820778521,-14.39486882077852,-14.392355111798448,-14.392355111798448,-14.368706964186071,-14.362663260846142,-14.359675064181513,-14.35967506418151,-14.345560886105607,-14.320205510482737,-14.31787611629824,-14.317876116298232,-14.308433313393191,-14.273423514445941,-14.270047397657176,-14.27004739765717,-14.266641885073414,-14.261716384845911,-14.256140289514082,-14.256140289514077,-14.25461634741465,-14.24520490395995,-14.224304518752152,-14.224304518752149,-14.222923571463365,-14.22292357146336,-14.20286276165182,-14.195469138338753,-14.17780340449727,-14.169211712099834,-14.169211712099829,-14.165964674191105,-14.165964674191105,-14.1461676951922,-14.1461676951922,-14.145639518317703,-14.1456395183177,-14.144599866314657,-14.14459986631464,-14.125543399928157,-14.119776320061286,-14.11123419458744,-14.065310428427221,-14.06531042842722,-14.046501684464205,-14.046501684464197,-14.045804136075544,-14.03084388118064,-13.939551352480697,-11.191482841701905,-11.189876073636576,-11.145458513747332,-11.145458513747332,-11.139174220091318,-11.139174220091315,-11.13187075546453,-11.131870755464522,-11.105802990767158,-11.10580299076715,-11.0954604313167,-11.095460431316695,-11.090366446620141,-11.08409349818334,-11.084093498183336,-11.081797403606377,-11.07505242048822,-11.075052420488218,-11.072296933223114,-11.072296933223113,-11.07021959869043,-11.070219598690429,-11.070053918183378,-11.070053918183376,-11.040703149336709,-11.040703149336709,-11.040654351946536,-11.040654351946534,-11.02399735662908,-11.023997356629076,-11.021954730655517,-11.017247716541954,-11.017247716541954,-11.013739939280388,-11.009473333333325,-11.009473333333325,-11.008641030172258,-11.005114994024714,-11.004249348538234,-11.004249348538233,-11.004008451295611,-11.003865076277702,-11.000735252083862,-10.996731957202503,-10.992062302802747,-10.992032683585057,-10.978054403303767,-10.978054403303759,-10.976426822385703,-10.97385305310964,-10.968537575570805,-10.945987140581172,-10.945987140581169,-10.937859000090612,-10.930829263666917,-10.930829263666917,-10.919893083698641,-10.919893083698636,-10.918073514287562,-10.90710144184556,-10.9009495706311,-10.898375464306133,-10.898375464306131,-10.897639205675784,-10.897639205675782,-10.88792071606221,-10.882025492081075,-10.882025492081068,-10.87778170225812,-10.87145960709219,-10.87145960709218,-10.866184566389343,-10.866184566389338,-10.830113827650333,-10.830113827650322,-10.824820880035237,-10.820757710826108,-10.820757710826108,-10.818601058765783,-10.818601058765761,-10.818547608089787,-10.81696825315249,-10.813500264363272,-10.810009266823586,-10.809507211212871,-10.806497233457833,-10.798656719899745,-10.798656719899745,-10.767972364030477,-10.765655414103131,-10.764569121561278,-10.764569121561275,-10.761789165192537,-10.761789165192532,-10.761054409941876,-10.760870437760312,-10.760870437760309,-10.760710327309948,-10.756065526522448,-10.756065526522445,-10.753670444685072,-10.753670444685072,-10.748318100480049,-10.748318100480045,-10.746761710860802,-10.74629561490666,-10.74629561490665,-10.742718453507083,-10.74271845350708,-10.716712640679953,-10.715170660899206,-10.714051508092012,-10.712007206263797,-10.712007206263793,-10.710374559959927,-10.707997801429164,-10.706900007760858,-10.706900007760854,-10.686935848268455,-10.685698502794223,-10.675235905230986,-10.675235905230979,-10.66801238041982,-10.668012380419814,-10.659958986508299,-10.655012154838616,-10.655012154838612,-10.646681515150632,-10.646419801086635,-10.646419801086633,-10.64584267626735,-10.645842676267343,-10.642184933091539,-10.641129467624651,-10.641129467624651,-10.636683485404705,-10.636683485404703,-10.63485777044826,-10.622922963012329,-10.622922963012327,-10.620223496465938,-10.618878416748458,-10.618878416748455,-10.616898595785855,-10.61689859578585,-10.615122722822809,-10.604634128935936,-10.603479092243566,-10.603479092243562,-10.591520356684383,-10.591520356684375,-10.590195168523394,-10.59019516852339,-10.582965815460925,-10.575229057446561,-10.568494222693879,-10.550222240502805,-10.54413965484209,-10.543275179570973,-10.54096202031011,-10.523087497658283,-10.517733486858976,-10.512731847773058,-10.510252660766563,-10.498411119266684,-10.498411119266681,-10.490788466613278,-10.490788466613274,-10.48203360766555,-10.482033607665542,-10.478373981469392,-10.471657878634847,-10.471657878634845,-10.470871051116992,-10.46961438022612,-10.468141203771651,-10.435762340559233,-10.435762340559231,-10.427634702537627,-10.427634702537622,-10.422718624940472,-10.422718624940472,-10.412966032953591,-10.408905080659661,-10.406433475123823,-10.40643347512382,-10.404866517398332,-10.403826107082068,-10.403826107082066,-10.39983551468303,-10.3911304267577,-10.382208382109203,-10.382208382109196,-10.37930867323244,-10.364246045624467,-10.364246045624467,-10.34760171360559,-10.324302544689406,-10.31835417096668,-10.318354170966677,-10.315623136891885,-10.312655961165007,-10.312655961165007,-10.310015735566688,-10.303198453412849,-10.303198453412845,-10.29816444805836,-10.278925556817189,-10.260152728361236,-10.260152728361234,-10.259743065984567,-10.259743065984567,-10.249312139692337,-10.24931213969233,-10.246703620951719,-10.246703620951713,-10.235190447754485,-10.23519044775448,-10.219894536038082,-10.21989453603808,-10.218113240560712,-10.21811324056071,-10.210694021700125,-10.207560061110462,-10.191326966755447,-10.18989327420104,-10.189238760979107,-10.189238760979105,-10.153662065682289,-10.153662065682287,-10.152877968016334,-10.15287796801633,-10.121325634070729,-10.107685646695026,-10.089329765540326,-10.082147352242213,-9.884107624530824,-9.881299799355835,-9.878866181283705,-9.815825304139073,-5.334855613473064,-5.33485561347305,-5.3211786372829435,-5.321178637282941,-5.304610661901994,-5.304610661901989,-5.293917837897202,-5.290920134056041,-5.287857548804232,-5.281797240616791,-5.2694785019758905,-5.269478501975883,-5.239593278539883,-5.239593278539877,-5.17919570967427,-4.687475497856418,-4.681094595372279,-4.6810945953722785,-4.679295727679977,-4.6792957276799765,-4.670916636544998,-4.616693258662042,-4.612753989826942,-4.61275398982693,-4.610471755183662,-4.609692165612634
3.929957218187244,-15.360880299244165,-15.316848757246566,-15.282091565847262,-15.278538501478344,-15.254176078858425,-15.249326515312296,-15.249326515312292,-15.23204775411499,-15.23204775411498,-15.20472928847114,-15.191483656605175,-15.191483656605165,-15.168760969291178,-15.168760969291172,-15.157915201125498,-15.157915201125489,-15.157069877355571,-15.157069877355562,-15.152235812916631,-15.15223581291663,-15.150687423597818,-15.15068742359781,-15.148007533372324,-15.144621327466819,-15.144621327466817,-15.11894708709642,-15.105714815246735,-15.093859295523552,-15.082768046520716,-15.072201850041864,-15.07212420304518,-15.065210112425827,-15.037866544530843,-15.03786654453084,-15.0182087847383,-15.00388510243139,-14.999614157450639,-14.999614157450633,-14.994351568751119,-14.99435156875111,-14.942654533920882,-14.942654533920877,-14.935108561153442,-14.935108561153434,-14.912525601966099,-14.912525601966099,-14.909240538190387,-14.903246124050145,-14.900116613910567,-14.896900086831016,-14.88791407218426,-14.887914072184259,-14.858609641963595,-14.852032299493064,-14.852032299493056,-14.848235210352707,-14.819475453733453,-14.819475453733443,-14.818563320244271,-14.8097720631708,-14.803061622097749,-14.803061622097738,-14.793407238338734,-14.785746775545578,-14.77960487189076,-14.77806200210644,-14.776390721954183,-14.77632327958519,-14.776323279585183,-14.771775483102957,-14.771775483102944,-14.771119605217471,-14.771119605217471,-14.770391946253294,-14.768558339171179,-14.76855833917117,-14.765344986245507,-14.761432012359297,-14.761432012359293,-14.748610884516847,-14.74277734482182,-14.742777344821814,-14.742640210074343,-14.72780146516239,-14.724956054242508,-14.724956054242508,-14.70855443481759,-14.70384186528427,-14.703841865284266,-14.678379046337216,-14.678379046337216,-14.674266145244616,-14.670064663366206,-14.65667970942851,-14.655376494896013,-14.649517406868389,-14.648135431451925,-14.648135431451923,-14.644502097485418,-14.644502097485402,-14.641973235131063,-14.640944603318985,-14.640944603318973,-14.640325813386681,-14.64032581338668,-14.640125686434688,-14.630089446712452,-14.630089446712445,-14.623953808439383,-14.62395380843938,-14.622179758202108,-14.622179758202103,-14.622082912281275,-14.619596130527368,-14.619596130527366,-14.618350145780022,-14.613591799030175,-14.611642174190404,-14.60146060633094,-14.601197829357655,-14.588642390202887,-14.588642390202885,-14.565757009910755,-14.565757009910746,-14.550967377892547,-14.550967377892544,-14.548806112034132,-14.541826744555244,-14.531635994780272,-14.531635994780268,-14.530382698410346,-14.53038269841034,-14.522121768286498,-14.522121768286498,-14.51651495072238,-14.508310169557776,-14.504987447625895,-14.504987447625885,-14.502109923139654,-14.49973550047634,-14.49973550047634,-14.499026764313292,-14.484169199876526,-14.481641345474609,-14.470362744231554,-14.467686260439512,-14.467686260439507,-14.457025055784113,-14.45592737669565,-14.455927376695644,-14.423963739188302,-14.423963739188299,-14.423425468043117,-14.423425468043115,-14.422195566798095,-14.422195566798091,-14.411363537528509,-14.409291868383233,-14.384727267142045,-14.384727267142038,-14.377158011966456,-14.370877440957683,-14.357981525237197,-14.346547582003188,-14.346547582003181,-14.325745327956005,-14.325745327956003,-14.312382103742657,-14.307805004551282,-14.298637493432585,-14.298637493432583,-14.284940132356745,-14.284940132356741,-14.26626554786695,-14.261564933308707,-14.254620514273073,-14.250095852015475,-14.246466717707358,-14.238418351064468,-14.238418351064452,-14.204728730825183,-14.204728730825178,-14.201578669558458,-14.196839251431287,-14.195599699831284,-14.195599699831273,-14.187290042116533,-14.169964911597237,-14.169964911597225,-14.169254086415668,-14.169254086415657,-14.16767905915665,-14.16767905915665,-14.162882090130479,-14.114180653883116,-14.114180653883116,-14.103570869659155,-14.103570869659146,-14.09528705195704,-14.086217057947787,-14.00358385374049,-11.18247222238982,-11.180322844642253,-11.14487125101931,-11.144871251019303,-11.13975828782903,-11.139758287829029,-11.133870906115584,-11.13387090611557,-11.110718915344332,-11.110718915344329,-11.106717348434099,-11.106717348434094,-11.100205836965449,-11.100205836965445,-11.099602079831948,-11.090741140455414,-11.087569287075684,-11.087569287075679,-11.086771229644903,-11.086771229644896,-11.084374103686832,-11.08437410368683,-11.082500759790543,-11.082500759790538,-11.056770695660978,-11.056770695660973,-11.052732550525292,-11.052732550525288,-11.05247065561749,-11.051030875236007,-11.051030875236005,-11.0457610945331,-11.044399268534894,-11.044399268534892,-11.041189132278486,-11.041189132278477,-11.038090897321428,-11.036429402048917,-11.035221680557175,-11.034024077791532,-11.033284052078923,-11.033284052078919,-11.031862472462729,-11.029312621208783,-11.029128982622797,-11.018428146290725,-11.018298800441888,-11.01616909489558,-11.016169094895579,-11.005611353853054,-11.000786213980222,-10.969873378297475,-10.969873378297471,-10.967481416173005,-10.960417807110483,-10.960417807110478,-10.952044711358703,-10.952044711358697,-10.951668354967454,-10.930028351960628,-10.929108078624287,-10.92605751768795,-10.926057517687946,-10.922601136036585,-10.92114067042944,-10.921140670429438,-10.909662618256883,-10.909662618256883,-10.904478550920272,-10.897877018196725,-10.897877018196723,-10.89537789536624,-10.895377895366238,-10.861845089159889,-10.861845089159884,-10.849251947169076,-10.849204869740811,-10.849204869740792,-10.843795856019337,-10.843127431736246,-10.843127431736244,-10.835483193014298,-10.824249741405533,-10.824249741405525,-10.817751170767405,-10.815205444005636,-10.812647780783703,-10.810078931884096,-10.805430818729542,-10.805430818729539,-10.802278964138205,-10.793995571987397,-10.790202523894855,-10.790202523894855,-10.783918638816983,-10.783918638816981,-10.78328547475711,-10.7832854747571,-10.776358181158733,-10.77594147009168,-10.775941470091679,-10.76718048964927,-10.765211109288268,-10.765211109288263,-10.76356871575027,-10.750642424618498,-10.750234959435094,-10.750234959435092,-10.74874113464631,-10.748741134646302,-10.745866273258788,-10.744231980316549,-10.73616254466122,-10.73616254466122,-10.733910525299914,-10.733910525299912,-10.72495798361167,-10.722647838921079,-10.710521449737639,-10.71052144973763,-10.706044850007682,-10.705665481408204,-10.698810959241749,-10.697441413598318,-10.697441413598318,-10.691735809024282,-10.69173580902427,-10.679629760859607,-10.679629760859605,-10.677355644146301,-10.677355644146301,-10.677216345931173,-10.677157631740515,-10.677157631740506,-10.67467261720214,-10.674672617202134,-10.664998376583522,-10.662043824019614,-10.659461143117726,-10.659202899729026,-10.659202899729026,-10.658844896999318,-10.653074297024355,-10.653074297024354,-10.65209981548431,-10.652099815484297,-10.64567567935973,-10.641733454891336,-10.64173345489133,-10.631106730465872,-10.631106730465872,-10.629929397922012,-10.629929397922009,-10.626551627470691,-10.605389311856502,-10.600120516213874,-10.584733638018973,-10.584530154491386,-10.580092828824872,-10.572307885247854,-10.556953943931608,-10.553928194276038,-10.552458776590601,-10.552092010185193,-10.54079322261428,-10.540793222614273,-10.53462265825828,-10.534622658258279,-10.527763927270913,-10.527763927270911,-10.520006359292914,-10.520006359292912,-10.517951746236399,-10.514326534349884,-10.514155175477438,-10.512864611171286,-10.486875105975184,-10.486875105975184,-10.476263158780725,-10.476263158780725,-10.469607790087174,-10.469607790087172,-10.463952085782623,-10.463753029656955,-10.463753029656951,-10.45507785532385,-10.454669144633877,-10.451268005554834,-10.45126800555483,-10.447554959250969,-10.447554959250969,-10.446892873904263,-10.444783575738825,-10.437906448658385,-10.414716420662423,-10.414716420662414,-10.39820476492668,-10.381304998974104,-10.3813049989741,-10.368219967602828,-10.36166419814106,-10.353229550692406,-10.352497866829655,-10.352497866829651,-10.344600563301562,-10.344600563301562,-10.340706105257372,-10.325493153633525,-10.313213900515422,-10.313213900515418,-10.303810548721465,-10.303810548721462,-10.303615354201401,-10.303615354201398,-10.292258244679557,-10.292258244679557,-10.282609408044273,-10.282609408044273,-10.276867183577854,-10.276867183577853,-10.265367661899848,-10.265367661899845,-10.264353100997816,-10.262308375821924,-10.250490332468663,-10.25049033246866,-10.246418324686209,-10.244438956916536,-10.221254465957104,-10.221254465957102,-10.219077799887653,-10.21907779988765,-10.184671947862494,-10.171679100192314,-10.157373175668127,-10.150319469801497,-9.940289917602497,-9.93760508254244,-9.935168723342953,-9.871516184201438,-5.360078038743278,-5.360078038743274,-5.3496204053377925,-5.34962040533779,-5.3375711705219,-5.337571170521886,-5.329834371161539,-5.325330691136423,-5.3208270009673795,-5.313573725801519,-5.299176145433352,-5.2991761454333375,-5.277065557693702,-5.277065557693694,-5.214512784770793,-4.716232322077753,-4.716232322077748,-4.7150412954532355,-4.714844947739118,-4.714844947739117,-4.702188137391602,-4.6622077734289835,-4.662207773428979,-4.6601147572698425,-4.660114757269836,-4.659105814502652
4.128942393791662,-15.348348882035811,-15.325838741364477,-15.288802760558323,-15.286118658441218,-15.2579423710595,-15.24905381354298,-15.249053813542963,-15.23455328211983,-15.23455328211983,-15.222029727165962,-15.203572151649517,-15.203572151649507,-15.181372988414209,-15.181372988414207,-15.177358135436041,-15.177358135436029,-15.173762594208483,-15.173762594208473,-15.172821496515429,-15.172821496515418,-15.172494263815455,-15.170508314175622,-15.17050831417562,-15.166957907445552,-15.166957907445543,-15.147177262531715,-15.136450696797636,-15.126501250137812,-15.117400754461181,-15.108604606185338,-15.108546434432624,-15.067752775035224,-15.04798936450156,-15.047989364501555,-15.033493591381815,-15.022130419645901,-15.018403303511263,-15.018403303511262,-15.008702600933761,-15.00870260093376,-14.964090961607418,-14.964090961607418,-14.96165688224889,-14.961656882248889,-14.943349677946554,-14.943349677946554,-14.94058470583159,-14.935853049813216,-14.930907606004379,-14.922577781913338,-14.913845348840963,-14.913845348840955,-14.885189634052916,-14.885189634052907,-14.868107622166816,-14.864206802188955,-14.846217903426657,-14.83527447525644,-14.821919286340203,-14.821919286340203,-14.817958760009134,-14.812337979929955,-14.811020967765183,-14.81016663861899,-14.808115242262758,-14.808115242262756,-14.796906012141365,-14.786103393981712,-14.786103393981705,-14.783373648114175,-14.783373648114159,-14.782789925139319,-14.782789925139314,-14.78200053839804,-14.782000538398039,-14.777882126982062,-14.77788212698206,-14.77670421273867,-14.776585475022413,-14.765423250181984,-14.760615569480384,-14.760615569480375,-14.752635052553762,-14.750648769810855,-14.740717338870773,-14.74071733887077,-14.737657110398548,-14.724187774177787,-14.724187774177786,-14.71475107272628,-14.705511560640767,-14.703550929429422,-14.70355092942942,-14.692173617566784,-14.68941733527829,-14.682262708636063,-14.682043729222677,-14.675690444422795,-14.675690444422793,-14.672463434281099,-14.672463434281099,-14.672352370549678,-14.672352370549678,-14.669045914186498,-14.663726321993645,-14.663726321993641,-14.660859636087789,-14.658990436519279,-14.658990436519279,-14.656464158804107,-14.656464158804097,-14.655831877263664,-14.655831877263664,-14.65510825607245,-14.64633149907679,-14.646002406666733,-14.644002573964046,-14.644002573964045,-14.63974044858932,-14.605167194393541,-14.599248130489784,-14.59924813048978,-14.586909224275885,-14.586909224275884,-14.586745854647678,-14.58133652743846,-14.581336527438456,-14.566901693555854,-14.566259624743518,-14.566259624743514,-14.564567429744018,-14.564567429744018,-14.558657703477571,-14.554875672877865,-14.554875672877863,-14.550337279657645,-14.550337279657642,-14.547148078183797,-14.547148078183794,-14.54014885365824,-14.533463247310339,-14.529856026444124,-14.507944456177146,-14.507315372301779,-14.505521867727198,-14.505521867727186,-14.48777265914207,-14.485185653909173,-14.480741202846904,-14.480741202846904,-14.452952354585664,-14.45068066826944,-14.450680668269433,-14.45060370310504,-14.450603703105038,-14.450559938117307,-14.450559938117303,-14.449380727258909,-14.425681681270378,-14.414006091313809,-14.414006091313805,-14.407199798162031,-14.392434535483408,-14.379110765449077,-14.379110765449077,-14.37449290330956,-14.374492903309552,-14.363432150627782,-14.361187778266174,-14.340454791523916,-14.340454791523905,-14.33700645967191,-14.337006459671908,-14.32114488905393,-14.318519299921524,-14.29824160614501,-14.298241606145007,-14.266782223802856,-14.26284863543027,-14.248535499497244,-14.246241385448316,-14.24316033304252,-14.240529524084545,-14.224910717153223,-14.224910717153222,-14.196781389324906,-14.196781389324904,-14.19039839967993,-14.19039839967993,-14.189912445094107,-14.1899124450941,-14.187590057251164,-14.187590057251162,-14.171052421268678,-14.171052421268678,-14.163576242847755,-14.137369431872429,-14.136211660118123,-14.13308670033202,-14.133086700332013,-14.049910808160458,-11.183377634073034,-11.180849071086877,-11.152628032538466,-11.152628032538464,-11.148415824591948,-11.148415824591948,-11.143600115814428,-11.143600115814428,-11.128953736441296,-11.12895373644129,-11.119439905609699,-11.119439905609696,-11.115670467856646,-11.11567046785664,-11.11494796330213,-11.108244565088302,-11.108244565088299,-11.106076913086403,-11.104744232288036,-11.104744232288034,-11.102705934954757,-11.102705934954754,-11.10102515727048,-11.101025157270474,-11.08252189658767,-11.079629468057941,-11.079629468057938,-11.077072776336543,-11.076210737261915,-11.07621073726191,-11.073393051108507,-11.0733930511085,-11.072473065783148,-11.072473065783138,-11.071035874231526,-11.071035874231523,-11.071011852764027,-11.065562713219617,-11.065428651165762,-11.064326776501415,-11.064178456828364,-11.064104706116895,-11.064104706116892,-11.062810342193293,-11.06116132386896,-11.056327570872362,-11.052105987832297,-11.052105987832288,-11.046246980078848,-11.036988958613874,-11.032449218765347,-10.997011876050314,-10.997002448196874,-10.997002448196868,-10.991287023023629,-10.991287023023627,-10.98437885538061,-10.983846187650798,-10.983846187650794,-10.96832941250361,-10.953294633880418,-10.952166415931375,-10.952166415931371,-10.946815422713637,-10.945322275380564,-10.945322275380562,-10.937707034573231,-10.937707034573227,-10.932258631646045,-10.926851110765305,-10.926851110765304,-10.925238933819193,-10.925238933819191,-10.90091635138069,-10.900916351380687,-10.874814680149575,-10.870215371537878,-10.868583112712454,-10.868583112712452,-10.867184176327887,-10.86718417632788,-10.862912178791618,-10.846885379912504,-10.846885379912502,-10.842155783465389,-10.842155783465385,-10.83943024717686,-10.826335468886509,-10.824412406580864,-10.822482672347656,-10.820546583765474,-10.819596732120443,-10.817586550966144,-10.817586550966132,-10.810520556966605,-10.810520556966594,-10.80575362725135,-10.805753627251343,-10.8047403729465,-10.798589154114948,-10.798589154114943,-10.788444543164559,-10.788444543164555,-10.783559528487684,-10.780220253993415,-10.776272554286912,-10.775812376286753,-10.773551453012436,-10.765189390750143,-10.76518939075014,-10.759580922306132,-10.759580922306117,-10.758449558130952,-10.75844955813094,-10.756062812908219,-10.756062812908219,-10.7445764929779,-10.744576492977899,-10.740620781897297,-10.738601259483831,-10.734300394995,-10.727334015375158,-10.727334015375154,-10.727233562408177,-10.727088528270269,-10.725975239819956,-10.725975239819954,-10.716550546017658,-10.716550546017654,-10.71604571139778,-10.711305304137037,-10.711305304137037,-10.707640054707257,-10.707640054707255,-10.707137350246924,-10.707137350246917,-10.705626316133856,-10.70005528861992,-10.694050003583763,-10.694050003583756,-10.68608896481616,-10.686088964816156,-10.685459862620599,-10.685459862620597,-10.68254866843614,-10.679088460367336,-10.678159591242757,-10.678159591242753,-10.676782403460049,-10.667229225990788,-10.667229225990779,-10.666225181221584,-10.666225181221579,-10.666124953544125,-10.632969986598733,-10.629084162829889,-10.621469365478035,-10.620912667369698,-10.609011719461115,-10.602673327849377,-10.591497538641365,-10.590585897111637,-10.590128371151264,-10.586915482231628,-10.57807179741272,-10.57807179741272,-10.573018593742452,-10.57301859374245,-10.567525358786911,-10.567525358786911,-10.561490506285562,-10.56149050628556,-10.553740439998295,-10.553398071943576,-10.552536423187599,-10.552243506933305,-10.531843625109138,-10.531843625109127,-10.523195893853474,-10.523195893853469,-10.513458153504837,-10.513458153504827,-10.511155928954569,-10.506623311383336,-10.506623311383334,-10.503034044982481,-10.501874158172662,-10.501874158172662,-10.495622136010708,-10.49205295055729,-10.492052950557287,-10.49090437274142,-10.488206504124053,-10.480765577955664,-10.459364541792809,-10.459364541792796,-10.44289345896333,-10.434205860914176,-10.434205860914174,-10.418372101581594,-10.394635719073467,-10.3882237587807,-10.388223758780693,-10.386500796222505,-10.381415639545336,-10.381415639545335,-10.377565808033903,-10.365065583178556,-10.357630812255874,-10.357630812255872,-10.349055396403514,-10.349055396403514,-10.343670431594806,-10.343670431594798,-10.333332626735022,-10.333332626735022,-10.325944049451909,-10.325944049451907,-10.324830435271826,-10.324830435271817,-10.31172219045512,-10.31026923096501,-10.306315599383412,-10.30631559938341,-10.301646801682491,-10.301646801682486,-10.29455107868475,-10.292318473002236,-10.277660565381375,-10.277660565381375,-10.27398061152944,-10.273980611529439,-10.239597113460839,-10.227113095857984,-10.215973823158876,-10.208992732861205,-9.983532479714885,-9.981112433281597,-9.978847439928847,-9.914634168964948,-5.386384669383787,-5.386384669383787,-5.378289344687898,-5.378289344687895,-5.3692957677503514,-5.369295767750351,-5.363582895813267,-5.36014288998399,-5.356702878455833,-5.338533420199332,-5.328534612780185,-5.328534612780184,-5.311876892222053,-5.31187689222205,-5.24743786971993,-4.747647204742069,-4.747647204742069,-4.746556309286815,-4.746556309286811,-4.741537043575501,-4.731396394520341,-4.704142221763082,-4.704142221763078,-4.70266447461407,-4.702664474614064,-4.696503852129517
4.3279275693960795,-15.326996637919338,-15.324559352622964,-15.284996584159481,-15.283116788517104,-15.250365526465895,-15.239574984498024,-15.239574984498024,-15.227874553361373,-15.227874553361369,-15.227563545772767,-15.20484158328507,-15.204841583285067,-15.185209005683028,-15.185209005683017,-15.184903956542692,-15.184903956542678,-15.18382426136807,-15.18144201042578,-15.181442010425775,-15.1805178945047,-15.180517894504693,-15.179078105468808,-15.179078105468806,-15.177145799929939,-15.177145799929937,-15.162818732333115,-15.153841660535965,-15.146138789279323,-15.138639145757173,-15.13139594659574,-15.131353692915935,-15.059790060490986,-15.046825711765363,-15.046825711765363,-15.036836931498064,-15.02795748907412,-15.02445037887708,-15.024450378877079,-15.01345306745617,-15.013453067456167,-14.975266255400708,-14.975266255400708,-14.973618309737567,-14.973618309737551,-14.96139275820016,-14.961392758200153,-14.95811060994261,-14.954506444635827,-14.95078159900207,-14.933263236029104,-14.926538830490179,-14.926538830490173,-14.904305180256136,-14.904305180256133,-14.875493148319656,-14.859087796845406,-14.857900113080632,-14.847291348451996,-14.832405304336165,-14.831925767366885,-14.828326088957196,-14.824535526689179,-14.812234183982063,-14.81223418398206,-14.807362529842083,-14.800828488832018,-14.800828488832016,-14.797960332708127,-14.783654912228014,-14.783654912228013,-14.78315340170403,-14.78315340170403,-14.782790547931729,-14.782790547931729,-14.782520627667257,-14.782520627667253,-14.780632715831427,-14.780632715831425,-14.779134537927675,-14.764599600226902,-14.7645996002269,-14.764493889300324,-14.755935247640894,-14.746530605079878,-14.743727003689717,-14.74372700368971,-14.737265195062031,-14.736016919689545,-14.73109393440102,-14.731093934401017,-14.72592155469426,-14.714692815598376,-14.714692815598374,-14.714615635011771,-14.71328394942493,-14.708687356005573,-14.693828296425655,-14.693111945133248,-14.693111945133246,-14.690535864683326,-14.690535864683326,-14.69014982254364,-14.69014982254364,-14.689557162791894,-14.68398151578237,-14.682922356702415,-14.682922356702413,-14.679457346983206,-14.6794573469832,-14.679036909476794,-14.679036909476778,-14.678442923000473,-14.678442923000471,-14.673583882763632,-14.666637780445408,-14.666376274656036,-14.662434619020553,-14.630872735733721,-14.630872735733714,-14.618643540517517,-14.611224944976957,-14.611224944976952,-14.60484257113965,-14.604842571139647,-14.599818352813191,-14.598303631041187,-14.598303631041187,-14.594358715706278,-14.594358715706269,-14.589612859819633,-14.58088896542477,-14.580888965424768,-14.577077637954039,-14.572472594850483,-14.572472594850474,-14.572384832946733,-14.572384832946732,-14.562772398361538,-14.562064967402243,-14.558725346916148,-14.55872534691614,-14.539876797597858,-14.527857902724886,-14.527857902724884,-14.52285183936137,-14.4992049340903,-14.497801580626032,-14.490130147050992,-14.49013014705099,-14.483399031258289,-14.483133382324175,-14.471906411273924,-14.465102495979536,-14.46510249597953,-14.464820242837762,-14.464168214265955,-14.464168214265953,-14.463961784818723,-14.463961784818716,-14.432721620673753,-14.432721620673751,-14.422884646910484,-14.411877057802233,-14.407732067118268,-14.407732067118266,-14.40083387802864,-14.400833878028637,-14.3992225944555,-14.398291422362462,-14.372760527863518,-14.372760527863514,-14.369098970775006,-14.369098970775003,-14.36059800302759,-14.359642133070254,-14.34027814477831,-14.340278144778303,-14.31596594696785,-14.312775445304993,-14.290187374017567,-14.24428048234196,-14.244280482341958,-14.225975040745801,-14.2239901636625,-14.222212161772676,-14.211069876809121,-14.211069876809116,-14.193341184616786,-14.193341184616779,-14.193272788490482,-14.193272788490477,-14.191573042049155,-14.191573042049155,-14.177045742650481,-14.176864856072067,-14.176864856072063,-14.17200964364698,-14.144848533233738,-14.141330654758777,-14.14133065475877,-14.069351102632908,-11.174029247023752,-11.171200552051541,-11.14988425028473,-11.149884250284725,-11.14651408590265,-11.146514085902643,-11.142687050786604,-11.142687050786598,-11.134566491664046,-11.134566491664037,-11.126282754187086,-11.126282754187082,-11.119375891727485,-11.116726511352168,-11.116726511352168,-11.11426178168205,-11.114261781682048,-11.1118701806715,-11.111870180671499,-11.110871418429626,-11.110213530640655,-11.110213530640653,-11.108538442979487,-11.108538442979478,-11.099053481597972,-11.095601529719499,-11.095601529719492,-11.094811175634241,-11.090429634252871,-11.090429634252866,-11.090208328320317,-11.089861382414272,-11.08986138241427,-11.08517517602175,-11.084440353076111,-11.08444035307611,-11.082537410042882,-11.08213526264649,-11.081566075471606,-11.08137017456189,-11.08137017456187,-11.080556821826711,-11.079616465337795,-11.079573524396858,-11.078519114818464,-11.078519114818462,-11.074059974964964,-11.074059974964964,-11.061283136307845,-11.05503417405749,-11.050722532964913,-11.013183421482028,-11.012053883639497,-11.012053883639496,-11.009413013068249,-11.009413013068245,-11.003491542378969,-11.002322641654722,-11.002322641654718,-10.991920899781144,-10.96477196235014,-10.964017332802717,-10.964017332802715,-10.958675815326494,-10.957072317248015,-10.957072317248011,-10.952558412411406,-10.952558412411406,-10.947322871257759,-10.9434123282441,-10.943412328244099,-10.942236779700043,-10.942236779700039,-10.925156329508088,-10.925156329508082,-10.887404381591514,-10.883733847905114,-10.882046367477866,-10.882046367477864,-10.877706576240962,-10.870742409022032,-10.870742409022025,-10.863843645187176,-10.863843645187169,-10.861593836564369,-10.854185148875345,-10.854185148875345,-10.831203815315149,-10.83059098572324,-10.83059098572324,-10.823937368230606,-10.822525118430622,-10.822393391883905,-10.822393391883901,-10.82110931114255,-10.819690071245237,-10.818963461505774,-10.814159585795837,-10.814159585795828,-10.80746503986482,-10.807465039864818,-10.801987640863112,-10.79953067774743,-10.79830928710588,-10.798309287105878,-10.792993241373773,-10.780588417418262,-10.78058841741826,-10.774296582832939,-10.772301016347528,-10.76475177676193,-10.764751776761925,-10.764259872690191,-10.764259872690188,-10.757806104972834,-10.757806104972827,-10.756975025203964,-10.756975025203962,-10.754839127766765,-10.74941448370528,-10.74941448370527,-10.745734325722452,-10.74403819951664,-10.740273979549706,-10.740273979549704,-10.740175814892593,-10.739908695256322,-10.73990869525632,-10.735705239056568,-10.735622302387593,-10.734583754743456,-10.73458375474345,-10.731451571987282,-10.726128274431693,-10.723645730577402,-10.7236457305774,-10.72313798028647,-10.723137980286465,-10.71485556942616,-10.714855569426156,-10.705333532470785,-10.705333532470771,-10.704745573094657,-10.704745573094657,-10.704143540661205,-10.70070828914403,-10.70070828914403,-10.690765315563215,-10.688383689670362,-10.688383689670358,-10.687579039737477,-10.687579039737473,-10.682594434351282,-10.680984021525992,-10.645241952188844,-10.64410538684125,-10.642453245736961,-10.639769898112803,-10.623755782359988,-10.61897673095585,-10.614132894561266,-10.613138619082285,-10.611037220322833,-10.608139271569703,-10.599256205419044,-10.59925620541904,-10.595228378993696,-10.595228378993692,-10.59093122976471,-10.590931229764701,-10.586318129453309,-10.586318129453307,-10.576300557690146,-10.575363947274944,-10.574860583813606,-10.574323396120008,-10.560946675194314,-10.560946675194312,-10.554130705082168,-10.554130705082162,-10.546751515035004,-10.546751515035002,-10.541807918396822,-10.53850559354762,-10.538505593547615,-10.53477868894339,-10.528330789003219,-10.52760509934731,-10.527605099347294,-10.5221334901917,-10.51624683006866,-10.516246830068658,-10.510961299157401,-10.501485650294743,-10.48830865788793,-10.488308657887924,-10.47183367331476,-10.469763211320187,-10.469763211320178,-10.4520827688924,-10.411962070353777,-10.408376781355386,-10.40837678135538,-10.404184219541344,-10.402473475479164,-10.40247347547916,-10.398685944204729,-10.388238390200678,-10.384967815466252,-10.384967815466252,-10.377501729320214,-10.377501729320212,-10.36899404006236,-10.36899404006236,-10.35956333452783,-10.35956333452783,-10.357951842346818,-10.357951842346814,-10.351965482133618,-10.351965482133615,-10.343846690475004,-10.34283053549171,-10.33572463697328,-10.335724636973278,-10.332503050009665,-10.33250305000966,-10.327141928324812,-10.324741732443245,-10.316604407257124,-10.316604407257117,-10.31111947100131,-10.31111947100131,-10.278743244026591,-10.266789896375224,-10.258632344935194,-10.251723991298556,-10.005917870320205,-10.003866183365336,-10.001899471794774,-9.937115418697584,-5.399791079329842,-5.399791079329835,-5.393750494967259,-5.393750494967258,-5.3872430032649135,-5.387243003264907,-5.383182631487725,-5.380625816240426,-5.3780689979772305,-5.351175557633024,-5.344451558949192,-5.344451558949187,-5.332358878190155,-5.3323588781901545,-5.266044326248889,-4.763384506401532,-4.7633845064015246,-4.762550648733098,-4.762550648733086,-4.75353764844963,-4.745766961868417,-4.729237819294398,-4.729237819294389,-4.728234584384793,-4.728234584384785,-4.71820147575559
4.526912745000497,-15.33097405780321,-15.318264096314806,-15.28918854594501,-15.28789148358995,-15.25084180491164,-15.239858733231916,-15.239858733231909,-15.237917493360738,-15.23039753311396,-15.230397533113958,-15.212826283036414,-15.21282628303641,-15.198306575076481,-15.197321757648988,-15.197321757648982,-15.19617416761324,-15.19617416761324,-15.194658094081719,-15.194658094081715,-15.19315653610285,-15.193156536102848,-15.192566870155815,-15.192566870155794,-15.191466364762007,-15.191466364762006,-15.18107026327991,-15.173248386236786,-15.167452125297013,-15.161050231631659,-15.155013188282018,-15.15498166876157,-15.060825815625844,-15.05255837802435,-15.052558378024347,-15.045752150652984,-15.03860397764793,-15.034967718958095,-15.034967718958086,-15.024742212437728,-15.024742212437717,-14.991522748276417,-14.991522748276406,-14.987648858527367,-14.987648858527367,-14.981390392805748,-14.981390392805748,-14.977344042364928,-14.974557348506856,-14.971700358746016,-14.948022739101644,-14.942280423975909,-14.942280423975904,-14.924674146985666,-14.924674146985666,-14.887214339820156,-14.874028436883098,-14.865471398350707,-14.85583461096493,-14.853157843775458,-14.853114973251685,-14.84354758977166,-14.841391181516565,-14.8213097298796,-14.819117128637822,-14.810352740572009,-14.810352740572,-14.806398912744111,-14.800910363550477,-14.80091036355047,-14.789000444886552,-14.789000444886552,-14.788943908253655,-14.788943908253653,-14.788223113360091,-14.78822311336009,-14.787917158639535,-14.787917158639532,-14.787503470013563,-14.787503470013561,-14.772850435103623,-14.772850435103617,-14.762279697939439,-14.757256231011864,-14.75571010384278,-14.75177299815278,-14.751772998152779,-14.748651192329008,-14.746427507389695,-14.741789566293374,-14.74178956629337,-14.740993740086925,-14.73705640192576,-14.736006046499753,-14.734185033932954,-14.72849686438949,-14.728496864389484,-14.71733249092222,-14.711852013240058,-14.711852013240053,-14.70963090838045,-14.709630908380442,-14.70933675775588,-14.70933675775587,-14.70833069959044,-14.702833564008785,-14.702833564008781,-14.70260810892218,-14.70260810892217,-14.701426494360872,-14.701426494360852,-14.700751820890478,-14.700289653222331,-14.700289653222315,-14.692840908729563,-14.687757717377258,-14.686952712008694,-14.684509883802523,-14.648857563355978,-14.64545523080064,-14.645455230800628,-14.641448941967349,-14.641448941967342,-14.62810757982879,-14.628107579828784,-14.621455309460636,-14.605660810245105,-14.605336132810523,-14.605336132810521,-14.603808478871716,-14.603808478871708,-14.597339272977022,-14.59733927297702,-14.593366840823446,-14.589225448353828,-14.589225448353817,-14.588982532624073,-14.58898253262407,-14.585474295501891,-14.583552942616437,-14.573135685942402,-14.5731356859424,-14.549706855533676,-14.54970685553367,-14.549624170539682,-14.535934113092114,-14.516809287797132,-14.513637146238691,-14.50201909738262,-14.502019097382616,-14.498905006974436,-14.497071774557892,-14.49391035131537,-14.486173640425227,-14.48166428687777,-14.481664286877765,-14.480581854093293,-14.480581854093291,-14.480282971996076,-14.480282971996072,-14.454827941335335,-14.454827941335326,-14.440106653818592,-14.438569388975395,-14.43856938897539,-14.432167727849391,-14.431810934762511,-14.431718426907157,-14.424839988589333,-14.424839988589332,-14.404955326713642,-14.40495532671364,-14.397253280751187,-14.397253280751181,-14.396814496078923,-14.396721333131692,-14.376796626768755,-14.376796626768751,-14.359434126175143,-14.356794890909999,-14.323105095926149,-14.267980178032516,-14.267980178032516,-14.246639298708802,-14.2466392987088,-14.215046026642932,-14.213734485178719,-14.21252353174774,-14.207493374406617,-14.20588226107543,-14.198198641694825,-14.198198641694818,-14.197779327986868,-14.197779327986865,-14.197024155443248,-14.197024155443247,-14.166158777375589,-14.166158777375582,-14.147909397039351,-14.147909397039347,-14.147045565509195,-14.07897944944176,-11.173817068321688,-11.170821806274992,-11.154811103912332,-11.15481110391233,-11.152088569261162,-11.15208856926116,-11.149013275241678,-11.149013275241675,-11.144975169571003,-11.144975169570994,-11.137847278056116,-11.137847278056112,-11.129891655251168,-11.129748874181402,-11.1297488741814,-11.12443252403111,-11.124432524031096,-11.123088326193574,-11.123088326193571,-11.122773136856914,-11.122773136856907,-11.122059437339455,-11.118877267702755,-11.118877267702754,-11.117663463194829,-11.114339860307133,-11.114226043214487,-11.114226043214483,-11.110798883186886,-11.110323359340661,-11.11032335934065,-11.108860711810891,-11.108860711810884,-11.107008817716777,-11.103376190796773,-11.103376190796768,-11.102929531915379,-11.101897007104157,-11.101327902910363,-11.101050985026506,-11.100363501217194,-11.099777848044583,-11.096728036416755,-11.096728036416744,-11.094848960163471,-11.094848960163464,-11.09137485387893,-11.091374853878929,-11.079003954712272,-11.074941281090062,-11.070815894841607,-11.031594681986707,-11.030124981924011,-11.030124981924002,-11.029409197613848,-11.029409197613848,-11.024081264096289,-11.022608625889461,-11.02260862588946,-11.015487796270287,-10.979709588457169,-10.978880380522405,-10.978880380522405,-10.974211209158117,-10.972663849142766,-10.97266384914276,-10.970018412571443,-10.970018412571438,-10.965275223419168,-10.962478440383538,-10.962478440383535,-10.961582621612422,-10.961582621612417,-10.949180506768972,-10.949180506768963,-10.903187622664337,-10.900289932575149,-10.898782245260763,-10.898782245260762,-10.895383761725272,-10.88573271903631,-10.885732719036303,-10.883867778778292,-10.878536908356535,-10.878536908356535,-10.864715874073715,-10.86471587407371,-10.845699945836458,-10.845699945836449,-10.845509317953164,-10.836358057092333,-10.83635805709233,-10.83531435507713,-10.828608854180668,-10.827543403312092,-10.826475932383874,-10.825754766054676,-10.825754766054672,-10.825406495190801,-10.821565033684763,-10.819667015405628,-10.819667015405624,-10.819529833986802,-10.811654099293694,-10.81161838952026,-10.811618389520254,-10.798013633275701,-10.7980136332757,-10.785774924894381,-10.785774924894378,-10.779258379113994,-10.77775308961414,-10.775773869097224,-10.775773869097222,-10.77558188677136,-10.772321196407033,-10.77232119640703,-10.763935442158582,-10.763900506378553,-10.76390050637855,-10.762900397991885,-10.76290039799187,-10.762274414780785,-10.762274414780784,-10.758701173511678,-10.758701173511671,-10.756607530147772,-10.756587850705577,-10.75639634358499,-10.75639634358499,-10.755195563807897,-10.751675170611813,-10.748433775756421,-10.748343641243371,-10.741045839966393,-10.741045839966384,-10.740712628189497,-10.740712628189488,-10.736295146668473,-10.736295146668468,-10.726120585456886,-10.726120585456885,-10.725552972027817,-10.724986577750958,-10.72498657775095,-10.723370984617253,-10.723370984617253,-10.714790642949323,-10.70959753869395,-10.709597538693949,-10.708962050407136,-10.708962050407127,-10.690697503952533,-10.689523171384554,-10.662616351895903,-10.662439564300456,-10.659099808833853,-10.655646658675122,-10.640306000105731,-10.636844109848795,-10.636523143910544,-10.635756497258923,-10.632579679458887,-10.630179313785334,-10.6196575744883,-10.619657574488285,-10.6163990092768,-10.616399009276797,-10.612968965327918,-10.612968965327916,-10.609344192567992,-10.60934419256799,-10.598069962981022,-10.597150590604773,-10.596203479279563,-10.594929372635802,-10.58784637098165,-10.587846370981648,-10.582406593571578,-10.582406593571573,-10.576666676686088,-10.576666676686088,-10.570490055178807,-10.570490055178796,-10.569663958838797,-10.563676027981977,-10.55810932866249,-10.552796563252837,-10.547882331674368,-10.547882331674366,-10.53881520618564,-10.53881520618564,-10.530617626732901,-10.522178230358287,-10.515176550715658,-10.515176550715655,-10.501036722385882,-10.50103672238588,-10.498714653089811,-10.482506165617167,-10.429852717252592,-10.428323682836101,-10.4283236828361,-10.423037416652864,-10.423037416652864,-10.422403416679217,-10.41957283032665,-10.410447953752849,-10.410074331648017,-10.410074331648012,-10.403516614942221,-10.403516614942221,-10.39400338082778,-10.39400338082778,-10.386893983184988,-10.386893983184985,-10.385089339486768,-10.385089339486763,-10.37810866723773,-10.378108667237727,-10.373915507426377,-10.373185795933033,-10.366313429131774,-10.366313429131774,-10.3581200560082,-10.358120056008195,-10.357366652767555,-10.354863704091956,-10.350720356526697,-10.350720356526693,-10.343594163422166,-10.343594163422159,-10.314131742099821,-10.302676396951298,-10.296804919065636,-10.289986756133608,-10.023804644418197,-10.022097867140674,-10.020437531825985,-9.955203130027925,-5.416286216494297,-5.416286216494291,-5.411694336065702,-5.411694336065695,-5.406849203737826,-5.406849203737825,-5.403890699238236,-5.401940578216013,-5.39999045550708,-5.367374451699585,-5.362649387525155,-5.362649387525144,-5.3536728445231425,-5.3536728445231345,-5.285898604323156,-4.779749928246223,-4.779749928246222,-4.779099133363886,-4.779099133363881,-4.767669872232762,-4.761590250169654,-4.752460205140848,-4.752460205140839,-4.751759300416118,-4.751759300416111,-4.739438095914109
4.725897920604915,-15.329299544732883,-15.303368017917045,-15.285278590119063,-15.284460725051444,-15.242757720078806,-15.23808708377736,-15.232574130959836,-15.23257413095982,-15.225209454059877,-15.225209454059867,-15.21219505730623,-15.212195057306227,-15.202596474821453,-15.200486630155485,-15.200486630155481,-15.19881227478907,-15.198812274789066,-15.198514047143627,-15.198514047143625,-15.196948974741144,-15.19694897474114,-15.196828854136154,-15.19682885413614,-15.196231631432237,-15.196231631432234,-15.189112653929648,-15.182361979589,-15.178337278817585,-15.172920165632823,-15.168036579592597,-15.16801382846295,-15.054162016832354,-15.049568668991409,-15.0495686689914,-15.045396828539554,-15.039712920596186,-15.035765359296954,-15.035765359296953,-15.027419340416362,-15.02741934041636,-14.997361407512184,-14.997361407512178,-14.992381852274157,-14.992381852274155,-14.99087643751485,-14.99087643751485,-14.986073832760976,-14.983994194338806,-14.98187656291856,-14.952965832473893,-14.947981191740716,-14.947981191740713,-14.934374102431214,-14.934374102431214,-14.889030740084209,-14.878364193449757,-14.870315316408355,-14.862807358826382,-14.862602271717225,-14.853230557365647,-14.849419253467756,-14.843765159127814,-14.834775783471294,-14.819746704934497,-14.818465230378491,-14.799310605601335,-14.799310605601333,-14.79191161183397,-14.791911611833969,-14.78533987001848,-14.785339870018475,-14.78509450638731,-14.785094506387306,-14.784965216455994,-14.784965216455985,-14.784229066277362,-14.78422906627736,-14.781783194495235,-14.781783194495224,-14.770864765016475,-14.770864765016471,-14.764089944990863,-14.755206008115595,-14.752111251367083,-14.749922065993774,-14.749922065993768,-14.747786132094225,-14.747383884731965,-14.747258743308132,-14.746560823924066,-14.742143533414952,-14.742100417647649,-14.742100417647647,-14.736724601990426,-14.733301509495098,-14.73163669914485,-14.731636699144843,-14.719368407025694,-14.719368407025687,-14.71739586149917,-14.717395861499169,-14.717384305936049,-14.717384305936047,-14.714679200995118,-14.714679200995114,-14.713141378653447,-14.71314137865344,-14.71218843355072,-14.71138775856839,-14.711387758568387,-14.709627862418266,-14.709627862418259,-14.706559011430464,-14.700742972511701,-14.697502359200431,-14.696296861197832,-14.694705243972551,-14.668512495631077,-14.668512495631068,-14.66703913638641,-14.665605555015444,-14.665605555015443,-14.642557829694477,-14.617550522809777,-14.617550522809774,-14.605787527161215,-14.60578752716121,-14.604781332997266,-14.601838358867353,-14.60183835886735,-14.6000197093759,-14.6000197093759,-14.599771828736609,-14.595202887551245,-14.594591902192565,-14.594591902192565,-14.593338478481721,-14.593338478481721,-14.591808988045186,-14.576957146089951,-14.57695714608994,-14.559739553526576,-14.559739553526574,-14.547038855240089,-14.53649847532571,-14.533145871603782,-14.531079219376055,-14.513408530344707,-14.504091635967296,-14.503293281213875,-14.503293281213871,-14.488241535601292,-14.487757494677961,-14.48775749467796,-14.486931945036588,-14.486931945036584,-14.48664248597006,-14.486642485970055,-14.480429357043956,-14.467536701205152,-14.467536701205146,-14.457536330602306,-14.457536330602304,-14.453095507501166,-14.45302142413558,-14.446279599091495,-14.440089688962075,-14.438608090002125,-14.438608090002125,-14.424434294421543,-14.424434294421541,-14.421623139937,-14.421359342496624,-14.414082947077492,-14.414082947077487,-14.400056637444933,-14.400056637444928,-14.390385341324574,-14.388228490628801,-14.338948659925688,-14.28283664611027,-14.282836646110264,-14.269655644981242,-14.269655644981233,-14.228921104672937,-14.22864501666794,-14.194195565145366,-14.193376829632406,-14.192603121229855,-14.18996903510104,-14.189969035101036,-14.189376711272045,-14.189376711272045,-14.189208655860462,-14.189208655860456,-14.145473282610933,-14.145473282610928,-14.140378264093023,-14.140378264093018,-14.140357086340602,-14.06970243979645,-11.165683860530448,-11.162625888525119,-11.15139007764507,-11.15139007764507,-11.149264125756474,-11.149264125756469,-11.146874553379144,-11.146874553379144,-11.14591520821709,-11.14591520821708,-11.140028711149379,-11.140028711149377,-11.133441554869881,-11.13344155486987,-11.131687500693461,-11.127973857571517,-11.127973857571517,-11.126924853344907,-11.126924853344901,-11.126353104743783,-11.126353104743783,-11.125924849699606,-11.124869504903383,-11.123423237699138,-11.12279822787654,-11.122798227876538,-11.120800035247054,-11.119915100000005,-11.119915100000005,-11.118042302676889,-11.117679302610188,-11.117679302610185,-11.11668546247263,-11.11668546247263,-11.115134668747178,-11.113367509559504,-11.113367509559504,-11.111094437113843,-11.110516383136156,-11.110382203277089,-11.109937721121762,-11.109633270620293,-11.108598452971185,-11.108598452971181,-11.097736553549254,-11.09773655354925,-11.095192634276874,-11.095192634276868,-11.08655397489428,-11.084427964083693,-11.080529998369299,-11.039728823428371,-11.0388261129245,-11.038826112924498,-11.03823648648198,-11.038236486481978,-11.034123742916474,-11.032546218005756,-11.032546218005752,-11.027937948853689,-10.984721108024097,-10.98381948964972,-10.983819489649717,-10.980043705037392,-10.978696155755571,-10.978696155755571,-10.977336542854726,-10.977336542854724,-10.973298029147067,-10.971395490061902,-10.971395490061898,-10.970760989440402,-10.970760989440398,-10.962024172612296,-10.962024172612288,-10.909018252462275,-10.906861541714411,-10.90559115458945,-10.905591154589445,-10.903027740971384,-10.896538314709005,-10.896538314709003,-10.89502161403119,-10.876183693937078,-10.876183693937076,-10.86491883063967,-10.864918830639665,-10.850050646324702,-10.850050646324695,-10.849383971402558,-10.841140222473362,-10.839510971429926,-10.839510971429922,-10.83039876420589,-10.828592755100685,-10.826753520362491,-10.826753520362486,-10.824265281441335,-10.823485676830511,-10.82270498593383,-10.821923230083323,-10.821448846689599,-10.821448846689593,-10.819691964758691,-10.81470650483797,-10.814706504837966,-10.804648229059731,-10.804648229059724,-10.795592472148389,-10.795592472148376,-10.784811646922936,-10.784319734984184,-10.784319734984184,-10.7770583258795,-10.777058325879496,-10.776784720588129,-10.776784720588127,-10.776072147285703,-10.775156994142446,-10.774054688347539,-10.772180998922508,-10.772180998922508,-10.770112595932398,-10.76579066810029,-10.761527180803974,-10.761527180803974,-10.75890545981757,-10.758905459817564,-10.758449023889982,-10.75844902388998,-10.758179936118777,-10.757049728850866,-10.751523368294464,-10.751422400341076,-10.747195446438356,-10.747195446438353,-10.747112996366932,-10.747112996366932,-10.746455430197138,-10.746455430197123,-10.73726264741179,-10.73726264741179,-10.73529447325293,-10.734033195998478,-10.734033195998474,-10.733498058518313,-10.733498058518306,-10.72708283269893,-10.719246712348166,-10.719246712348165,-10.71877152544829,-10.718771525448286,-10.688814989699125,-10.687973316459235,-10.669688247650075,-10.669453005653374,-10.661588123343204,-10.65913932552622,-10.647216601306305,-10.646598567943567,-10.645873337975189,-10.643875937468431,-10.642837377665641,-10.640574579301058,-10.627796343423032,-10.62779634342303,-10.625231739398382,-10.625231739398382,-10.622563967446666,-10.622563967446663,-10.619782158924462,-10.61978215892446,-10.607537931121602,-10.606562757128101,-10.605396540953652,-10.60388712329356,-10.602232057698313,-10.602232057698307,-10.598023737725859,-10.598023737725855,-10.59366749813686,-10.59366749813685,-10.589105233620254,-10.589105233620248,-10.584872863351864,-10.579959749987708,-10.575308241698457,-10.57084068943402,-10.55593303557096,-10.55593303557096,-10.548864775314511,-10.548864775314511,-10.53835025945285,-10.531210041463817,-10.529598915696237,-10.529598915696232,-10.519055743202653,-10.519055743202653,-10.513236945108392,-10.50026756730614,-10.436382870516972,-10.436382870516969,-10.43632883759505,-10.431610246189685,-10.431610246189685,-10.429256365952611,-10.428816650576833,-10.42275383154119,-10.422753831541183,-10.420807052014272,-10.417075531636211,-10.417075531636208,-10.407759454479274,-10.407759454479267,-10.403422768919953,-10.403422768919949,-10.399117565417074,-10.39911756541707,-10.392671949039782,-10.392671949039778,-10.392196050967858,-10.391699018252133,-10.38431102541805,-10.38431102541804,-10.375532093520114,-10.372959511680227,-10.372421735992702,-10.3724217359927,-10.371725663561245,-10.371725663561243,-10.362968198380361,-10.362968198380358,-10.337219740819704,-10.326367503524475,-10.322566603730616,-10.315903588940248,-10.026303578586694,-10.024946194783555,-10.023611551881755,-9.957968123209906,-5.422833376326449,-5.422833376326446,-5.419459506290849,-5.4194595062908455,-5.415958025615099,-5.415958025615096,-5.413884041769,-5.412439586320319,-5.410995129984938,-5.373835525459364,-5.370596801343329,-5.370596801343324,-5.364171071843956,-5.364171071843947,-5.29508370453392,-4.784360156884234,-4.784360156884228,-4.783866607375267,-4.783866607375257,-4.7707758800479505,-4.766145227935639,-4.763128191426795,-4.763128191426794,-4.762660982162157,-4.762660982162155,-4.748818929785901


==> Results/FinalV1_molecule_LiH_numConfigs_200_numQubits_12_Rmin_0.9_Rmax_4.7_numR_1_exact_df.csv <==
,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204
0.9451795841209829,-7.051288310143784,-7.009560558955105,-7.009560558955104,-7.0095605589551,-6.991696751568628,-6.972246296941205,-6.972246296941201,-6.972246296941199,-6.9722462969411945,-6.9722462969411945,-6.972246296941192,-6.911796150823355,-6.911796150823353,-6.780523142410537,-6.780523142410535,-6.780523142410535,-6.7805231424105346,-6.780523142410533,-6.78052314241053,-6.754423508525063,-6.745556456419065,-6.745556456419062,-6.745556456419053,-6.711521607854457,-6.711521607854453,-6.688598526928129,-6.688598526928129,-6.622805557980699,-6.501134514194786,-6.501134514194785,-6.501134514194783,-6.34925948024741,-6.34925948024741,-6.34925948024741,-6.320454657524877,-6.297424450116368,-6.297424450116363,-6.297424450116362,-6.297424450116361,-6.2974244501163605,-6.297424450116359,-6.277274366801237,-6.277274366801234,-6.250397320587701,-5.649874927004699,-4.685241181805709,-4.685241181805707,-4.685241181805703,-4.660995889406481,-4.6060494728294445,-4.606049472829443,-4.606049472829443,-4.606049472829442,-4.606049472829441,-4.60604947282944,-4.590752366349651,-4.590752366349649,-4.574693166551788,-4.574693166551787,-4.574693166551786,-4.574693166551785,-4.574693166551784,-4.574693166551784,-4.574693166551783,-4.574693166551782,-4.57469316655178,-4.574693166551778,-4.529430208309229,-4.529430208309226,-4.5294302083092255,-4.522733161666068,-4.522733161666066,-4.522733161666066,-4.522733161666064,-4.522733161666064,-4.522733161666062,-4.5193351110644775,-4.519335111064473,-4.519335111064472,-4.5193351110644695,-4.519335111064469,-4.492966222153844,-4.492966222153843,-4.457598487242845,-4.457598487242844,-4.457598487242844,-4.4575984872428425,-4.4575984872428425,-4.457598487242842,-4.456846694240427,-4.456846694240427,-4.456846694240426,-4.4506485623726295,-4.450648562372629,-4.450648562372628,-4.450648562372626,-4.450648562372624,-4.450648562372624,-4.420605526008066,-4.382743738391473,-4.382743738391473,-4.382743738391472,-4.366271247740059,-4.366271247740057,-4.366271247740057,-4.366271247740055,-4.366271247740054,-4.366271247740054,-4.353082862823217,-4.309231570853225,-4.309231570853223,-4.309231570853221,-4.277523820552047,-4.277523820552047,-4.276079906367496,-4.276079906367495,-4.248879940000005,-4.248879940000002,-4.24887994,-4.248879939999999,-4.2488799399999975,-4.203500412667213,-4.2020541633361335,-4.202054163336133,-4.202054163336133,-4.185634342674347,-4.185634342674343,-4.185634342674343,-4.185634342674343,-4.1856343426743425,-4.1856343426743425,-4.1856343426743425,-4.1856343426743425,-4.18563434267434,-4.185634342674339,-4.164102853831219,-4.164102853831219,-4.164102853831218,-4.120109666050361,-4.120109666050361,-4.12010966605036,-4.12010966605036,-4.120109666050359,-4.120109666050359,-4.116999098439739,-4.116999098439739,-4.116999098439738,-4.116999098439737,-4.1169990984397336,-4.085091633357176,-4.085091633357175,-4.085091633357174,-4.045341682459144,-4.045341682459143,-4.045341682459141,-4.045341682459141,-4.04534168245914,-4.045341682459138,-4.036512139920883,-4.028374228581947,-4.028374228581947,-4.028374228581946,-4.028374228581942,-4.028374228581941,-4.028374228581939,-4.027600512806431,-4.027600512806431,-4.021263138792912,-4.021263138792905,-4.0212631387929045,-4.013881970085996,-4.0138819700859925,-3.994454245942359,-3.994454245942359,-3.9944542459423573,-3.979998023418284,-3.968134836939207,-3.9650934577900556,-3.965093457790051,-3.9650934577900503,-3.9625615899344893,-3.9625615899344884,-3.9625615899344884,-3.9625615899344875,-3.9625615899344875,-3.962561589934486,-3.948875098363435,-3.9445489605280066,-3.9445489605280057,-3.944548960528005,-3.9445489605280044,-3.9445489605280044,-3.9445489605280035,-3.933680271075692,-3.933680271075692,-3.930073904554794,-3.930073904554794,-3.93007390455479,-3.9088073068864873,-3.9088073068864864,-3.90093894971156,-3.8603873475397066,-3.8603873475397057,-3.8603873475397057,-3.8603873475397057


==> Results/FinalV1_molecule_LiH_numConfigs_200_numQubits_12_Rmin_0.9_Rmax_4.7_numR_1_sim_df.csv <==
,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198
0.9451795841209829,-7.045647209482027,-7.0094098718249,-7.005722060006037,-6.99076642869707,-6.9850361228016,-6.963573119917626,-6.963573119917624,-6.959071419144025,-6.959071419144021,-6.953743464497097,-6.953743464497094,-6.89830825252736,-6.898308252527359,-6.780153138076368,-6.780153138076368,-6.764761204376559,-6.764761204376556,-6.743712885512608,-6.741423293211048,-6.741423293211044,-6.71337728140134,-6.710951255481134,-6.708592168078592,-6.677131913649256,-6.677131913649255,-6.667842212820121,-6.6678422128201165,-6.598823860743404,-6.501031261446935,-6.499474901911192,-6.498176777944797,-6.34911105149334,-6.340448939856234,-6.332153486923469,-6.305210487694215,-6.280861723248729,-6.280861723248727,-6.279782215292308,-6.2797822152923075,-6.277549291024138,-6.277549291024137,-6.258107493159068,-6.258107493159064,-6.236473745965549,-5.644800971060442,-4.684656972651833,-4.6734579786698855,-4.593389001180983,-4.574693166551786,-4.574693166551782,-4.56926562274709,-4.569265622747085,-4.550149790780641,-4.550149790780639,-4.542307172219549,-4.534361901986827,-4.534361901986827,-4.532795340522858,-4.532795340522857,-4.523784334252272,-4.516830115274666,-4.5168301152746615,-4.500319135099125,-4.496693218154769,-4.496693218154766,-4.492284790752992,-4.492284790752991,-4.48289444007912,-4.479436481519824,-4.475621644366604,-4.475621644366603,-4.466210392544577,-4.466210392544575,-4.45271982787326,-4.442320419409927,-4.442320419409924,-4.437350297598124,-4.437350297598122,-4.4259487668501745,-4.417625485998004,-4.417625485998002,-4.373287868198691,-4.373287868198689,-4.365489530318147,-4.365489530318145,-4.3627009146838125,-4.3627009146838125,-4.359430316006444,-4.33591408178404,-4.333633724541392,-4.325468795298587,-4.319943944406583,-4.299613828554423,-4.2996138285544205,-4.293317216690264,-4.2933172166902605,-4.248879940000001,-4.248879940000001,-4.2350097961790905,-4.219477229404466,-4.205343558787876,-4.196587910974579,-4.185634342674351,-4.185634342674347,-4.161287784771823,-4.135661928894373,-4.135661928894371,-4.106688318293342,-4.103946945072107,-4.083458232581974,-4.069344515495691,-4.049142021996986,-4.044609066875403,-4.041115322030602,-4.041115322030601,-4.0211088047122585,-4.020406576773342,-4.020406576773342,-4.014247327318784,-4.014247327318781,-4.007545554450973,-4.007545554450971,-4.0036692798945355,-4.003131636079388,-3.997271667045812,-3.9900551773953286,-3.982437853706515,-3.9793738066848503,-3.9793738066848463,-3.9792961210446665,-3.979296121044665,-3.978416257781473,-3.9759328498422026,-3.9759328498421964,-3.9648026821264923,-3.95853706068915,-3.958537060689148,-3.9340052530135954,-3.928869176254707,-3.9263183801202244,-3.9107976754739515,-3.8873437855707795,-3.887343785570779,-3.8691829748787563,-3.869182974878756,-3.861187265429076,-3.8611872654290758,-3.852986232495555,-3.852986232495551,-3.8157726452432112,-3.815772645243209,-3.787001581164604,-3.787001581164602,-3.7532245868078244,-3.753224586807822,-3.7374804628278424,-3.7374804628278406,-3.718968090081334,-3.7189680900813338,-3.7162560454948133,-3.7162560454948093,-3.708817737450237,-3.7028022646982435,-3.695962610968037,-3.6652076905865383,-3.665207690586537,-3.6211169068144007,-3.6211169068144002,-3.596006184635973,-3.5514388300316178,-3.495843942942626,-3.3410491553514188,-3.332975165102391,-1.2116551283867738,-1.2116551283867705,-1.1898532441405694,-1.1757969151249523,-1.175796915124951,-0.9673897347917862,-0.9036965631849463,-0.8700294477921381,-0.8700294477921374,-0.8595373386792409,-0.8595373386792392,-0.8498243624442074,-0.8399981397613967,-0.8385303934060547,-0.8385303934060497,-0.8059245041057217,-0.803093065681154,-0.6642425055306628,-0.6642425055306626,-0.5837330397431397,-0.5837330397431396,-0.5813758753468531,-0.5343910051731223,-0.5343910051731199,-0.5037307548356449,-0.4959317127399142


==> Results/FinalV1_molecule_LiH_numConfigs_200_numQubits_12_Rmin_0.9_Rmax_4.7_numR_20_exact_df.csv <==
,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204
0.9451795841209829,-7.051288310143784,-7.009560558955105,-7.009560558955104,-7.0095605589551,-6.991696751568628,-6.972246296941205,-6.972246296941201,-6.972246296941199,-6.9722462969411945,-6.9722462969411945,-6.972246296941192,-6.911796150823355,-6.911796150823353,-6.780523142410537,-6.780523142410535,-6.780523142410535,-6.7805231424105346,-6.780523142410533,-6.78052314241053,-6.754423508525063,-6.745556456419065,-6.745556456419062,-6.745556456419053,-6.711521607854457,-6.711521607854453,-6.688598526928129,-6.688598526928129,-6.622805557980699,-6.501134514194786,-6.501134514194785,-6.501134514194783,-6.34925948024741,-6.34925948024741,-6.34925948024741,-6.320454657524877,-6.297424450116368,-6.297424450116363,-6.297424450116362,-6.297424450116361,-6.2974244501163605,-6.297424450116359,-6.277274366801237,-6.277274366801234,-6.250397320587701,-5.649874927004699,-4.685241181805709,-4.685241181805707,-4.685241181805703,-4.660995889406481,-4.6060494728294445,-4.606049472829443,-4.606049472829443,-4.606049472829442,-4.606049472829441,-4.60604947282944,-4.590752366349651,-4.590752366349649,-4.574693166551788,-4.574693166551787,-4.574693166551786,-4.574693166551785,-4.574693166551784,-4.574693166551784,-4.574693166551783,-4.574693166551782,-4.57469316655178,-4.574693166551778,-4.529430208309229,-4.529430208309226,-4.5294302083092255,-4.522733161666068,-4.522733161666066,-4.522733161666066,-4.522733161666064,-4.522733161666064,-4.522733161666062,-4.5193351110644775,-4.519335111064473,-4.519335111064472,-4.5193351110644695,-4.519335111064469,-4.492966222153844,-4.492966222153843,-4.457598487242845,-4.457598487242844,-4.457598487242844,-4.4575984872428425,-4.4575984872428425,-4.457598487242842,-4.456846694240427,-4.456846694240427,-4.456846694240426,-4.4506485623726295,-4.450648562372629,-4.450648562372628,-4.450648562372626,-4.450648562372624,-4.450648562372624,-4.420605526008066,-4.382743738391473,-4.382743738391473,-4.382743738391472,-4.366271247740059,-4.366271247740057,-4.366271247740057,-4.366271247740055,-4.366271247740054,-4.366271247740054,-4.353082862823217,-4.309231570853225,-4.309231570853223,-4.309231570853221,-4.277523820552047,-4.277523820552047,-4.276079906367496,-4.276079906367495,-4.248879940000005,-4.248879940000002,-4.24887994,-4.248879939999999,-4.2488799399999975,-4.203500412667213,-4.2020541633361335,-4.202054163336133,-4.202054163336133,-4.185634342674347,-4.185634342674343,-4.185634342674343,-4.185634342674343,-4.1856343426743425,-4.1856343426743425,-4.1856343426743425,-4.1856343426743425,-4.18563434267434,-4.185634342674339,-4.164102853831219,-4.164102853831219,-4.164102853831218,-4.120109666050361,-4.120109666050361,-4.12010966605036,-4.12010966605036,-4.120109666050359,-4.120109666050359,-4.116999098439739,-4.116999098439739,-4.116999098439738,-4.116999098439737,-4.1169990984397336,-4.085091633357176,-4.085091633357175,-4.085091633357174,-4.045341682459144,-4.045341682459143,-4.045341682459141,-4.045341682459141,-4.04534168245914,-4.045341682459138,-4.036512139920883,-4.028374228581947,-4.028374228581947,-4.028374228581946,-4.028374228581942,-4.028374228581941,-4.028374228581939,-4.027600512806431,-4.027600512806431,-4.021263138792912,-4.021263138792905,-4.0212631387929045,-4.013881970085996,-4.0138819700859925,-3.994454245942359,-3.994454245942359,-3.9944542459423573,-3.979998023418284,-3.968134836939207,-3.9650934577900556,-3.965093457790051,-3.9650934577900503,-3.9625615899344893,-3.9625615899344884,-3.9625615899344884,-3.9625615899344875,-3.9625615899344875,-3.962561589934486,-3.948875098363435,-3.9445489605280066,-3.9445489605280057,-3.944548960528005,-3.9445489605280044,-3.9445489605280044,-3.9445489605280035,-3.933680271075692,-3.933680271075692,-3.930073904554794,-3.930073904554794,-3.93007390455479,-3.9088073068864873,-3.9088073068864864,-3.90093894971156,-3.8603873475397066,-3.8603873475397057,-3.8603873475397057,-3.8603873475397057
1.1441647597254003,-7.321594014987195,-7.25434728102499,-7.2543472810249865,-7.254347281024985,-7.238507527894416,-7.214405846424885,-7.214405846424882,-7.214405846424882,-7.2144058464248815,-7.214405846424881,-7.214405846424881,-7.164479248136545,-7.1644792481365425,-6.958700722353284,-6.958700722353284,-6.958700722353279,-6.958700722353276,-6.958700722353275,-6.95870072235327,-6.944138505412992,-6.922693855320575,-6.922693855320574,-6.922693855320574,-6.8886440956828645,-6.888644095682862,-6.860179890828319,-6.860179890828313,-6.841625215941462,-6.841625215941461,-6.84162521594146,-6.800553274757996,-6.622785584438676,-6.622785584438676,-6.622785584438673,-6.615676694380008,-6.574432444145982,-6.574432444145979,-6.574432444145978,-6.574432444145978,-6.574432444145977,-6.574432444145975,-6.552030226175996,-6.552030226175991,-6.525075842303459,-6.073044425870946,-5.116569627255684,-5.116569627255684,-5.116569627255684,-5.090747689785176,-5.0365394096463065,-5.0365394096463065,-5.0365394096463065,-5.036539409646306,-5.036539409646305,-5.036539409646302,-5.0198924205099456,-5.019892420509942,-4.977605464028353,-4.977605464028353,-4.977605464028352,-4.977605464028351,-4.9776054640283505,-4.9776054640283505,-4.9776054640283505,-4.9776054640283505,-4.9776054640283505,-4.977605464028349,-4.937802936155089,-4.937802936155088,-4.937802936155086,-4.9281069049858965,-4.928106904985891,-4.92810690498589,-4.92810690498589,-4.9281069049858885,-4.9281069049858885,-4.92007859308136,-4.92007859308136,-4.920078593081359,-4.920078593081358,-4.920078593081356,-4.901527298259278,-4.9015272982592775,-4.863222392708514,-4.863222392708513,-4.863222392708512,-4.860754499470307,-4.860754499470306,-4.860754499470305,-4.860754499470304,-4.860754499470303,-4.860754499470302,-4.855266798955435,-4.855266798955433,-4.855266798955432,-4.855266798955432,-4.85526679895543,-4.855266798955429,-4.831719433907027,-4.7913406064989355,-4.791340606498935,-4.791340606498935,-4.791340606498934,-4.791340606498934,-4.791340606498934,-4.787398661932459,-4.787398661932458,-4.787398661932457,-4.782686650770129,-4.73409826108874,-4.73409826108874,-4.734098261088739,-4.70069051127657,-4.700690511276569,-4.699172123246205,-4.699172123246202,-4.674196800000003,-4.6741968,-4.6741968,-4.6741968,-4.674196799999999,-4.631313669968471,-4.6313136699684705,-4.63131366996847,-4.628906065272258,-4.610989995091925,-4.610989995091924,-4.6109899950919235,-4.610989995091923,-4.610989995091923,-4.610989995091923,-4.610989995091922,-4.610989995091922,-4.610989995091922,-4.610989995091921,-4.605402522051616,-4.605402522051615,-4.605402522051613,-4.5477440352785905,-4.54774403527859,-4.547744035278589,-4.547744035278589,-4.547744035278589,-4.547744035278588,-4.532062410850093,-4.499394917531446,-4.499394917531446,-4.499394917531446,-4.461403319057262,-4.46140331905726,-4.4614033190572595,-4.461403319057259,-4.461403319057254,-4.454492723182759,-4.440894802042729,-4.440894802042728,-4.440894802042726,-4.440894802042725,-4.440894802042725,-4.440894802042723,-4.42913232373483,-4.429132323734828,-4.429132323734828,-4.393842649734017,-4.393842649734015,-4.393842649734015,-4.393842649734015,-4.393842649734014,-4.3938426497340135,-4.393840330930263,-4.393840330930262,-4.3891492780580315,-4.389149278058031,-4.389149278058028,-4.377885865819218,-4.3778858658192155,-4.370208007151798,-4.370208007151797,-4.370208007151797,-4.370208007151797,-4.370208007151796,-4.370208007151796,-4.354588167227401,-4.3545881672274,-4.354272761036901,-4.330645011536123,-4.330645011536122,-4.33064501153612,-4.312530080904985,-4.312530080904985,-4.312530080904985,-4.312530080904983,-4.312530080904982,-4.312530080904982,-4.3124378592477,-4.303595704399582,-4.303595704399582,-4.303595704399581,-4.29407727761799,-4.294077277617988,-4.289058646061988,-4.289058646061986,-4.289058646061984,-4.289058646061984,-4.289058646061983
1.3431499353298177,-7.5225853024508105,-7.433714807723237,-7.433714807723235,-7.433714807723232,-7.418262798084315,-7.393287764908657,-7.393287764908653,-7.39328776490865,-7.393287764908649,-7.393287764908649,-7.393287764908646,-7.350025312364248,-7.350025312364243,-7.082023133692057,-7.082023133692056,-7.082023133692054,-7.082023133692054,-7.082023133692053,-7.082023133692051,-7.073876132025057,-7.062385542046864,-7.062385542046863,-7.062385542046863,-7.047084786152858,-7.047084786152858,-7.047084786152857,-7.0130246838037475,-7.013024683803747,-6.980073857250399,-6.980073857250395,-6.9248247236991,-6.819904672991719,-6.788875908193586,-6.788875908193585,-6.788875908193582,-6.744773246731517,-6.744773246731517,-6.744773246731517,-6.744773246731514,-6.744773246731514,-6.744773246731511,-6.719922391291695,-6.719922391291691,-6.685997331717935,-6.313896532619817,-5.399308932613919,-5.399308932613919,-5.399308932613917,-5.372146059567937,-5.3194888904662765,-5.319488890466276,-5.319488890466276,-5.319488890466276,-5.319488890466275,-5.319488890466274,-5.301629249421005,-5.301629249421004,-5.240476234564693,-5.2404762345646905,-5.24047623456469,-5.24047623456469,-5.24047623456469,-5.24047623456469,-5.240476234564688,-5.240476234564688,-5.240476234564688,-5.240476234564687,-5.202394744634087,-5.202394744634082,-5.20239474463408,-5.191660546067884,-5.191660546067884,-5.191660546067884,-5.191660546067883,-5.191660546067883,-5.191660546067883,-5.18238161498792,-5.182381614987919,-5.182381614987918,-5.182381614987917,-5.182381614987914,-5.166470374992357,-5.166470374992357,-5.129003679501389,-5.129003679501389,-5.129003679501385,-5.125371038100904,-5.125371038100904,-5.125371038100902,-5.1253710381009006,-5.1253710381009,-5.1253710381009,-5.119605923222428,-5.119605923222428,-5.119605923222428,-5.119605923222428,-5.119605923222427,-5.1196059232224265,-5.0997118909944685,-5.085353733824913,-5.0853537338249115,-5.085353733824911,-5.085353733824911,-5.085353733824911,-5.085353733824909,-5.078618239762896,-5.051773753512166,-5.051773753512166,-5.0517737535121645,-5.029575148315012,-5.029575148315012,-5.029575148315011,-4.996239869282806,-4.996239869282806,-4.994023194294668,-4.9940231942946625,-4.935638704444444,-4.935638704444444,-4.935638704444443,-4.935638704444443,-4.935638704444442,-4.926127928890227,-4.903396569046529,-4.903396569046527,-4.903396569046527,-4.873049868088253,-4.873049868088252,-4.87304986808825,-4.873049868088248,-4.873049868088248,-4.8730498680882475,-4.873049868088247,-4.873049868088246,-4.873049868088246,-4.873049868088244,-4.867730197929623,-4.867730197929623,-4.867730197929622,-4.839881259225919,-4.810960320358908,-4.810960320358906,-4.810960320358906,-4.810960320358905,-4.810960320358904,-4.8109603203589,-4.802677802902081,-4.80267780290208,-4.802677802902079,-4.757352094852601,-4.746862973397184,-4.746862973397182,-4.74686297339718,-4.746862973397176,-4.746862973397176,-4.7468629733971754,-4.70238469281793,-4.702384692817928,-4.700044925495662,-4.700044925495661,-4.700044925495661,-4.70004492549566,-4.700044925495658,-4.666667227915274,-4.666667227915273,-4.666667227915272,-4.6656907892957715,-4.665690789295771,-4.665690789295769,-4.636787026591468,-4.636787026591468,-4.636787026591467,-4.636787026591466,-4.636787026591466,-4.636787026591466,-4.629716675669309,-4.620826139662088,-4.620826139662086,-4.607688547069128,-4.607688547069128,-4.607688547069127,-4.607688547069127,-4.607688547069127,-4.607688547069125,-4.590209181814461,-4.590209181814461,-4.586190919687533,-4.586190919687532,-4.586190919687529,-4.586190919687529,-4.586190919687529,-4.586190919687528,-4.5703095440189285,-4.570309544018926,-4.570309544018926,-4.567110807068361,-4.567110807068358,-4.551781067776443,-4.539282606293865,-4.539282606293865,-4.539282606293862,-4.529244089370019,-4.529244089370018,-4.5292440893700165,-4.529244089370016,-4.529244089370015
1.5421351109342352,-7.645436164892662,-7.53807679221184,-7.5380767922118395,-7.538076792211834,-7.52312735769789,-7.497834813068646,-7.497834813068643,-7.49783481306864,-7.497834813068638,-7.497834813068636,-7.497834813068634,-7.459653573361961,-7.459653573361958,-7.181278396581473,-7.181278396581472,-7.181278396581469,-7.138539228970527,-7.138539228970525,-7.138539228970525,-7.138539228970523,-7.138539228970523,-7.1385392289705205,-7.134297915072181,-7.105574655355122,-7.105574655355119,-7.105574655355115,-7.071502969504529,-7.071502969504524,-7.034546898756699,-7.034546898756696,-6.983773466100255,-6.930928343394569,-6.864490471000339,-6.864490471000337,-6.864490471000335,-6.824786999095451,-6.824786999095451,-6.82478699909545,-6.82478699909545,-6.82478699909545,-6.8247869990954415,-6.797231881998007,-6.797231881997997,-6.75710729866279,-6.424414584909127,-5.570224802816301,-5.570224802816299,-5.5702248028162975,-5.542148577341158,-5.491394108135499,-5.491394108135498,-5.491394108135498,-5.4913941081354976,-5.491394108135497,-5.491394108135496,-5.4721865116152255,-5.472186511615223,-5.397564528437616,-5.3975645284376155,-5.3975645284376155,-5.397564528437614,-5.397564528437614,-5.397564528437613,-5.397564528437612,-5.397564528437612,-5.39756452843761,-5.397564528437608,-5.359750660877769,-5.359750660877765,-5.359750660877765,-5.348822849542167,-5.348822849542167,-5.348822849542167,-5.348822849542165,-5.348822849542165,-5.348822849542165,-5.339354705446715,-5.339354705446715,-5.3393547054467145,-5.339354705446714,-5.339354705446714,-5.324509384044725,-5.324509384044725,-5.289228778636983,-5.289228778636983,-5.289228778636982,-5.289228778636981,-5.28922877863698,-5.289228778636979,-5.288682429087099,-5.288682429087098,-5.288682429087096,-5.27791072709271,-5.27791072709271,-5.277910727092708,-5.277910727092706,-5.277910727092706,-5.2779107270927055,-5.270297921514934,-5.270297921514934,-5.270297921514934,-5.270297921514932,-5.27029792151493,-5.27029792151493,-5.2684744912089405,-5.260628236992586,-5.220937974153589,-5.220937974153589,-5.220937974153583,-5.209876030874111,-5.209876030874109,-5.209876030874106,-5.18783795585244,-5.187837955852437,-5.185879566000202,-5.185879566000202,-5.118631518462975,-5.079122711290325,-5.079122711290324,-5.079122711290324,-5.0791227112903234,-5.079122711290323,-5.053210994491231,-5.053210994491229,-5.053210994491227,-5.01707289221678,-5.0170728922167775,-5.017072892216776,-5.017072892216774,-5.017072892216773,-5.017072892216773,-5.017072892216773,-5.017072892216772,-5.017072892216772,-5.017072892216768,-5.015637704127897,-5.01094753924145,-5.01094753924145,-5.0109475392414495,-4.978282157648933,-4.978282157648932,-4.978282157648932,-4.956466688945099,-4.956466688945099,-4.956466688945096,-4.956466688945096,-4.9564666889450955,-4.9564666889450955,-4.934979312956176,-4.927013065061998,-4.927013065061998,-4.927013065061997,-4.9270130650619945,-4.9270130650619945,-4.927013065061994,-4.88455883088345,-4.884558830883449,-4.8532232836727065,-4.8532232836727065,-4.8532232836727065,-4.853223283672706,-4.853223283672701,-4.818020112416225,-4.818020112416224,-4.818020112416223,-4.8174553133449765,-4.817455313344976,-4.817455313344975,-4.7917021781902305,-4.79170217819023,-4.79170217819023,-4.791702178190229,-4.791702178190228,-4.791702178190228,-4.783100585562265,-4.77547385862639,-4.775473858626389,-4.760249403249742,-4.760249403249739,-4.760249403249738,-4.760249403249738,-4.7602494032497376,-4.760249403249736,-4.740055127971067,-4.740055127971065,-4.736185885060275,-4.736185885060273,-4.736185885060272,-4.736185885060272,-4.736185885060269,-4.736185885060269,-4.721998496630709,-4.721998496630709,-4.721998496630708,-4.717087270151375,-4.7170872701513735,-4.701026262008912,-4.690577659776033,-4.6905776597760305,-4.690577659776029,-4.681381435630815,-4.681381435630815,-4.681381435630813,-4.681381435630813,-4.681381435630813
1.7411202865386528,-7.7401316018300115,-7.6209285161060345,-7.620928516106033,-7.620928516106033,-7.60634099963507,-7.580772086380895,-7.58077208638089,-7.58077208638089,-7.580772086380886,-7.580772086380885,-7.580772086380884,-7.545940906445473,-7.545940906445464,-7.263278479616551,-7.263278479616551,-7.263278479616549,-7.1912756171042265,-7.191275617104223,-7.191275617104221,-7.191275617104219,-7.191275617104216,-7.191275617104213,-7.189148375874055,-7.15987698774116,-7.159876987741158,-7.159876987741156,-7.125793198202216,-7.125793198202215,-7.086378156651632,-7.086378156651628,-7.041057974630288,-7.006245990735564,-6.922697783009127,-6.922697783009126,-6.9226977830091245,-6.8861251294987404,-6.886125129498738,-6.886125129498736,-6.886125129498734,-6.886125129498734,-6.886125129498734,-6.856095275377523,-6.856095275377521,-6.813015484114646,-6.491195184558629,-5.687414551939934,-5.687414551939932,-5.687414551939931,-5.658913957720791,-5.609900465326167,-5.609900465326166,-5.609900465326164,-5.609900465326162,-5.609900465326162,-5.60990046532616,-5.589577759064218,-5.5895777590642135,-5.508380067401379,-5.5083800674013785,-5.508380067401378,-5.508380067401378,-5.508380067401377,-5.508380067401376,-5.508380067401375,-5.508380067401375,-5.508380067401374,-5.508380067401371,-5.470281839685284,-5.470281839685282,-5.470281839685282,-5.459403556001535,-5.459403556001534,-5.459403556001534,-5.459403556001533,-5.459403556001533,-5.459403556001531,-5.45010589850737,-5.450105898507368,-5.450105898507367,-5.450105898507366,-5.450105898507364,-5.43563561690227,-5.43563561690227,-5.417014809867764,-5.417014809867764,-5.417014809867764,-5.417014809867763,-5.417014809867763,-5.417014809867762,-5.402192906447507,-5.401402779712322,-5.40140277971232,-5.401402779712316,-5.389404216266393,-5.389404216266391,-5.38940421626639,-5.389404216266389,-5.389404216266388,-5.389404216266388,-5.388977140876397,-5.388977140876397,-5.3889771408763965,-5.388977140876395,-5.388977140876393,-5.388977140876392,-5.373766594875948,-5.356017707811472,-5.35601770781147,-5.3560177078114695,-5.323324124527011,-5.323324124527011,-5.32196021383942,-5.321960213839418,-5.3212223045489635,-5.321222304548959,-5.321222304548958,-5.254520643046659,-5.175481608571432,-5.1754816085714275,-5.1754816085714275,-5.175481608571426,-5.175481608571425,-5.150925904432551,-5.150925904432551,-5.15092590443255,-5.12865376923421,-5.113571136585171,-5.113571136585169,-5.113571136585168,-5.1135711365851675,-5.1135711365851675,-5.113571136585166,-5.113571136585166,-5.113571136585166,-5.113571136585164,-5.113571136585163,-5.112294424916025,-5.1122944249160245,-5.11229442491602,-5.0869567416510355,-5.086956741651035,-5.086956741651034,-5.057836867169339,-5.057836867169336,-5.0578368671693354,-5.057836867169335,-5.057836867169334,-5.057836867169333,-5.051792079023588,-5.041861123076379,-5.041861123076379,-5.041861123076378,-5.041861123076377,-5.041861123076377,-5.041861123076374,-5.004343214997117,-5.004343214997116,-4.972554283377565,-4.9725542833775584,-4.972554283377558,-4.972554283377557,-4.972554283377557,-4.935450717927635,-4.9354507179276315,-4.9354507179276315,-4.916828741962505,-4.9168287419625045,-4.9168287419625045,-4.910178952950298,-4.910178952950297,-4.910178952950297,-4.910178952950295,-4.910178952950294,-4.910178952950294,-4.89383822103397,-4.89383822103397,-4.8840105746432325,-4.879296852828962,-4.879296852828961,-4.879296852828961,-4.879296852828961,-4.87929685282896,-4.8792968528289595,-4.856419388344986,-4.856419388344984,-4.838026935999146,-4.838026935999144,-4.838026935999144,-4.83525338873619,-4.835253388736189,-4.835253388736188,-4.835253388736186,-4.835253388736185,-4.835253388736184,-4.816281970381602,-4.816281970381602,-4.814433039256909,-4.808770179472177,-4.808770179472177,-4.808770179472177,-4.798926997529757,-4.7989269975297555,-4.798926997529753,-4.798926997529751,-4.79892699752975
1.94010546214307,-7.7935600419120785,-7.6663150480229385,-7.666315048022933,-7.666315048022933,-7.651905053945582,-7.625783920396123,-7.625783920396123,-7.625783920396121,-7.62578392039612,-7.6257839203961195,-7.625783920396111,-7.593882544324228,-7.593882544324224,-7.304398528465079,-7.304398528465075,-7.304398528465075,-7.215497468615813,-7.2154974686158075,-7.215497468615805,-7.215497468615803,-7.215497468615802,-7.215497468615801,-7.2151609449387255,-7.184813558572217,-7.1848135585722055,-7.184813558572202,-7.150714904197004,-7.150714904196999,-7.110074060849827,-7.110074060849827,-7.0719727826751315,-7.039063569357717,-6.950634938889966,-6.950634938889966,-6.950634938889961,-6.916104767737644,-6.916104767737642,-6.9161047677376395,-6.916104767737639,-6.916104767737637,-6.916104767737636,-6.883446137558156,-6.883446137558156,-6.839370461905387,-6.519809118635567,-5.753645393484974,-5.753645393484971,-5.753645393484966,-5.724918193599253,-5.67766891847008,-5.677668918470079,-5.677668918470077,-5.677668918470076,-5.677668918470076,-5.677668918470075,-5.656322912469561,-5.656322912469557,-5.572627440131504,-5.572627440131504,-5.572627440131504,-5.5726274401315035,-5.572627440131503,-5.572627440131502,-5.572627440131501,-5.572627440131501,-5.5726274401315,-5.5726274401315,-5.53425222877523,-5.534252228775229,-5.534252228775229,-5.523225655173004,-5.523225655173004,-5.523225655173003,-5.523225655173001,-5.523225655173001,-5.523225655173,-5.514030968619778,-5.514030968619776,-5.514030968619775,-5.514030968619773,-5.514030968619772,-5.4998910872491,-5.4998910872491,-5.498727112164328,-5.498727112164328,-5.498727112164327,-5.498727112164327,-5.498727112164327,-5.498727112164327,-5.484478315559395,-5.467468810336341,-5.467468810336341,-5.4674688103363405,-5.455265961693558,-5.4552659616935575,-5.4552659616935575,-5.455265961693557,-5.455265961693556,-5.455265961693556,-5.453893073391821,-5.45389307339182,-5.45389307339182,-5.453893073391819,-5.453893073391819,-5.453893073391816,-5.439679816981698,-5.438729687472696,-5.438729687472695,-5.438729687472694,-5.406823626251284,-5.40682362625128,-5.406230106741651,-5.406230106741649,-5.385846802227167,-5.385846802227167,-5.385846802227167,-5.338582177432438,-5.2297888676923145,-5.229788867692313,-5.229788867692308,-5.229788867692308,-5.229788867692306,-5.204530028523257,-5.204530028523256,-5.204530028523255,-5.191343500462247,-5.17495346603062,-5.174953466030618,-5.174953466030617,-5.167552441075544,-5.167552441075543,-5.167552441075543,-5.16755244107554,-5.16755244107554,-5.16755244107554,-5.167552441075538,-5.167552441075537,-5.167552441075535,-5.167552441075532,-5.14107330312757,-5.14107330312757,-5.141073303127569,-5.122528033076773,-5.122528033076772,-5.122528033076772,-5.1225280330767715,-5.122528033076771,-5.122528033076768,-5.118014725230705,-5.100671690146576,-5.100671690146571,-5.100671690146571,-5.100671690146569,-5.100671690146567,-5.100671690146566,-5.073786583382817,-5.073786583382816,-5.052377910512313,-5.0523779105123126,-5.052377910512311,-5.052377910512311,-5.052377910512307,-5.013202440497288,-5.013202440497288,-5.013202440497286,-4.989058927879187,-4.989058927879185,-4.989058927879183,-4.989058927879183,-4.989058927879183,-4.9890589278791815,-4.9753686349192625,-4.975368634919261,-4.975368634919258,-4.972628096791686,-4.972628096791684,-4.958879412715013,-4.958879412715012,-4.95887941271501,-4.958879412715009,-4.958879412715009,-4.958879412715006,-4.943960796291499,-4.933162142941781,-4.9331621429417805,-4.911213778342472,-4.911213778342471,-4.911213778342471,-4.893604796998176,-4.893604796998175,-4.893604796998175,-4.893604796998174,-4.893604796998174,-4.893604796998173,-4.887444968571711,-4.887444968571709,-4.8874449685717085,-4.884837894722411,-4.875338089524818,-4.875338089524814,-4.874266430224757,-4.874266430224757,-4.874266430224754,-4.874266430224751,-4.8742664302247505
2.1390906377474876,-7.837313840316891,-7.706622146624482,-7.706622146624482,-7.706622146624474,-7.69215801469442,-7.665245340264923,-7.665245340264918,-7.665245340264916,-7.665245340264916,-7.6652453402649146,-7.665245340264913,-7.635672040985772,-7.635672040985768,-7.344727393060732,-7.3447273930607295,-7.344727393060726,-7.245835841566986,-7.244407407551144,-7.244407407551141,-7.24440740755114,-7.24440740755114,-7.244407407551139,-7.244407407551139,-7.21315463869388,-7.21315463869388,-7.2131546386938785,-7.179042017625787,-7.179042017625783,-7.138544379154957,-7.138544379154956,-7.107667399221083,-7.071272098445194,-6.986634930170048,-6.986634930170046,-6.986634930170045,-6.952525811082115,-6.952525811082113,-6.952525811082113,-6.952525811082111,-6.952525811082109,-6.952525811082107,-6.917768817583689,-6.917768817583688,-6.873999372328179,-6.5578968762406245,-5.803510973060914,-5.803510973060914,-5.803510973060909,-5.774688800607906,-5.728797902389415,-5.728797902389414,-5.728797902389414,-5.728797902389413,-5.728797902389412,-5.72879790238941,-5.7066898594163105,-5.70668985941631,-5.623970452741438,-5.623970452741437,-5.623970452741435,-5.623970452741435,-5.623970452741435,-5.6239704527414345,-5.623970452741434,-5.623970452741433,-5.623970452741433,-5.623970452741433,-5.585674591562778,-5.585674591562776,-5.585674591562776,-5.574150728184565,-5.574150728184563,-5.574150728184563,-5.574150728184562,-5.57415072818456,-5.574150728184558,-5.564683152079102,-5.5646831520791,-5.5646831520791,-5.5646831520791,-5.564683152079098,-5.561248275146073,-5.561248275146073,-5.561248275146071,-5.56124827514607,-5.5612482751460695,-5.561248275146062,-5.551027612621859,-5.551027612621857,-5.547308247734863,-5.52040519219028,-5.52040519219028,-5.52040519219028,-5.507369208574528,-5.507369208574527,-5.507369208574526,-5.5073692085745245,-5.507369208574524,-5.507369208574524,-5.504982717966993,-5.504982717966993,-5.504982717966992,-5.504982717966991,-5.50498271796699,-5.50498271796699,-5.500618877329052,-5.500618877329048,-5.500618877329047,-5.49196180530378,-5.470047437692483,-5.470047437692481,-5.469861454310026,-5.469861454310025,-5.437421625967986,-5.437421625967986,-5.437421625967982,-5.402383210929599,-5.281901513720932,-5.281901513720932,-5.281901513720932,-5.281901513720929,-5.281901513720927,-5.255316272498769,-5.255316272498768,-5.255316272498765,-5.244947941537643,-5.230900615687056,-5.230900615687054,-5.2309006156870534,-5.218896571941477,-5.218896571941476,-5.2188965719414755,-5.2188965719414755,-5.218896571941475,-5.218896571941474,-5.218896571941474,-5.218896571941473,-5.218896571941472,-5.218896571941469,-5.189377880629699,-5.189377880629698,-5.1893778806296975,-5.180731181309218,-5.180731181309216,-5.180731181309216,-5.180731181309215,-5.180731181309214,-5.180731181309214,-5.173506241768128,-5.152756704217973,-5.152756704217972,-5.152756704217971,-5.152756704217969,-5.1527567042179685,-5.152756704217967,-5.132640808867179,-5.132640808867178,-5.119896900005296,-5.119896900005295,-5.119896900005293,-5.119896900005293,-5.119896900005292,-5.078969992761795,-5.078969992761793,-5.078969992761792,-5.056382672020161,-5.056382672020161,-5.056382672020161,-5.05638267202016,-5.056382672020159,-5.056382672020158,-5.039842703793964,-5.039842703793961,-5.032825505902171,-5.032825505902171,-5.032825505902171,-5.026116388070898,-5.026116388070897,-5.026116388070897,-5.026116388070897,-5.0261163880708954,-5.026116388070895,-5.002006696723117,-4.998038725672518,-4.998038725672516,-4.971706340273926,-4.971706340273924,-4.971706340273924,-4.953696580003914,-4.953696580003911,-4.953696580003911,-4.953626461109288,-4.9536264611092875,-4.9536264611092875,-4.953626461109285,-4.953626461109284,-4.953626461109283,-4.943509173704021,-4.940630372683684,-4.936041108270379,-4.936041108270379,-4.933751558665786,-4.933751558665785,-4.933751558665784,-4.933751558665781
2.338075813351905,-7.857319613106786,-7.726279263117884,-7.726279263117882,-7.7262792631178785,-7.711531324045518,-7.683457380512044,-7.683457380512043,-7.683457380512042,-7.68345738051204,-7.68345738051204,-7.6834573805120385,-7.656298507539348,-7.65629850753934,-7.372224376142006,-7.372224376142005,-7.372224376141996,-7.261405912909144,-7.257366118263007,-7.257366118263005,-7.257366118263003,-7.257366118263,-7.257366118262999,-7.257366118262999,-7.224094972240591,-7.224094972240589,-7.224094972240589,-7.189967787354862,-7.189967787354861,-7.150777775161175,-7.150777775161173,-7.130500654679436,-7.086955992544952,-7.014139145185455,-7.014139145185454,-7.0141391451854505,-6.9789197526639395,-6.978919752663937,-6.978919752663937,-6.978919752663935,-6.978919752663933,-6.978919752663932,-6.942402876351707,-6.9424028763517045,-6.8994685154452275,-6.594627607333936,-5.827115765259001,-5.827115765258993,-5.827115765258991,-5.798267543909428,-5.753557730047082,-5.75355773004708,-5.75355773004708,-5.753557730047079,-5.753557730047079,-5.753557730047079,-5.730727515238342,-5.7307275152383355,-5.651784129761259,-5.651784129761256,-5.651784129761255,-5.651784129761255,-5.651784129761254,-5.651784129761253,-5.651784129761253,-5.651784129761253,-5.6517841297612526,-5.6517841297612526,-5.614117277134994,-5.6141172771349925,-5.614117277134991,-5.601843162071363,-5.60184316207136,-5.601843162071359,-5.601843162071359,-5.601843162071357,-5.601843162071357,-5.596877705994472,-5.596877705994471,-5.596877705994469,-5.596877705994468,-5.5968777059944665,-5.596877705994466,-5.591199882466221,-5.591199882466221,-5.59119988246622,-5.591199882466218,-5.591199882466216,-5.58414714418313,-5.578406827420152,-5.57840682742015,-5.549936805175673,-5.549936805175671,-5.54993680517567,-5.535544963480291,-5.535544963480291,-5.535544963480291,-5.53554496348029,-5.53554496348029,-5.535544963480285,-5.534968739098909,-5.534968739098908,-5.534968739098906,-5.532007401351671,-5.532007401351669,-5.532007401351668,-5.532007401351666,-5.532007401351664,-5.532007401351663,-5.520356043207299,-5.507103848383114,-5.507103848383113,-5.505914168752767,-5.505914168752767,-5.465403184604614,-5.465403184604613,-5.465403184604612,-5.439595772291968,-5.322392817021277,-5.322392817021275,-5.322392817021274,-5.322392817021274,-5.322392817021272,-5.293860625052962,-5.293860625052962,-5.293860625052962,-5.282997897088675,-5.271889802314718,-5.271889802314717,-5.271889802314716,-5.25801340204927,-5.258013402049267,-5.258013402049264,-5.258013402049263,-5.258013402049261,-5.25801340204926,-5.258013402049259,-5.258013402049259,-5.258013402049256,-5.258013402049255,-5.224316374246203,-5.224316374246201,-5.224316374246201,-5.223544692566527,-5.223544692566527,-5.223544692566525,-5.223544692566525,-5.223544692566524,-5.223544692566523,-5.212187519890885,-5.192169934335074,-5.192169934335073,-5.192169934335072,-5.192169934335071,-5.19216993433507,-5.192169934335069,-5.175688774061702,-5.175688774061701,-5.165754930148544,-5.165754930148543,-5.165754930148543,-5.165754930148543,-5.16575493014854,-5.123066515368296,-5.123066515368295,-5.123066515368295,-5.10303690719028,-5.103036907190277,-5.103036907190277,-5.103036907190276,-5.103036907190275,-5.103036907190274,-5.086315079740124,-5.086315079740123,-5.0767535214605735,-5.076753521460573,-5.076753521460571,-5.0715151987348825,-5.071515198734879,-5.071515198734878,-5.071515198734878,-5.071515198734878,-5.071515198734876,-5.045964358714661,-5.041076577356506,-5.0410765773565025,-5.013383573615391,-5.013383573615391,-5.013383573615389,-4.998471633894584,-4.998471633894583,-4.998471633894583,-4.998471633894582,-4.998471633894581,-4.998471633894579,-4.997680206157638,-4.997680206157633,-4.997680206157631,-4.985090864995596,-4.983836061971825,-4.980593009650894,-4.980593009650894,-4.975319617302731,-4.975319617302729,-4.975319617302729,-4.975319617302729
2.5370609889563225,-7.8758815389322026,-7.747009669974006,-7.7470096699740045,-7.7470096699740045,-7.731809273644203,-7.702484542221155,-7.702484542221154,-7.7024845422211525,-7.702484542221152,-7.702484542221151,-7.702484542221148,-7.677483986183985,-7.677483986183979,-7.4072812827608,-7.407281282760798,-7.407281282760797,-7.28295930035482,-7.275617318933897,-7.275617318933896,-7.275617318933896,-7.275617318933894,-7.275617318933893,-7.27561731893389,-7.239312505004056,-7.239312505004051,-7.239312505004051,-7.205173743026151,-7.205173743026146,-7.168009036031899,-7.168009036031896,-7.160891191745383,-7.10713387524939,-7.051441650060414,-7.0514416500604105,-7.051441650060409,-7.013868451865535,-7.013868451865531,-7.01386845186553,-7.013868451865527,-7.013868451865527,-7.013868451865523,-6.976382068224343,-6.976382068224343,-6.934086975855697,-6.647541084854137,-5.84732532419546,-5.847325324195455,-5.847325324195453,-5.81852132199728,-5.774630209871537,-5.7746302098715345,-5.774630209871534,-5.774630209871532,-5.77463020987153,-5.77463020987153,-5.7511828896206145,-5.751182889620612,-5.677552898901968,-5.6775528989019675,-5.677552898901967,-5.677552898901965,-5.677552898901965,-5.677552898901965,-5.677552898901963,-5.677552898901963,-5.677552898901963,-5.677552898901963,-5.641027397813198,-5.641027397813198,-5.641027397813198,-5.629487793286483,-5.629487793286482,-5.62948779328648,-5.62948779328648,-5.629487793286479,-5.629487793286479,-5.625074374614225,-5.625074374614223,-5.625074374614221,-5.625074374614221,-5.625074374614219,-5.625074374614218,-5.616047021514267,-5.615283292419314,-5.6152832924193135,-5.615283292419313,-5.615283292419313,-5.615283292419312,-5.6035830194940175,-5.603583019494016,-5.5769420610742655,-5.576942061074262,-5.576942061074259,-5.563671416842896,-5.563671416842896,-5.563671416842891,-5.561356980426771,-5.56135698042677,-5.561356980426769,-5.561356980426769,-5.561356980426768,-5.561356980426765,-5.55662996167998,-5.556629961679979,-5.556629961679978,-5.556629961679978,-5.5566299616799775,-5.556629961679975,-5.546353170313342,-5.538486051085431,-5.538486051085429,-5.536212300463351,-5.5362123004633474,-5.491280246074056,-5.491280246074055,-5.491280246074048,-5.471262570302051,-5.368690131764708,-5.368690131764707,-5.368690131764704,-5.368690131764704,-5.368690131764702,-5.337944705901408,-5.337944705901406,-5.337944705901404,-5.325116693074684,-5.316840495500403,-5.3168404955004025,-5.316840495500402,-5.302605234942702,-5.302605234942698,-5.302605234942698,-5.302605234942698,-5.302605234942697,-5.302605234942696,-5.302605234942695,-5.302605234942694,-5.302605234942693,-5.302605234942692,-5.269417074076186,-5.269417074076186,-5.269417074076185,-5.269417074076182,-5.2694170740761805,-5.269417074076179,-5.264732953162406,-5.264732953162406,-5.264732953162404,-5.253740024037856,-5.2371050972530915,-5.2371050972530915,-5.237105097253091,-5.237105097253091,-5.237105097253091,-5.237105097253091,-5.221896118681298,-5.221896118681296,-5.207512366065625,-5.207512366065621,-5.207512366065621,-5.20751236606562,-5.207512366065619,-5.163348654352735,-5.163348654352733,-5.163348654352733,-5.1466836431966225,-5.1466836431966225,-5.146683643196622,-5.146683643196621,-5.146683643196621,-5.146683643196618,-5.1297298979753005,-5.129729897975299,-5.122450456360646,-5.122450456360646,-5.122450456360644,-5.112690119111179,-5.112690119111179,-5.112690119111178,-5.112690119111178,-5.1126901191111775,-5.112690119111175,-5.091762777318928,-5.080261618711768,-5.0802616187117655,-5.055684663817864,-5.055684663817863,-5.055684663817862,-5.0420313149656035,-5.042031314965602,-5.042031314965601,-5.042031314965601,-5.042031314965598,-5.042031314965595,-5.037164358667195,-5.037164358667195,-5.037164358667194,-5.024975599050881,-5.024818427009789,-5.023372021998022,-5.023372021998021,-5.019195788328767,-5.019195788328767,-5.019195788328767,-5.019195788328767
2.73604616456074,-7.879358977967872,-7.754982128481895,-7.754982128481894,-7.754982128481892,-7.7390710759381856,-7.70825825958335,-7.708258259583347,-7.708258259583347,-7.708258259583343,-7.708258259583342,-7.708258259583341,-7.6856323577573855,-7.6856323577573775,-7.437087937271722,-7.437087937271716,-7.437087937271714,-7.295778782590051,-7.283578257116378,-7.283578257116375,-7.283578257116373,-7.283578257116373,-7.283578257116369,-7.2835782571163685,-7.242728218269939,-7.242728218269938,-7.242728218269935,-7.208579150687533,-7.208579150687529,-7.1849640671210295,-7.174380728649565,-7.174380728649563,-7.116314291263483,-7.084765035147941,-7.084765035147938,-7.084765035147933,-7.043254230342544,-7.043254230342543,-7.043254230342543,-7.043254230342543,-7.043254230342543,-7.04325423034254,-7.005449630987484,-7.005449630987484,-6.9632966147693525,-6.70445576176344,-5.851495508595979,-5.851495508595978,-5.851495508595974,-5.822826622652351,-5.779642015591061,-5.779642015591061,-5.779642015591061,-5.779642015591061,-5.779642015591059,-5.779642015591058,-5.75549537305288,-5.755495373052878,-5.68924243793671,-5.689242437936709,-5.689242437936708,-5.6892424379367075,-5.6892424379367075,-5.689242437936706,-5.689242437936706,-5.689242437936706,-5.689242437936705,-5.689242437936701,-5.654633573557468,-5.654633573557466,-5.654633573557465,-5.644158847573032,-5.644158847573031,-5.64415884757303,-5.6441588475730295,-5.644158847573029,-5.644158847573028,-5.636436433420089,-5.636436433420088,-5.636436433420087,-5.636436433420085,-5.636436433420085,-5.6364364334200845,-5.633144093614448,-5.624598325691088,-5.624598325691087,-5.624598325691086,-5.624598325691084,-5.624598325691082,-5.614372551856246,-5.614372551856246,-5.589249808344097,-5.589249808344097,-5.589249808344096,-5.576750100551118,-5.576750100551115,-5.576750100551113,-5.572830074509565,-5.572830074509565,-5.572830074509565,-5.572830074509565,-5.572830074509565,-5.5728300745095645,-5.566650227029227,-5.566650227029221,-5.56665022702922,-5.56665022702922,-5.566650227029219,-5.566650227029213,-5.5580578833134515,-5.5542961330263,-5.5542961330263,-5.5506469432047005,-5.5506469432047,-5.503109342942648,-5.503109342942646,-5.503109342942644,-5.487582807086924,-5.4094789927272755,-5.409478992727275,-5.409478992727274,-5.409478992727272,-5.409478992727272,-5.376039657384759,-5.376039657384758,-5.376039657384755,-5.360435097488718,-5.355231044547336,-5.355231044547334,-5.355231044547331,-5.341081652963407,-5.3410816529634015,-5.3410816529634015,-5.3410816529634,-5.3410816529634,-5.341081652963399,-5.341081652963399,-5.341081652963397,-5.341081652963396,-5.341081652963395,-5.308305950537598,-5.308305950537597,-5.308305950537595,-5.308305950537594,-5.308305950537594,-5.3083059505375925,-5.298221070397811,-5.298221070397811,-5.298221070397809,-5.287403601425147,-5.276244916362082,-5.2762449163620815,-5.276244916362081,-5.27624491636208,-5.276244916362079,-5.276244916362077,-5.261472614852934,-5.261472614852933,-5.23617239308662,-5.236172393086619,-5.236172393086618,-5.236172393086617,-5.2361723930866155,-5.190490924752829,-5.190490924752829,-5.190490924752827,-5.178953689948962,-5.178953689948959,-5.178953689948959,-5.178953689948957,-5.178953689948956,-5.178953689948956,-5.161691247027962,-5.161691247027961,-5.160118868786716,-5.160118868786714,-5.160118868786711,-5.14053268757146,-5.140532687571457,-5.140532687571455,-5.140532687571453,-5.140532687571453,-5.1405326875714525,-5.129943063262414,-5.106014022313852,-5.1060140223138495,-5.08754292289557,-5.087542922895566,-5.087542922895565,-5.076461745248859,-5.076461745248859,-5.076461745248858,-5.076461745248858,-5.0764617452488565,-5.076461745248855,-5.062612609810038,-5.062612609810037,-5.062612609810031,-5.056355877537132,-5.056355877537132,-5.054765546724433,-5.051846715057718,-5.051846715057718,-5.051846715057716,-5.0518467150577155,-5.051846715057714
2.9350313401651573,-7.884839583852884,-7.766007423961321,-7.7660074239613195,-7.7660074239613195,-7.749250474174786,-7.7170785638204995,-7.717078563820497,-7.717078563820497,-7.717078563820492,-7.7170785638204915,-7.717078563820491,-7.696610768201633,-7.696610768201631,-7.471282815797727,-7.471282815797727,-7.471282815797726,-7.314086935936896,-7.296350594251125,-7.296350594251119,-7.296350594251117,-7.296350594251114,-7.296350594251113,-7.296350594251109,-7.250368210636796,-7.250368210636791,-7.250368210636787,-7.216212092976988,-7.216212092976984,-7.213332389265981,-7.185289019009124,-7.185289019009124,-7.129337287899191,-7.122408585450256,-7.122408585450256,-7.122408585450251,-7.076212172975023,-7.076212172975022,-7.076212172975022,-7.076212172975022,-7.07621217297502,-7.07621217297502,-7.038767015759073,-7.038767015759072,-6.996100667997189,-6.767122724253108,-5.856900442775496,-5.856900442775496,-5.856900442775491,-5.828448990341886,-5.785828054258728,-5.785828054258727,-5.785828054258726,-5.785828054258724,-5.785828054258724,-5.785828054258724,-5.760982739676033,-5.760982739676029,-5.702420114204781,-5.70242011420478,-5.702420114204778,-5.702420114204778,-5.702420114204778,-5.702420114204777,-5.702420114204777,-5.702420114204776,-5.702420114204776,-5.702420114204773,-5.670154997530212,-5.670154997530211,-5.670154997530211,-5.659161099177193,-5.659161099177191,-5.659161099177191,-5.6591610991771875,-5.659161099177187,-5.659161099177185,-5.650560613975488,-5.648810271436291,-5.6488102714362896,-5.6488102714362896,-5.648810271436289,-5.648810271436289,-5.648810271436285,-5.635205610412306,-5.635205610412306,-5.635205610412305,-5.635205610412304,-5.635205610412301,-5.626471080557947,-5.626471080557946,-5.602248382697568,-5.602248382697568,-5.602248382697567,-5.5902698336063725,-5.59026983360637,-5.590269833606368,-5.585584680331059,-5.585584680331058,-5.585584680331057,-5.585584680331056,-5.585584680331056,-5.585584680331055,-5.578005605647251,-5.578005605647251,-5.578005605647249,-5.578005605647249,-5.578005605647249,-5.578005605647247,-5.571095099466326,-5.5699371317574276,-5.569937131757426,-5.564913566926548,-5.5649135669265455,-5.516532847390708,-5.516532847390707,-5.516532847390703,-5.50396073034634,-5.452017786779667,-5.452017786779662,-5.452017786779661,-5.45201778677966,-5.452017786779659,-5.416158587898669,-5.416158587898668,-5.416158587898665,-5.397760628771007,-5.395070516174809,-5.3950705161748065,-5.3950705161748065,-5.3811969586459165,-5.3811969586459165,-5.381196958645914,-5.381196958645913,-5.381196958645912,-5.381196958645912,-5.381196958645911,-5.38119695864591,-5.38119695864591,-5.3811969586459085,-5.348556501074354,-5.348556501074351,-5.34855650107435,-5.348556501074349,-5.348556501074349,-5.3485565010743485,-5.333414199721901,-5.333414199721898,-5.333414199721897,-5.322529549888954,-5.3172847973222535,-5.317284797322253,-5.317284797322253,-5.317284797322252,-5.317284797322251,-5.317284797322251,-5.302675745199698,-5.302675745199697,-5.264258269892602,-5.2642582698926,-5.264258269892598,-5.264258269892597,-5.264258269892596,-5.217275081759988,-5.217275081759987,-5.217275081759985,-5.211798846258347,-5.211798846258347,-5.211798846258345,-5.211798846258344,-5.211798846258343,-5.21179884625834,-5.199340832043103,-5.1993408320431005,-5.1993408320431,-5.19423652985591,-5.194236529855906,-5.169869197926673,-5.167752425760682,-5.167752425760681,-5.167752425760679,-5.167752425760679,-5.167752425760679,-5.167752425760678,-5.131374747322492,-5.13137474732249,-5.118889675144889,-5.118889675144886,-5.118889675144886,-5.113481313621123,-5.113481313621123,-5.11348131362112,-5.1134813136211195,-5.1134813136211195,-5.113481313621118,-5.092049108755802,-5.0920491087558,-5.088375647690077,-5.088375647690075,-5.088375647690074,-5.088375647690073,-5.088375647690073,-5.088375647690072,-5.088375647690072,-5.0883756476900714,-5.08837564769007
3.1340165157695745,-7.879980203075141,-7.768422025095554,-7.7684220250955525,-7.768422025095545,-7.750502837475902,-7.716930415962759,-7.716930415962757,-7.716930415962755,-7.7169304159627545,-7.716930415962753,-7.716930415962753,-7.698810610591176,-7.698810610591173,-7.500515573747098,-7.500515573747091,-7.500515573747089,-7.326886066050448,-7.302083466225412,-7.30208346622541,-7.302083466225407,-7.302083466225406,-7.302083466225405,-7.302083466225404,-7.249467956364473,-7.249467956364472,-7.249467956364471,-7.235586288272076,-7.215306422813649,-7.2153064228136445,-7.188604947939452,-7.188604947939449,-7.15528246987695,-7.1552824698769495,-7.155282469876949,-7.134497295260311,-7.10285158659193,-7.102851586591928,-7.102851586591927,-7.102851586591924,-7.102851586591923,-7.102851586591918,-7.066386571036399,-7.066386571036391,-7.022658500545374,-6.828845386969073,-5.8514046214465925,-5.8514046214465925,-5.851404621446592,-5.8233188507269515,-5.7813405368570345,-5.781340536857034,-5.781340536857033,-5.781340536857031,-5.781340536857027,-5.7813405368570265,-5.755618448077919,-5.755618448077917,-5.706193756295196,-5.706193756295194,-5.706193756295193,-5.706193756295192,-5.706193756295192,-5.706193756295191,-5.706193756295191,-5.706193756295191,-5.70619375629519,-5.706193756295189,-5.67714394215024,-5.67714394215024,-5.677143942150236,-5.664071068061353,-5.664071068061351,-5.664071068061348,-5.6640710680613475,-5.664071068061347,-5.664071068061345,-5.65862693160486,-5.651381768637927,-5.651381768637925,-5.651381768637924,-5.651381768637922,-5.651381768637921,-5.651381768637919,-5.635781627406586,-5.635781627406585,-5.635781627406584,-5.635781627406582,-5.635781627406582,-5.628727561486667,-5.6287275614866665,-5.605171243146996,-5.605171243146995,-5.605171243146991,-5.593791565461566,-5.593791565461565,-5.593791565461564,-5.588648092749424,-5.588648092749421,-5.588648092749421,-5.588648092749421,-5.58864809274942,-5.588648092749418,-5.5795146811162875,-5.5795146811162875,-5.5795146811162875,-5.5795146811162875,-5.579514681116285,-5.579514681116284,-5.57543210633269,-5.575432106332689,-5.574589953682619,-5.568829508805319,-5.568829508805317,-5.520892946644002,-5.5208929466439995,-5.520892946643999,-5.510741640516771,-5.488553344761906,-5.488553344761905,-5.488553344761903,-5.4885533447619,-5.4885533447619,-5.450252576381025,-5.450252576381024,-5.450252576381024,-5.428433399801041,-5.428036568938476,-5.4280365689384755,-5.4280365689384755,-5.414798360743103,-5.414798360743102,-5.414798360743101,-5.4147983607431,-5.414798360743099,-5.414798360743097,-5.414798360743096,-5.414798360743096,-5.414798360743096,-5.414798360743094,-5.382391627273272,-5.382391627273272,-5.38239162727327,-5.38239162727327,-5.382391627273268,-5.382391627273266,-5.361183847986674,-5.361183847986673,-5.361183847986672,-5.352252361580244,-5.352252361580242,-5.352252361580242,-5.352252361580241,-5.352252361580241,-5.3522523615802395,-5.350372929706605,-5.33789851565349,-5.337898515653488,-5.283930513582882,-5.283930513582882,-5.28393051358288,-5.283930513582879,-5.2839305135828765,-5.238128406441689,-5.238128406441687,-5.238128406441686,-5.238128406441685,-5.238128406441684,-5.238128406441684,-5.235604009479044,-5.235604009479044,-5.23560400947904,-5.232599656620437,-5.232599656620433,-5.232599656620433,-5.220242786552159,-5.220242786552159,-5.2039455675734985,-5.186416281726964,-5.186416281726963,-5.186416281726963,-5.18641628172696,-5.18641628172696,-5.186416281726958,-5.148022501798605,-5.148022501798604,-5.144385081831967,-5.144385081831967,-5.144385081831967,-5.144385081831966,-5.144385081831966,-5.144385081831966,-5.141684587468754,-5.141684587468754,-5.1416845874687525,-5.138241106526697,-5.138241106526696,-5.138241106526695,-5.138241106526695,-5.138241106526693,-5.138241106526693,-5.138241106526692,-5.138241106526691,-5.13824110652669,-5.138241106526689,-5.12177543732384
3.333001691373992,-7.878602240654913,-7.774416762266915,-7.774416762266911,-7.774416762266911,-7.755217776879419,-7.720534155381077,-7.720534155381075,-7.720534155381073,-7.72053415538107,-7.720534155381068,-7.720534155381068,-7.704493166871832,-7.7044931668718295,-7.5305297708143595,-7.5305297708143595,-7.530529770814357,-7.343684302064997,-7.312016920326896,-7.3120169203268945,-7.312016920326891,-7.31201692032689,-7.312016920326889,-7.3120169203268865,-7.259051430726462,-7.252591649932451,-7.252591649932448,-7.252591649932446,-7.218426976132958,-7.218426976132958,-7.196195422208553,-7.196195422208551,-7.188271063315875,-7.188271063315871,-7.18827106331587,-7.14324782284367,-7.129323540094259,-7.129323540094257,-7.129323540094257,-7.129323540094255,-7.129323540094254,-7.129323540094253,-7.094067097237216,-7.094067097237209,-7.0495140694652205,-6.887249716789313,-5.849090060208282,-5.849090060208282,-5.8490900602082805,-5.8214762067993755,-5.780180014520942,-5.780180014520936,-5.780180014520936,-5.780180014520936,-5.780180014520934,-5.780180014520934,-5.753537020788368,-5.753537020788368,-5.7127333905659325,-5.712733390565931,-5.712733390565929,-5.712733390565928,-5.712733390565928,-5.712733390565927,-5.712733390565927,-5.712733390565925,-5.712733390565923,-5.712733390565923,-5.687143302025929,-5.687143302025928,-5.687143302025922,-5.671059922319876,-5.671059922319875,-5.671059922319874,-5.671059922319874,-5.671059922319873,-5.6710599223198725,-5.668915904561961,-5.656505737554797,-5.656505737554794,-5.656505737554794,-5.656505737554794,-5.656505737554794,-5.656505737554793,-5.639150227134117,-5.639150227134116,-5.639150227134115,-5.639150227134115,-5.6391502271341105,-5.6335514698026685,-5.633551469802665,-5.610554351349781,-5.610554351349781,-5.610554351349778,-5.599652444926112,-5.599652444926112,-5.599652444926109,-5.594320705446673,-5.594320705446673,-5.594320705446672,-5.594320705446672,-5.59432070544667,-5.59432070544667,-5.5838182372964145,-5.583818237296413,-5.583818237296412,-5.583818237296411,-5.58381823729641,-5.583818237296406,-5.58287074133764,-5.582870741337638,-5.58078492874301,-5.574834765850874,-5.5748347658508735,-5.528561120446927,-5.528561120446925,-5.528561120446924,-5.523662407761197,-5.523662407761196,-5.523662407761195,-5.523662407761192,-5.523662407761192,-5.520009462767223,-5.483295101936497,-5.483295101936496,-5.483295101936495,-5.459194460781604,-5.459194460781603,-5.4591944607816,-5.457932136233326,-5.4470586204849925,-5.447058620484992,-5.447058620484992,-5.447058620484991,-5.447058620484991,-5.44705862048499,-5.447058620484989,-5.447058620484989,-5.447058620484987,-5.447058620484985,-5.415038131435884,-5.41503813143588,-5.415038131435879,-5.415038131435879,-5.415038131435878,-5.415038131435877,-5.387802998113466,-5.387802998113464,-5.387802998113464,-5.386032658260926,-5.386032658260925,-5.386032658260925,-5.386032658260922,-5.3860326582609215,-5.386032658260921,-5.377302276785748,-5.372073156222857,-5.372073156222856,-5.304475636027532,-5.304475636027529,-5.304475636027529,-5.3044756360275285,-5.304475636027524,-5.265541897198774,-5.265541897198773,-5.265541897198773,-5.265541897198773,-5.265541897198771,-5.265541897198769,-5.265161453507362,-5.26516145350736,-5.265161453507359,-5.255031493204561,-5.25503149320456,-5.25503149320456,-5.247382376824784,-5.247382376824781,-5.237216290550715,-5.206088351665415,-5.206088351665415,-5.2060883516654135,-5.206088351665413,-5.206088351665411,-5.20608835166541,-5.183662806947995,-5.183662806947994,-5.183662806947994,-5.183662806947994,-5.183662806947994,-5.18366280694799,-5.18366280694799,-5.183662806947988,-5.183662806947988,-5.1836628069479875,-5.174367672865524,-5.174367672865523,-5.174367672865521,-5.17436767286552,-5.174367672865519,-5.174367672865518,-5.165923379705116,-5.165923379705115,-5.164915428047938,-5.164915428047938,-5.164915428047936,-5.150708853366296
3.53198686697841,-7.869804825154793,-7.774280930112089,-7.774280930112089,-7.7742809301120825,-7.753413099621154,-7.717754827063558,-7.717754827063554,-7.717754827063552,-7.717754827063549,-7.7177548270635485,-7.717754827063545,-7.703900474633689,-7.703900474633683,-7.555224406538726,-7.555224406538719,-7.555224406538718,-7.355954009692007,-7.3168810625826595,-7.316881062582656,-7.316881062582654,-7.3168810625826515,-7.3168810625826515,-7.316881062582649,-7.276808710714172,-7.249291689237808,-7.249291689237804,-7.249291689237794,-7.215754816655128,-7.215754816655118,-7.215754816655117,-7.215125091485652,-7.215125091485645,-7.198682250695498,-7.198682250695497,-7.1488991366551256,-7.1488991366551256,-7.148899136655124,-7.148899136655123,-7.148899136655122,-7.148899136655121,-7.146227480861588,-7.114938618387401,-7.1149386183874,-7.0708907495584805,-6.939779803727015,-5.839005559011277,-5.839005559011275,-5.839005559011272,-5.812098996387314,-5.771713883114718,-5.7717138831147174,-5.771713883114717,-5.771713883114715,-5.771713883114713,-5.771713883114712,-5.74390328845446,-5.74390328845446,-5.712642185741642,-5.712642185741642,-5.712642185741642,-5.712642185741641,-5.7126421857416405,-5.7126421857416405,-5.7126421857416405,-5.71264218574164,-5.71264218574164,-5.71264218574164,-5.6913674640407645,-5.691367464040762,-5.691367464040762,-5.672863959980481,-5.671014573731475,-5.6710145737314726,-5.671014573731472,-5.671014573731471,-5.671014573731471,-5.67101457373147,-5.654421087999071,-5.6544210879990695,-5.6544210879990695,-5.654421087999068,-5.654421087999067,-5.654421087999065,-5.635356396805861,-5.63535639680586,-5.635356396805858,-5.635356396805858,-5.635356396805855,-5.631166444496192,-5.63116644449619,-5.609002098708683,-5.609002098708682,-5.60900209870868,-5.598345568444905,-5.598345568444905,-5.598345568444902,-5.593036261828027,-5.5930362618280265,-5.593036261828026,-5.593036261828025,-5.593036261828025,-5.593036261828022,-5.583202011229401,-5.5832020112294005,-5.581128467470183,-5.581128467470181,-5.5811284674701795,-5.581128467470178,-5.581128467470176,-5.581128467470175,-5.580222388081916,-5.573654045107688,-5.573654045107684,-5.5525671483098575,-5.552567148309857,-5.552567148309857,-5.552567148309856,-5.552567148309854,-5.531455492942858,-5.531455492942858,-5.531455492942857,-5.523470650456331,-5.509260314847944,-5.5092603148479435,-5.50926031484794,-5.482762291955553,-5.482762291955552,-5.482762291955551,-5.479953063863994,-5.472683930537253,-5.4726839305372526,-5.472683930537252,-5.472683930537251,-5.47268393053725,-5.47268393053725,-5.47268393053725,-5.47268393053725,-5.472683930537249,-5.472683930537248,-5.441276114907799,-5.441276114907796,-5.441276114907796,-5.441276114907796,-5.4412761149077955,-5.4412761149077955,-5.4135754787411345,-5.4135754787411345,-5.413575478741134,-5.413575478741133,-5.413575478741133,-5.413575478741132,-5.406904387857601,-5.4069043878576,-5.406904387857597,-5.400229754921636,-5.400229754921635,-5.397006896601394,-5.319204407564501,-5.319204407564501,-5.3192044075645,-5.3192044075644995,-5.319204407564497,-5.291622622573309,-5.291622622573308,-5.291622622573307,-5.28800965983653,-5.28800965983653,-5.288009659836529,-5.288009659836529,-5.288009659836529,-5.288009659836529,-5.269576175355123,-5.269576175355122,-5.268683925302227,-5.268683925302226,-5.268683925302223,-5.264425620466097,-5.222182333485781,-5.22218233348578,-5.22218233348578,-5.2221823334857795,-5.222182333485779,-5.222182333485776,-5.222182333485776,-5.222182333485776,-5.222182333485775,-5.222182333485772,-5.220012684603956,-5.220012684603955,-5.2200126846039545,-5.2200126846039545,-5.220012684603954,-5.220012684603954,-5.197757198755258,-5.197757198755258,-5.197757198755257,-5.197757198755256,-5.197757198755255,-5.197757198755252,-5.183385189796136,-5.183385189796134,-5.183385189796132,-5.1780690650759125,-5.178069065075911,-5.172754719285786
3.7309720425828274,-7.86507318336331,-7.777717693643219,-7.7777176936432175,-7.7777176936432175,-7.755081011023153,-7.718810094593649,-7.718810094593647,-7.718810094593644,-7.718810094593641,-7.718810094593639,-7.718810094593638,-7.706821424968247,-7.706821424968242,-7.579177201604787,-7.579177201604785,-7.57917720160478,-7.370345996144502,-7.325158131694808,-7.325158131694806,-7.325158131694806,-7.325158131694805,-7.3251581316948045,-7.325158131694802,-7.295100654136692,-7.249757176909136,-7.249757176909134,-7.24975717690913,-7.241756676394371,-7.241756676394369,-7.241756676394369,-7.215589867313136,-7.215589867313133,-7.205403038360502,-7.2054030383605,-7.167265573209373,-7.167265573209371,-7.16726557320937,-7.167265573209369,-7.1672655732093675,-7.167265573209365,-7.152419155765106,-7.134016429426381,-7.13401642942638,-7.09338150312962,-6.984142414366463,-5.832974680231629,-5.832974680231629,-5.832974680231628,-5.806920353175227,-5.767517547005866,-5.767517547005864,-5.767517547005863,-5.767517547005862,-5.767517547005861,-5.767517547005861,-5.738500468113548,-5.738500468113545,-5.715762218951372,-5.7157622189513715,-5.715762218951371,-5.71576221895137,-5.71576221895137,-5.715762218951367,-5.715762218951367,-5.715762218951366,-5.715762218951366,-5.715762218951366,-5.698763727832198,-5.698763727832193,-5.69876372783219,-5.679559892662672,-5.673905846761193,-5.6739058467611905,-5.673905846761188,-5.673905846761188,-5.673905846761186,-5.673905846761186,-5.655259065586651,-5.655259065586651,-5.655259065586651,-5.655259065586649,-5.655259065586648,-5.655259065586648,-5.634977426122681,-5.63497742612268,-5.63497742612268,-5.634977426122678,-5.634977426122677,-5.6318076688389604,-5.631807668838957,-5.610779613777841,-5.610779613777841,-5.610779613777836,-5.599934327444757,-5.599934327444756,-5.599934327444755,-5.594863788354354,-5.594863788354352,-5.59486378835435,-5.59486378835435,-5.594863788354349,-5.594863788354347,-5.58628711116409,-5.58628711116409,-5.582828369851496,-5.58180190850198,-5.581801908501977,-5.581801908501977,-5.581801908501977,-5.581801908501977,-5.5818019085019746,-5.579368760000001,-5.5793687599999995,-5.579368759999999,-5.579368759999997,-5.579368759999995,-5.575465325857707,-5.5754653258577065,-5.54377401651779,-5.54377401651779,-5.543774016517789,-5.530935732266989,-5.528180736485569,-5.528180736485568,-5.5281807364855675,-5.503562147433884,-5.503562147433884,-5.503562147433883,-5.499320246874713,-5.496408340442502,-5.4964083404425015,-5.496408340442501,-5.496408340442499,-5.496408340442499,-5.496408340442498,-5.496408340442498,-5.496408340442498,-5.496408340442497,-5.496408340442495,-5.465687922804636,-5.465687922804635,-5.4656879228046344,-5.465687922804634,-5.465687922804634,-5.465687922804628,-5.439209723967372,-5.43920972396737,-5.439209723967369,-5.439209723967369,-5.439209723967367,-5.439209723967367,-5.426553623713898,-5.426553623713894,-5.424455015651091,-5.424455015651089,-5.424455015651089,-5.415297128399406,-5.335093006706951,-5.335093006706948,-5.3350930067069475,-5.335093006706944,-5.335093006706944,-5.316437444861107,-5.316437444861106,-5.316437444861106,-5.310546761692473,-5.310546761692473,-5.310546761692472,-5.310546761692472,-5.310546761692471,-5.310546761692471,-5.291888194526303,-5.291888194526303,-5.289909345810587,-5.283763349151761,-5.2837633491517595,-5.283763349151759,-5.256327523196521,-5.2563275231965205,-5.25632752319652,-5.256327523196518,-5.256327523196518,-5.256327523196516,-5.256327523196515,-5.256327523196515,-5.256327523196515,-5.256327523196512,-5.235374354309346,-5.235374354309344,-5.235374354309343,-5.235374354309343,-5.235374354309341,-5.235374354309341,-5.220055881968503,-5.220055881968503,-5.220055881968502,-5.220055881968501,-5.220055881968499,-5.220055881968498,-5.20440140361527,-5.20440140361527,-5.204401403615266,-5.20114086541653,-5.201140865416529,-5.201140865416528
3.929957218187244,-7.854878664680905,-7.77663017612697,-7.77663017612697,-7.776630176126968,-7.751753712679237,-7.7151542101331625,-7.715154210133161,-7.71515421013316,-7.715154210133159,-7.715154210133159,-7.715154210133158,-7.705054934250474,-7.705054934250472,-7.598072304285355,-7.598072304285349,-7.598072304285345,-7.3802617195728475,-7.329347783919427,-7.3293477839194265,-7.329347783919424,-7.329347783919422,-7.329347783919421,-7.32934778391942,-7.308796630879347,-7.262348814884273,-7.26234881488427,-7.262348814884267,-7.2452375074137825,-7.24523750741378,-7.245237507413778,-7.211070218218185,-7.211070218218182,-7.208976936845664,-7.20897693684566,-7.179282311201003,-7.179282311201002,-7.179282311201,-7.179282311200999,-7.179282311200999,-7.179282311200996,-7.154118156662322,-7.145861839660293,-7.145861839660288,-7.114300200247111,-7.018173117219613,-5.821310596754645,-5.821310596754645,-5.821310596754644,-5.796475894449202,-5.758282074141229,-5.758282074141229,-5.758282074141229,-5.758282074141227,-5.758282074141226,-5.758282074141225,-5.727790274001566,-5.727790274001563,-5.714068516001034,-5.714068516001033,-5.714068516001033,-5.714068516001033,-5.714068516001032,-5.714068516001031,-5.714068516001031,-5.7140685160010305,-5.71406851600103,-5.71406851600103,-5.701986831838766,-5.701986831838764,-5.70198683183876,-5.681579255146513,-5.671788312147048,-5.671788312147045,-5.6717883121470445,-5.671788312147044,-5.671788312147044,-5.67178831214704,-5.650478567097331,-5.6504785670973305,-5.65047856709733,-5.650478567097329,-5.650478567097328,-5.650478567097328,-5.62935730750403,-5.629357307504029,-5.629357307504028,-5.629357307504027,-5.629357307504027,-5.626941440718383,-5.626941440718383,-5.607687827548115,-5.607687827548112,-5.607687827548111,-5.600616711392406,-5.600616711392404,-5.600616711392404,-5.600616711392403,-5.600616711392402,-5.5961269911665426,-5.59612699116654,-5.596126991166536,-5.591543018566851,-5.591543018566851,-5.591543018566849,-5.591543018566849,-5.591543018566848,-5.591543018566846,-5.584174333567049,-5.584174333567047,-5.580470948915721,-5.577368144075679,-5.577368144075678,-5.5773681440756775,-5.577368144075677,-5.577368144075676,-5.577368144075675,-5.572093634179157,-5.572093634179153,-5.560992700157904,-5.560992700157902,-5.5609927001579,-5.535867556549455,-5.534017012085496,-5.534017012085495,-5.534017012085495,-5.516374304932588,-5.516374304932587,-5.516374304932587,-5.514204024648938,-5.514204024648937,-5.5142040246489366,-5.514204024648936,-5.514204024648935,-5.514204024648935,-5.514204024648934,-5.514204024648934,-5.514204024648934,-5.514204024648934,-5.51056850314592,-5.484328126831513,-5.484328126831511,-5.48432812683151,-5.484328126831509,-5.484328126831507,-5.484328126831505,-5.459224940021961,-5.459224940021958,-5.459224940021957,-5.459224940021955,-5.459224940021954,-5.459224940021954,-5.447429568797756,-5.447429568797753,-5.435260750784217,-5.4352607507842166,-5.4352607507842166,-5.427060615587297,-5.346411105669287,-5.346411105669286,-5.346411105669286,-5.346411105669285,-5.346411105669282,-5.335700453852429,-5.335700453852427,-5.335700453852426,-5.3283713492100455,-5.328371349210045,-5.328371349210043,-5.328371349210042,-5.328371349210042,-5.328371349210042,-5.309900085671198,-5.309488024299739,-5.309488024299737,-5.294389612723204,-5.294389612723203,-5.294389612723201,-5.284266676511727,-5.284266676511721,-5.28426667651172,-5.28426667651172,-5.284266676511719,-5.284266676511718,-5.284266676511717,-5.284266676511717,-5.284266676511716,-5.284266676511715,-5.246344706904779,-5.246344706904777,-5.246344706904776,-5.246344706904776,-5.246344706904775,-5.246344706904774,-5.237936710590604,-5.237936710590604,-5.237936710590602,-5.237936710590601,-5.237936710590601,-5.237936710590593,-5.226756713744283,-5.226756713744283,-5.226756713744282,-5.226756713744282,-5.22675671374428,-5.226756713744279
4.128942393791662,-7.848886008075221,-7.778867611580213,-7.77886761158021,-7.778867611580204,-7.75167301754262,-7.715121905900946,-7.7151219059009435,-7.715121905900942,-7.715121905900942,-7.715121905900941,-7.7151219059009355,-7.706574823719356,-7.706574823719352,-7.616067519706501,-7.6160675197064975,-7.616067519706497,-7.391167802826284,-7.336022851220267,-7.3360228512202665,-7.336022851220266,-7.336022851220266,-7.336022851220266,-7.336022851220263,-7.323150559004876,-7.2813776793019365,-7.281377679301935,-7.281377679301932,-7.24418212057707,-7.244182120577069,-7.244182120577062,-7.216182155384219,-7.2161821553842165,-7.2100153442959884,-7.2100153442959884,-7.190650440705769,-7.1906504407057685,-7.190650440705768,-7.190650440705767,-7.190650440705767,-7.190650440705766,-7.158558956808209,-7.1561072068167375,-7.156107206816737,-7.1382033119095425,-7.042675433683035,-5.814020412885885,-5.814020412885884,-5.814020412885882,-5.79060129946326,-5.753541262248461,-5.7535412622484605,-5.753541262248457,-5.753541262248456,-5.753541262248456,-5.753541262248454,-5.721602524291791,-5.7216025242917885,-5.715614138838303,-5.715614138838303,-5.715614138838303,-5.715614138838302,-5.715614138838302,-5.715614138838302,-5.715614138838301,-5.715614138838301,-5.7156141388383,-5.715614138838299,-5.708004789048251,-5.708004789048249,-5.7080047890482435,-5.686133121635774,-5.672877472840859,-5.672877472840858,-5.672877472840855,-5.672877472840854,-5.672877472840854,-5.672877472840853,-5.648681696075916,-5.648681696075914,-5.648681696075912,-5.648681696075911,-5.64868169607591,-5.648681696075909,-5.627325400995761,-5.627325400995757,-5.627325400995757,-5.627325400995757,-5.627325400995754,-5.625204501631017,-5.625204501631015,-5.620251936746992,-5.620251936746989,-5.620251936746989,-5.620251936746989,-5.620251936746988,-5.608047904169741,-5.60804790416974,-5.608047904169735,-5.595446971416472,-5.59544697141647,-5.59544697141647,-5.591456488785711,-5.5914564887857106,-5.5914564887857106,-5.59145648878571,-5.591456488785709,-5.591456488785706,-5.585054388265333,-5.585054388265332,-5.581324275532055,-5.579500744901005,-5.5795007449010035,-5.579500744901003,-5.5764175363364865,-5.576417536336484,-5.576417536336483,-5.576417536336482,-5.576417536336481,-5.57641753633648,-5.57197286799197,-5.571972867991966,-5.544680724092859,-5.542179137743905,-5.542179137743905,-5.542179137743904,-5.53067695266885,-5.5306769526688475,-5.530676952668847,-5.530676952668847,-5.530676952668847,-5.530676952668846,-5.530676952668845,-5.530676952668845,-5.530676952668844,-5.530676952668843,-5.526297872179327,-5.526297872179327,-5.526297872179326,-5.519961129128078,-5.501603229801848,-5.501603229801847,-5.501603229801846,-5.501603229801845,-5.5016032298018445,-5.501603229801841,-5.477765252599647,-5.477765252599647,-5.477765252599646,-5.477765252599645,-5.477765252599645,-5.477765252599643,-5.4668121191007994,-5.466812119100799,-5.44530118541504,-5.445301185415038,-5.445301185415037,-5.438041901075613,-5.358612389449805,-5.358612389449805,-5.358612389449804,-5.358612389449804,-5.358612389449804,-5.3536820766338105,-5.3536820766338105,-5.3536820766338105,-5.345638609469595,-5.345638609469594,-5.345638609469594,-5.345638609469594,-5.345638609469593,-5.345638609469592,-5.328524592035408,-5.3265682088852655,-5.326568208885265,-5.308826451271688,-5.308826451271687,-5.308826451271686,-5.308826451271685,-5.308826451271681,-5.308826451271681,-5.30882645127168,-5.3088264512716785,-5.3088264512716785,-5.308826451271678,-5.306128525365232,-5.3061285253652315,-5.306128525365224,-5.25839519046592,-5.258395190465919,-5.258395190465918,-5.258395190465917,-5.258395190465914,-5.2583951904659125,-5.257732752388054,-5.257732752388052,-5.257732752388051,-5.25773275238805,-5.2577327523880495,-5.2577327523880495,-5.246498715361726,-5.246498715361726,-5.246498715361725,-5.246498715361724,-5.2464987153617235,-5.2464987153617235
4.3279275693960795,-7.838834973135505,-7.7776467775784335,-7.777646777578432,-7.77764677757843,-7.747578284436132,-7.711494010716912,-7.711494010716912,-7.711494010716911,-7.71149401071691,-7.711494010716909,-7.711494010716909,-7.704461956208719,-7.704461956208717,-7.62962939005187,-7.62962939005187,-7.62962939005187,-7.397810478672553,-7.338985033566126,-7.3389850335661215,-7.338985033566117,-7.338985033566117,-7.3389850335661135,-7.338985033566112,-7.333972775424825,-7.295524656898068,-7.29552465689806,-7.295524656898058,-7.239147728353771,-7.23914772835377,-7.239147728353769,-7.220614126300077,-7.2206141263000765,-7.20498185654071,-7.204981856540705,-7.196824996189242,-7.196824996189242,-7.196824996189242,-7.196824996189239,-7.196824996189239,-7.196824996189238,-7.161971015786873,-7.160287911497934,-7.160287911497931,-7.158697065577651,-7.057034237428271,-5.802655415287619,-5.80265541528761,-5.802655415287609,-5.781182356372695,-5.7452697467577964,-5.745269746757793,-5.745269746757793,-5.745269746757792,-5.7452697467577885,-5.745269746757787,-5.71355709393063,-5.713557093930629,-5.713557093930628,-5.7135570939306275,-5.7135570939306275,-5.7135570939306275,-5.713557093930624,-5.713557093930624,-5.713557093930623,-5.71355709393062,-5.7116727252890565,-5.711672725289052,-5.710636026863087,-5.710636026863083,-5.7106360268630825,-5.686752825138727,-5.670309125490056,-5.670309125490054,-5.670309125490054,-5.670309125490054,-5.670309125490051,-5.670309125490051,-5.642403855551221,-5.642403855551218,-5.642403855551217,-5.642403855551217,-5.642403855551216,-5.642403855551216,-5.635248106206898,-5.635248106206897,-5.635248106206896,-5.635248106206896,-5.6352481062068955,-5.62139834474239,-5.6213983447423885,-5.621398344742388,-5.621398344742384,-5.621398344742383,-5.619132962892768,-5.619132962892767,-5.604758042454688,-5.604758042454683,-5.604758042454683,-5.593867040787779,-5.593867040787779,-5.593867040787777,-5.59073808036695,-5.59073808036695,-5.590738080366945,-5.587489480288009,-5.587489480288008,-5.587489480288008,-5.587489480288006,-5.5874894802880055,-5.587489480288005,-5.582021903539097,-5.5820219035390926,-5.578417225517819,-5.571655807988404,-5.571655807988401,-5.571655807988398,-5.571655807988398,-5.571655807988397,-5.571655807988393,-5.568000153420938,-5.568000153420935,-5.5504190895237056,-5.547819978059544,-5.547819978059542,-5.547819978059541,-5.542219144071653,-5.542219144071652,-5.54221914407165,-5.54221914407165,-5.542219144071648,-5.542219144071648,-5.542219144071647,-5.542219144071647,-5.542219144071644,-5.542219144071643,-5.529904105344607,-5.529904105344606,-5.529904105344606,-5.524037216999614,-5.514020116785048,-5.514020116785045,-5.514020116785043,-5.514020116785042,-5.514020116785041,-5.514020116785041,-5.491567220993395,-5.491567220993394,-5.491567220993393,-5.491567220993393,-5.4915672209933915,-5.491567220993391,-5.481576628321086,-5.481576628321085,-5.449861479317093,-5.449861479317092,-5.4498614793170885,-5.443646752340982,-5.366986186277204,-5.366986186277203,-5.3669861862772015,-5.366771690767541,-5.3667716907675365,-5.366771690767535,-5.366771690767534,-5.366771690767531,-5.358471377977478,-5.358471377977477,-5.358471377977474,-5.358471377977474,-5.358471377977473,-5.358471377977472,-5.342493168825518,-5.33921083322762,-5.339210833227617,-5.328061284195663,-5.3280612841956625,-5.328061284195662,-5.32806128419566,-5.328061284195659,-5.328061284195659,-5.328061284195658,-5.328061284195658,-5.328061284195657,-5.328061284195657,-5.313927582815101,-5.313927582815099,-5.313927582815096,-5.275177892377225,-5.275177892377223,-5.275177892377223,-5.275177892377223,-5.27517789237722,-5.27517789237722,-5.266493258829052,-5.266493258829051,-5.2664932588290485,-5.2664932588290485,-5.266493258829045,-5.266493258829045,-5.258667515113072,-5.258667515113072,-5.258667515113071,-5.2586675151130695,-5.2586675151130695,-5.258667515113069
4.526912745000497,-7.8328861990304395,-7.7793826660530945,-7.779382666053091,-7.779382666053089,-7.746401321347271,-7.711138528429491,-7.7111385284294895,-7.711138528429489,-7.711138528429488,-7.711138528429488,-7.711138528429487,-7.705307570474783,-7.70530757047478,-7.6426590165123365,-7.642659016512334,-7.642659016512332,-7.405145849185747,-7.3456725069014235,-7.343703763130663,-7.343703763130663,-7.343703763130661,-7.34370376313066,-7.343703763130659,-7.343703763130656,-7.3085986027266845,-7.308598602726684,-7.308598602726677,-7.237260012425021,-7.237260012425018,-7.2372600124250175,-7.227046743444978,-7.227046743444974,-7.203272862391362,-7.203272862391361,-7.20327286239136,-7.203272862391359,-7.203272862391358,-7.203272862391357,-7.203095139972325,-7.203095139972324,-7.184111671844649,-7.164653556698916,-7.164653556698915,-7.162066227184031,-7.067324624704154,-5.795669259886033,-5.795669259886032,-5.795669259886028,-5.776340025388418,-5.741239269632879,-5.741239269632877,-5.741239269632877,-5.741239269632876,-5.741239269632875,-5.741239269632873,-5.715449224511209,-5.715449224511209,-5.715449224511207,-5.71451382624257,-5.71451382624257,-5.71451382624257,-5.714513826242566,-5.714513826242565,-5.714513826242565,-5.714513826242564,-5.714513826242563,-5.714513826242563,-5.7145138262425625,-5.706129445277369,-5.706129445277368,-5.689379293831764,-5.670831527895302,-5.670831527895301,-5.670831527895297,-5.670831527895297,-5.670831527895296,-5.670831527895294,-5.649355423296703,-5.649355423296703,-5.649355423296703,-5.649355423296703,-5.6493554232967025,-5.639122500710478,-5.6391225007104735,-5.6391225007104735,-5.639122500710473,-5.639122500710473,-5.639122500710473,-5.618962566203004,-5.618962566203004,-5.618962566203003,-5.6189625662030025,-5.618962566203001,-5.616131358501431,-5.61613135850143,-5.607616991586124,-5.607616991586122,-5.607616991586121,-5.604638054013449,-5.604638054013448,-5.604638054013447,-5.589215576395462,-5.589215576395461,-5.589215576395461,-5.586664309768793,-5.586664309768791,-5.58666430976879,-5.58666430976879,-5.586664309768789,-5.586664309768788,-5.581935229389658,-5.581935229389658,-5.578538145257979,-5.5702342758766115,-5.570234275876611,-5.57023427587661,-5.57023427587661,-5.570234275876609,-5.570234275876607,-5.567197373251796,-5.567197373251795,-5.557361531542946,-5.554848511537996,-5.554848511537995,-5.554848511537992,-5.553260459260422,-5.553260459260422,-5.553260459260422,-5.5532604592604216,-5.55326045926042,-5.553260459260419,-5.553260459260418,-5.553260459260416,-5.553260459260415,-5.553260459260412,-5.53464749555848,-5.534647495558479,-5.534647495558478,-5.529459238629877,-5.525815781809338,-5.525815781809337,-5.525815781809336,-5.525815781809334,-5.525815781809333,-5.5258157818093325,-5.504587509064725,-5.504587509064722,-5.504587509064721,-5.50458750906472,-5.50458750906472,-5.504587509064719,-5.495484962636522,-5.495484962636519,-5.4548303855434925,-5.454830385543489,-5.454830385543486,-5.449523092855505,-5.3796217098435015,-5.379621709843501,-5.379621709843499,-5.3755354307939385,-5.375535430793936,-5.375535430793935,-5.375535430793934,-5.375535430793934,-5.370765244222416,-5.3707652442224125,-5.3707652442224125,-5.370765244222412,-5.370765244222408,-5.370765244222408,-5.3556745112697985,-5.351344291358769,-5.3513442913587665,-5.3450268948994735,-5.3450268948994735,-5.345026894899473,-5.345026894899471,-5.345026894899471,-5.34502689489947,-5.34502689489947,-5.345026894899469,-5.345026894899469,-5.345026894899465,-5.322463128182343,-5.322463128182341,-5.322463128182338,-5.291465362037578,-5.291465362037578,-5.291465362037578,-5.291465362037577,-5.2914653620375764,-5.291465362037575,-5.275235393506397,-5.275235393506396,-5.275235393506396,-5.275235393506396,-5.275235393506395,-5.275235393506394,-5.272008753957951,-5.27200875395795,-5.272008753957946,-5.26964036003855,-5.269640360038549,-5.269640360038548
4.725897920604915,-7.823936519177675,-7.778363844640982,-7.778363844640979,-7.778363844640977,-7.74185540424248,-7.707942951753858,-7.707942951753858,-7.707942951753856,-7.707942951753856,-7.7079429517538545,-7.707942951753851,-7.70324551278159,-7.70324551278159,-7.65195392422311,-7.651953924223106,-7.651953924223102,-7.408662015211792,-7.354737088913092,-7.344956746574469,-7.344956746574463,-7.344956746574462,-7.344956746574461,-7.344956746574458,-7.344956746574458,-7.317427926188989,-7.317427926188987,-7.3174279261889845,-7.232117220567087,-7.2321172205670825,-7.232117220567077,-7.2302153975505945,-7.230215397550594,-7.205647806840357,-7.205647806840357,-7.205647806840356,-7.205647806840356,-7.205647806840352,-7.205647806840348,-7.202850130321469,-7.197953533667739,-7.197953533667738,-7.164815208036935,-7.164815208036932,-7.16185687824167,-7.071800942129429,-5.785810790170828,-5.785810790170826,-5.7858107901708244,-5.76921610728879,-5.734612877599851,-5.734612877599848,-5.734612877599846,-5.734612877599846,-5.734612877599845,-5.734612877599844,-5.7171992113836625,-5.717199211383659,-5.717199211383657,-5.712654114891002,-5.712654114891,-5.7126541148909995,-5.712654114890999,-5.712654114890998,-5.712654114890997,-5.712654114890997,-5.712654114890996,-5.712654114890995,-5.712654114890992,-5.697897965631008,-5.697897965631006,-5.688376995071999,-5.6685517992777275,-5.668551799277727,-5.668551799277727,-5.668551799277726,-5.668551799277726,-5.668551799277726,-5.659667810000004,-5.659667810000002,-5.65966781,-5.659667809999999,-5.6596678099999975,-5.632313618639057,-5.632313618639055,-5.632313618639055,-5.632313618639054,-5.632313618639052,-5.632313618639052,-5.617642950808231,-5.617642950808231,-5.61764295080823,-5.613580408001021,-5.6135804080010185,-5.613580408001017,-5.613580408001017,-5.613580408001015,-5.609675473936508,-5.609675473936507,-5.601633422505995,-5.601633422505994,-5.601633422505993,-5.5846686783351895,-5.584668678335189,-5.584668678335189,-5.582868120517597,-5.582868120517597,-5.582868120517597,-5.582868120517596,-5.582868120517595,-5.582868120517594,-5.578830907852857,-5.578830907852855,-5.575717359671704,-5.565894382566954,-5.5658943825669525,-5.565894382566951,-5.565894382566951,-5.565894382566951,-5.565894382566949,-5.563440678269324,-5.563440678269323,-5.560636268875041,-5.56034318456263,-5.56034318456263,-5.560343184562629,-5.560343184562629,-5.560343184562629,-5.560343184562625,-5.560343184562624,-5.560343184562624,-5.560343184562623,-5.560343184562623,-5.558224170029037,-5.558224170029037,-5.558224170029036,-5.53626785269582,-5.536267852695818,-5.536267852695818,-5.533652256493076,-5.533652256493074,-5.533652256493073,-5.533652256493072,-5.533652256493072,-5.533652256493071,-5.531810323532271,-5.513695360268604,-5.5136953602686,-5.513695360268598,-5.513695360268597,-5.513695360268597,-5.513695360268594,-5.505567264790641,-5.50556726479064,-5.455731609710585,-5.4557316097105835,-5.455731609710582,-5.451336135699861,-5.38831548593587,-5.38831548593587,-5.388315485935869,-5.380602271553074,-5.380602271553072,-5.38060227155307,-5.3806022715530695,-5.3806022715530695,-5.3790543351264,-5.3790543351263995,-5.379054335126399,-5.379054335126399,-5.379054335126398,-5.379054335126398,-5.364889972148457,-5.359470005776741,-5.359470005776739,-5.357473128465608,-5.357473128465607,-5.357473128465607,-5.357473128465607,-5.357473128465606,-5.357473128465604,-5.357473128465604,-5.357473128465602,-5.357473128465601,-5.3574731284656,-5.327352736945182,-5.327352736945181,-5.32735273694518,-5.303493276534639,-5.303493276534638,-5.303493276534637,-5.303493276534637,-5.303493276534636,-5.303493276534636,-5.281420710351531,-5.281420710351531,-5.28142071035153,-5.28027118290738,-5.280271182907379,-5.280271182907379,-5.280271182907377,-5.280271182907376,-5.2802711829073745,-5.276505065594334,-5.276505065594332,-5.276505065594331


==> Results/FinalV1_molecule_LiH_numConfigs_200_numQubits_12_Rmin_0.9_Rmax_4.7_numR_20_sim_df.csv <==
,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198
0.9451795841209829,-7.045647209482027,-7.0094098718249,-7.005722060006037,-6.99076642869707,-6.9850361228016,-6.963573119917626,-6.963573119917624,-6.959071419144025,-6.959071419144021,-6.953743464497097,-6.953743464497094,-6.89830825252736,-6.898308252527359,-6.780153138076368,-6.780153138076368,-6.764761204376559,-6.764761204376556,-6.743712885512608,-6.741423293211048,-6.741423293211044,-6.71337728140134,-6.710951255481134,-6.708592168078592,-6.677131913649256,-6.677131913649255,-6.667842212820121,-6.6678422128201165,-6.598823860743404,-6.501031261446935,-6.499474901911192,-6.498176777944797,-6.34911105149334,-6.340448939856234,-6.332153486923469,-6.305210487694215,-6.280861723248729,-6.280861723248727,-6.279782215292308,-6.2797822152923075,-6.277549291024138,-6.277549291024137,-6.258107493159068,-6.258107493159064,-6.236473745965549,-5.644800971060442,-4.684656972651833,-4.6734579786698855,-4.593389001180983,-4.574693166551786,-4.574693166551782,-4.56926562274709,-4.569265622747085,-4.550149790780641,-4.550149790780639,-4.542307172219549,-4.534361901986827,-4.534361901986827,-4.532795340522858,-4.532795340522857,-4.523784334252272,-4.516830115274666,-4.5168301152746615,-4.500319135099125,-4.496693218154769,-4.496693218154766,-4.492284790752992,-4.492284790752991,-4.48289444007912,-4.479436481519824,-4.475621644366604,-4.475621644366603,-4.466210392544577,-4.466210392544575,-4.45271982787326,-4.442320419409927,-4.442320419409924,-4.437350297598124,-4.437350297598122,-4.4259487668501745,-4.417625485998004,-4.417625485998002,-4.373287868198691,-4.373287868198689,-4.365489530318147,-4.365489530318145,-4.3627009146838125,-4.3627009146838125,-4.359430316006444,-4.33591408178404,-4.333633724541392,-4.325468795298587,-4.319943944406583,-4.299613828554423,-4.2996138285544205,-4.293317216690264,-4.2933172166902605,-4.248879940000001,-4.248879940000001,-4.2350097961790905,-4.219477229404466,-4.205343558787876,-4.196587910974579,-4.185634342674351,-4.185634342674347,-4.161287784771823,-4.135661928894373,-4.135661928894371,-4.106688318293342,-4.103946945072107,-4.083458232581974,-4.069344515495691,-4.049142021996986,-4.044609066875403,-4.041115322030602,-4.041115322030601,-4.0211088047122585,-4.020406576773342,-4.020406576773342,-4.014247327318784,-4.014247327318781,-4.007545554450973,-4.007545554450971,-4.0036692798945355,-4.003131636079388,-3.997271667045812,-3.9900551773953286,-3.982437853706515,-3.9793738066848503,-3.9793738066848463,-3.9792961210446665,-3.979296121044665,-3.978416257781473,-3.9759328498422026,-3.9759328498421964,-3.9648026821264923,-3.95853706068915,-3.958537060689148,-3.9340052530135954,-3.928869176254707,-3.9263183801202244,-3.9107976754739515,-3.8873437855707795,-3.887343785570779,-3.8691829748787563,-3.869182974878756,-3.861187265429076,-3.8611872654290758,-3.852986232495555,-3.852986232495551,-3.8157726452432112,-3.815772645243209,-3.787001581164604,-3.787001581164602,-3.7532245868078244,-3.753224586807822,-3.7374804628278424,-3.7374804628278406,-3.718968090081334,-3.7189680900813338,-3.7162560454948133,-3.7162560454948093,-3.708817737450237,-3.7028022646982435,-3.695962610968037,-3.6652076905865383,-3.665207690586537,-3.6211169068144007,-3.6211169068144002,-3.596006184635973,-3.5514388300316178,-3.495843942942626,-3.3410491553514188,-3.332975165102391,-1.2116551283867738,-1.2116551283867705,-1.1898532441405694,-1.1757969151249523,-1.175796915124951,-0.9673897347917862,-0.9036965631849463,-0.8700294477921381,-0.8700294477921374,-0.8595373386792409,-0.8595373386792392,-0.8498243624442074,-0.8399981397613967,-0.8385303934060547,-0.8385303934060497,-0.8059245041057217,-0.803093065681154,-0.6642425055306628,-0.6642425055306626,-0.5837330397431397,-0.5837330397431396,-0.5813758753468531,-0.5343910051731223,-0.5343910051731199,-0.5037307548356449,-0.4959317127399142
1.1441647597254003,-7.318112252972202,-7.254287645189775,-7.251688786956338,-7.242370300185727,-7.2350525714225995,-7.209214936664813,-7.209214936664811,-7.205758218187397,-7.205758218187397,-7.201299230302246,-7.2012992303022365,-7.155372770531107,-7.155372770531105,-6.958107506444268,-6.958107506444261,-6.944646761599405,-6.944646761599404,-6.933990699326399,-6.925514882136688,-6.925514882136687,-6.895200033433044,-6.892913390932713,-6.890695456414028,-6.859092824591533,-6.859092824591526,-6.843295890731001,-6.843295890730998,-6.841540781130776,-6.839845551569637,-6.838487099239302,-6.779926902825586,-6.622641743906639,-6.614502816342427,-6.605427664098496,-6.603015399470857,-6.557120744492099,-6.557120744492098,-6.556769911843542,-6.556769911843538,-6.555939461552832,-6.555939461552831,-6.533413588029467,-6.5334135880294655,-6.513864087231267,-6.066086761384184,-5.11626416162528,-5.105126155630679,-5.034643284874459,-5.007605413959089,-4.978451124500961,-4.9784511245009595,-4.977605464028352,-4.977605464028351,-4.976812378072839,-4.976812378072836,-4.962745084459116,-4.9627450844591126,-4.945410432152966,-4.945410432152965,-4.941359360561345,-4.941359360561343,-4.933773527320639,-4.916490319051499,-4.916490319051499,-4.915403165207586,-4.915403165207583,-4.909654379216616,-4.907646607014879,-4.907646607014877,-4.903059472377036,-4.903059472377035,-4.893503809296527,-4.893091563680788,-4.881466210077221,-4.881466210077218,-4.869110648519637,-4.851024651740491,-4.851024651740489,-4.844576361099093,-4.833606525635605,-4.833606525635601,-4.8210423040244885,-4.821042304024486,-4.801293545581074,-4.801293545581074,-4.7908097596323875,-4.790809759632384,-4.775190509754935,-4.773252177444933,-4.7696182034211825,-4.768677622352288,-4.765281952186547,-4.737107951686542,-4.73710795168654,-4.72687063933732,-4.726870639337318,-4.674196800000004,-4.6741968000000025,-4.671999461385507,-4.645822650389648,-4.628022485897063,-4.6248957062036045,-4.610989995091924,-4.610989995091923,-4.605278236568801,-4.572431331773093,-4.564423410376619,-4.564423410376618,-4.527977020971883,-4.499345102352394,-4.495766936041201,-4.495766936041199,-4.489106227215492,-4.472065871739094,-4.472065871739093,-4.470397436918021,-4.453502719755347,-4.449791055971316,-4.425578731168425,-4.424736971795062,-4.416097000809807,-4.390729671137708,-4.3890918862308,-4.386161503276388,-4.374287482370397,-4.374287482370394,-4.369782364496654,-4.362119995822438,-4.362119995822434,-4.358995927709202,-4.3589959277092,-4.349056184483149,-4.349056184483142,-4.344429941760871,-4.339209035488536,-4.339209035488531,-4.337812451498008,-4.329499350565376,-4.3294993505653725,-4.325220488772523,-4.325220488772521,-4.323699383477904,-4.323669874060278,-4.323669874060277,-4.321921475102807,-4.321921475102805,-4.309697227128411,-4.304115389088272,-4.3041153890882695,-4.186675803228288,-4.186675803228287,-4.157177815917594,-4.157177815917594,-4.117774275339057,-4.1177742753390545,-4.107066482083816,-4.107066482083816,-4.084050527065244,-4.084050527065242,-4.080046892117809,-4.080046892117808,-4.074323557603836,-4.074323557603832,-4.074099366421912,-4.067860607687673,-4.061793248714092,-4.037350787384638,-4.031210685748395,-4.031210685748391,-4.009636926511549,-3.9888832160216374,-3.7682852493553565,-3.75998425397536,-1.76111370586223,-1.7611137058622297,-1.7423554992369392,-1.7241561824234934,-1.7241561824234914,-1.5081388390937454,-1.4456426223143,-1.4119746037090262,-1.4119746037090242,-1.4016870925182061,-1.401687092518206,-1.3920870777037966,-1.3831409431910053,-1.3826491736543107,-1.38264917365431,-1.3475831015353583,-1.341824710694,-1.205562657651448,-1.2055626576514438,-1.1260741407228354,-1.1260741407228332,-1.1212562270134925,-1.0739214964334034,-1.0739214964334027,-1.0457211562851996,-1.0369897489991224
1.3431499353298177,-7.520461442873272,-7.433691217525344,-7.431937711614633,-7.426465028213664,-7.416462315282856,-7.390300888593386,-7.390300888593378,-7.387566182698679,-7.387566182698677,-7.3837677029832,-7.383767702983197,-7.343770680720173,-7.343770680720173,-7.081346056602037,-7.081346056602031,-7.070329364303472,-7.070329364303457,-7.065229931342269,-7.062311849504218,-7.06022183218532,-7.058919956158557,-7.055561976848427,-7.055561976848427,-7.024795455237601,-7.0226923927079365,-7.020658359169924,-6.988871447296526,-6.988871447296518,-6.967164478032113,-6.967164478032112,-6.9082761548467015,-6.811332739476285,-6.7887440516009105,-6.781088843439047,-6.7734280475620094,-6.728840248838653,-6.72884024883865,-6.728821946075611,-6.728821946075611,-6.728628891196607,-6.728628891196604,-6.703365801749176,-6.703365801749175,-6.677016490710987,-6.306016622575491,-5.399102015598377,-5.387904686076298,-5.321204735669674,-5.311685258976485,-5.261365762521437,-5.261365762521434,-5.257378877572755,-5.257378877572753,-5.241141555497173,-5.241141555497172,-5.240476234564691,-5.240476234564689,-5.234500585631161,-5.234500585631159,-5.2185476087032505,-5.2185476087032505,-5.207920620161102,-5.207920620161099,-5.199258253687538,-5.182255446056559,-5.182255446056557,-5.176375686144345,-5.1755856280722465,-5.175585628072239,-5.174261917312747,-5.174261917312747,-5.1616732441325865,-5.1587405773859345,-5.150346026190139,-5.150346026190139,-5.1395875399344595,-5.118559005428815,-5.118559005428812,-5.116643184916792,-5.115967426674419,-5.115967426674416,-5.1034931388788936,-5.1034931388788864,-5.094073775000176,-5.094073775000174,-5.084583828542839,-5.084583828542836,-5.06836077927346,-5.063916413794818,-5.062429408120948,-5.060861799423407,-5.041739856979359,-5.031815354176199,-5.031815354176198,-5.021082058960417,-5.021082058960417,-4.965185827969458,-4.935638704444452,-4.935638704444443,-4.909077167001628,-4.897936727681969,-4.889483452938135,-4.87304986808825,-4.873049868088245,-4.867634815744735,-4.865150395298164,-4.828772276864278,-4.828772276864275,-4.816742423897096,-4.802625736221963,-4.791485456293674,-4.783460867745833,-4.783460867745832,-4.761768786105184,-4.760952007199684,-4.760952007199681,-4.746574828945889,-4.718790525187241,-4.70708269169811,-4.688390528107189,-4.665534966587939,-4.663742803979618,-4.663742803979617,-4.663553291315923,-4.652511545439941,-4.652511545439939,-4.6458000359462375,-4.6310908093500265,-4.631090809350025,-4.6285573900993215,-4.623804227212448,-4.619544423752217,-4.619544423752213,-4.600033531181742,-4.600033531181738,-4.586669964405083,-4.586669964405075,-4.581840207805119,-4.575087168443455,-4.564326173494664,-4.564326173494661,-4.564183658578625,-4.562901446846895,-4.562901446846892,-4.561251294398438,-4.561251294398436,-4.550248188873163,-4.543353678783959,-4.543353678783959,-4.429595039529157,-4.429595039529155,-4.402136842498721,-4.402136842498721,-4.35839270631886,-4.358392706318859,-4.353192560017804,-4.353192560017803,-4.331509159479673,-4.331509159479669,-4.324657795024581,-4.324657795024581,-4.3190984257266445,-4.3190984257266445,-4.314680158786356,-4.3079768125607,-4.306558088532482,-4.301309437607127,-4.293584312209627,-4.293584312209626,-4.273640764697337,-4.271757474739659,-4.026731676378076,-4.017857689318028,-2.0848521632507677,-2.084852163250766,-2.0675076812542237,-2.048083599387587,-2.0480835993875846,-1.8460969736066803,-1.7843075314170596,-1.7506376318600405,-1.7506376318600345,-1.7402334757840325,-1.7402334757840312,-1.7249903555953991,-1.7225127624710888,-1.7216797938664152,-1.7216797938664143,-1.6494376935416748,-1.634426781920911,-1.531115895595687,-1.5311158955956834,-1.450867704664866,-1.4508677046648653,-1.4444890037148863,-1.3907835386541876,-1.390783538654182,-1.3627569367499468,-1.3533728022250247
1.5421351109342352,-7.644194719035575,-7.538067972153473,-7.537002504916065,-7.534301605240706,-7.522200367334272,-7.496262392690016,-7.496262392690011,-7.494089878745754,-7.494089878745754,-7.490831724043588,-7.490831724043569,-7.455338260220241,-7.455338260220235,-7.181212898414633,-7.1793299046858285,-7.177417015414585,-7.1379188740180615,-7.13791887401806,-7.129724054996505,-7.129724054996497,-7.127109278154077,-7.119296904255954,-7.119296904255954,-7.088742721891041,-7.0868453966882345,-7.085016761938326,-7.053024160034662,-7.053024160034655,-7.02560772740695,-7.025607727406946,-6.971922057834016,-6.924624615117944,-6.86436425906177,-6.858519358414101,-6.852334418116007,-6.812048598383362,-6.812048598383358,-6.81150684922223,-6.811506849222228,-6.810922656235925,-6.810922656235923,-6.78357278782489,-6.7835727878248875,-6.750352216187361,-6.416676681454493,-5.570070094942588,-5.558848054689089,-5.497942821660877,-5.494433303546766,-5.435713172776047,-5.435713172776046,-5.431276192991883,-5.43127619299188,-5.427670437296703,-5.427670437296702,-5.402283765898877,-5.402283765898875,-5.397564528437611,-5.397564528437611,-5.393935690195973,-5.393935690195972,-5.37000316483404,-5.3700031648340385,-5.357341283124061,-5.340757015772571,-5.34075701577257,-5.336942887368001,-5.336942887367998,-5.336773843793644,-5.332332602076138,-5.332332602076133,-5.3231525654242535,-5.316709814850145,-5.309479805425612,-5.30947980542561,-5.302897684833131,-5.299010690728521,-5.299010690728521,-5.285909975346533,-5.285909975346529,-5.281705412847344,-5.27754276224002,-5.277542762240018,-5.267377322693327,-5.267377322693327,-5.265828231262725,-5.2658282312627245,-5.251389066127652,-5.25015483822536,-5.245924958059214,-5.245083958374129,-5.216349033053852,-5.216349033053851,-5.209872648052577,-5.209872648052577,-5.202506449265482,-5.149400928668977,-5.079122711290325,-5.079122711290318,-5.054820726187777,-5.048637515244322,-5.03473878789972,-5.03023144062594,-5.017072892216774,-5.0170728922167696,-5.01075931110499,-4.9901684637525205,-4.9782387775740125,-4.975726882172196,-4.975726882172193,-4.960261886828385,-4.949675394871884,-4.949675394871882,-4.928814865722934,-4.9288148657229325,-4.915499881037361,-4.904004807100093,-4.874996597268021,-4.8653588802629075,-4.842156088667341,-4.819719457597208,-4.819719457597207,-4.817305152675238,-4.816747362143657,-4.811752269077134,-4.811752269077133,-4.7983496669936105,-4.792844205223457,-4.792844205223457,-4.7817803794237,-4.779825546424231,-4.779825546424228,-4.7767593427162796,-4.753348412522276,-4.753348412522274,-4.739592514599898,-4.739592514599898,-4.734581619203037,-4.72792167321205,-4.716762619680569,-4.716762619680567,-4.716401362105985,-4.714888321894046,-4.714888321894045,-4.71462948985463,-4.714629489854629,-4.702109474061797,-4.6962476677021705,-4.6962476677021705,-4.5771072841319125,-4.577107284131907,-4.552251065298072,-4.552251065298072,-4.506824716018128,-4.506824716018127,-4.505432672436636,-4.505432672436635,-4.482768505616985,-4.482768505616982,-4.471436603333371,-4.47143660333337,-4.464571405092565,-4.464571405092563,-4.45562659728004,-4.45228917275434,-4.452289172754339,-4.450694991400411,-4.4466821744986476,-4.435615686058106,-4.433133303161147,-4.4069648921248445,-4.170384570208232,-4.160463037235709,-2.2666464065418945,-2.2666464065418936,-2.2494459864730865,-2.2307684432973214,-2.2307684432973205,-2.0538330029560763,-1.9924831668512484,-1.9588111413092073,-1.9588111413092035,-1.9482671752583829,-1.9482671752583813,-1.931128356991098,-1.9305724817151635,-1.9294534571534538,-1.9294534571534514,-1.7927180196288548,-1.7698975231849097,-1.7189673403749957,-1.7189673403749945,-1.637361632422728,-1.6373616324227251,-1.6282936157213763,-1.5635355766889725,-1.5635355766889703,-1.53533241646341,-1.5248673281053646
1.7411202865386528,-7.739325985407149,-7.620924227316614,-7.620260414474815,-7.619081383024085,-7.605805243567942,-7.579912599882416,-7.579912599882412,-7.578047692271124,-7.578047692271118,-7.575076347972296,-7.575076347972292,-7.542634544171954,-7.542634544171951,-7.2632182192233365,-7.261227754338201,-7.259064738458868,-7.190746929029514,-7.190746929029512,-7.1848006746021555,-7.184800674602151,-7.18354505675396,-7.177450382367608,-7.177450382367607,-7.146969994052969,-7.145229656258475,-7.143557761446749,-7.111408046056265,-7.111408046056264,-7.080213168331093,-7.080213168331092,-7.033280638079011,-7.0003634022956245,-6.922568163934056,-6.918194757028856,-6.913481012492498,-6.8758578953555896,-6.875857895355586,-6.875041866955076,-6.875041866955064,-6.874230732970724,-6.874230732970724,-6.844755018176102,-6.844755018176095,-6.807902914806097,-6.484012238835964,-5.687293060475485,-5.6761425144165445,-5.625191417782118,-5.61406281017945,-5.557595326910717,-5.5575953269107154,-5.556207878832426,-5.556207878832425,-5.553113121700824,-5.5531131217008225,-5.529750160325691,-5.52975016032569,-5.508380067401375,-5.508380067401372,-5.505899899921794,-5.505899899921794,-5.483631689768257,-5.483631689768254,-5.468494922122851,-5.4521723092402805,-5.452172309240277,-5.450372355742854,-5.4497678418766755,-5.449767841876672,-5.445166454301473,-5.445166454301471,-5.43733535101901,-5.4277501044390295,-5.424807572437469,-5.4248075724374685,-5.421607730598319,-5.421607730598318,-5.418673048494542,-5.414528307224442,-5.414528307224439,-5.405570830537341,-5.4055708305373384,-5.399450466510767,-5.385476631937747,-5.385476631937745,-5.380597655182884,-5.380385719339848,-5.380385719339845,-5.379250973118066,-5.375325936370029,-5.371528884528217,-5.345568841417237,-5.345568841417229,-5.342538503604127,-5.342538503604122,-5.315773643904329,-5.278444203283839,-5.175481608571435,-5.175481608571424,-5.153383050400761,-5.146951563783512,-5.136933421327596,-5.133005639757091,-5.113571136585165,-5.113571136585159,-5.111985563537003,-5.107337782065087,-5.086940701569349,-5.077016166657548,-5.077016166657547,-5.068878602293515,-5.05758405575457,-5.05758405575457,-5.0406585644800375,-5.040658564480037,-5.011760213265892,-5.002802866706797,-4.970325389645981,-4.964547496015058,-4.962160980480706,-4.936273441260926,-4.919189684249757,-4.919189684249754,-4.91672583786444,-4.913081832867438,-4.913081832867436,-4.9014302176856495,-4.898603554075067,-4.897527573071385,-4.897527573071381,-4.896122252349115,-4.883747899854945,-4.883747899854942,-4.873082404611172,-4.873082404611168,-4.858925087664351,-4.85892508766435,-4.853761640107838,-4.847312575546867,-4.835471740508172,-4.835471740508172,-4.834527976062467,-4.834527976062465,-4.832966843017868,-4.832966843017868,-4.832618214912861,-4.8177522446795225,-4.81539299594965,-4.815392995949644,-4.689916850546085,-4.689916850546081,-4.66637985558474,-4.6663798555847364,-4.623552821153045,-4.623552821153042,-4.618086429330253,-4.618086429330252,-4.595558190684971,-4.595558190684967,-4.5839821894710155,-4.583982189471013,-4.5762598051719845,-4.576259805171983,-4.569477223340409,-4.569477223340405,-4.564859101395322,-4.561504475715081,-4.558912457162914,-4.550791471802973,-4.502734155431951,-4.479868576151842,-4.2709765482025945,-4.259957303499348,-2.3823283717106727,-2.3823283717106647,-2.3642404360773743,-2.347468653255928,-2.3474686532559237,-2.193886736296761,-2.1326464069193416,-2.098972825229386,-2.0989728252293807,-2.088375898556109,-2.088375898556105,-2.0714014905087357,-2.069876402385805,-2.068891992924653,-2.0688919929246463,-1.8741501066472963,-1.8432720986482514,-1.8421978197530946,-1.842197819753091,-1.7594800121157876,-1.759480012115787,-1.7453634457834126,-1.6710549461613948,-1.6710549461613942,-1.64284400139507,-1.6311857387111461
1.94010546214307,-7.793001264581049,-7.666312366599579,-7.665913555144612,-7.665594057020649,-7.65159154407975,-7.625355118278683,-7.62535511827868,-7.62362650979689,-7.623626509796888,-7.620747355294861,-7.620747355294861,-7.5911359185530936,-7.591135918553087,-7.304341993860184,-7.302227425148747,-7.299807309762285,-7.215046312854901,-7.2150463128549,-7.210966030744096,-7.210966030744092,-7.210945008596274,-7.20597468711282,-7.2059746871128185,-7.174801998625571,-7.173187333383399,-7.171641420451162,-7.139365083827589,-7.139365083827586,-7.1059510384521385,-7.105951038452129,-7.067187020720991,-7.033221678375064,-6.9504965147367015,-6.9473405029885615,-6.943956287700194,-6.907758440275987,-6.907758440275981,-6.90672913813139,-6.906729138131389,-6.905729785835605,-6.905729785835599,-6.873893414697666,-6.8738934146976645,-6.835576812439514,-6.513156306860472,-5.75355759326912,-5.74261709037996,-5.700678532233617,-5.68429138574459,-5.633245186594739,-5.633245186594736,-5.630677436902547,-5.630677436902545,-5.626336027353256,-5.6263360273532514,-5.605918772262957,-5.605918772262953,-5.572627440131505,-5.5726274401315035,-5.571103355257335,-5.571103355257333,-5.550771946538499,-5.550771946538499,-5.533164630280539,-5.5177426941634575,-5.517318568596036,-5.517318568596035,-5.515307653756925,-5.515307653756923,-5.51516835565872,-5.515168355658719,-5.504943351297238,-5.495773911116652,-5.495773911116651,-5.494515547751392,-5.49451554775139,-5.492190641210786,-5.488972127651575,-5.488972127651575,-5.487958623386303,-5.480553723448427,-5.480553723448425,-5.471169061287535,-5.45968979428684,-5.4563607931598,-5.453855420199383,-5.452888952999229,-5.452888952999226,-5.448060153663684,-5.448060153663684,-5.446215435816575,-5.424155799917523,-5.424155799917517,-5.42331303504299,-5.423313035042988,-5.3823963132324355,-5.356894458052442,-5.229788867692313,-5.229788867692306,-5.210033385761218,-5.20120633402182,-5.195625459544963,-5.189036657867427,-5.17596522812491,-5.174370680561364,-5.167552441075538,-5.167552441075536,-5.141057256096781,-5.137605410977381,-5.137605410977381,-5.128775080118892,-5.116093762057237,-5.116093762057234,-5.10515160864362,-5.1051516086436175,-5.064410789877649,-5.05590508884345,-5.042559641059238,-5.017770778632416,-5.0161588014592535,-5.015953760419635,-4.981503816866204,-4.975829015732682,-4.975332776358123,-4.974509366119198,-4.974509366119196,-4.969477616874227,-4.969477616874226,-4.958076713035198,-4.957532323182699,-4.957532323182694,-4.953242258240283,-4.953242258240283,-4.943495598485509,-4.943495598485509,-4.938602022774746,-4.938602022774744,-4.93323714448661,-4.927123134289491,-4.915792362454715,-4.91579236245471,-4.915349802531285,-4.915349802531285,-4.912058422855697,-4.912058422855695,-4.90566894991854,-4.895574699540062,-4.895574699540061,-4.889990446208874,-4.768277443943713,-4.7682774439437114,-4.744583673768467,-4.7445836737684655,-4.703334186754606,-4.7033341867546055,-4.695501889615819,-4.695501889615818,-4.672712405016403,-4.672712405016402,-4.66109165147168,-4.661091651471679,-4.653149360793971,-4.653149360793965,-4.648678871562924,-4.648678871562924,-4.6408370578055305,-4.638872878995431,-4.637939459499982,-4.6302336610475505,-4.524013076561123,-4.505281510803964,-4.335543705741054,-4.323405843438514,-2.4449430873802394,-2.4449430873802336,-2.425245009473208,-2.4111070635903586,-2.411107063590358,-2.2799098854599054,-2.218483912752292,-2.1848091864429087,-2.184809186442902,-2.1743259383148015,-2.1743259383147953,-2.1570537648875234,-2.1553721573187956,-2.1538021145250066,-2.153802114525006,-1.9180209556184786,-1.9180209556184773,-1.9142319846904836,-1.8703024867097247,-1.8343465645982509,-1.834346564598246,-1.8096935045663445,-1.7311119090980092,-1.7311119090980054,-1.7029054777896118,-1.6899653172066524
2.1390906377474876,-7.836864736948719,-7.706619186536693,-7.706358006098492,-7.706275849479623,-7.6919455867092665,-7.665025463769692,-7.665025463769691,-7.663269594722196,-7.663269594722196,-7.660296059601406,-7.660296059601402,-7.633091144957737,-7.633091144957731,-7.344672636559263,-7.342426114669042,-7.3397932104450865,-7.24399354777935,-7.243993547779348,-7.2424951828711,-7.241041198526427,-7.241041198526427,-7.237414735845492,-7.2374147358454906,-7.204627010211803,-7.203084893928121,-7.2016125730628655,-7.16926177003425,-7.169261770034246,-7.135516577875109,-7.135516577875103,-7.104317432614063,-7.065416576634784,-6.986487551423417,-6.984064968813532,-6.981547489080089,-6.945241437076453,-6.945241437076447,-6.944048325353529,-6.944048325353526,-6.94289785304592,-6.9428978530459196,-6.909158392238034,-6.90915839223803,-6.871004606036283,-6.55150701833404,-5.803452623968908,-5.792832624051513,-5.758154047577993,-5.738842020139074,-5.691878043159939,-5.691878043159936,-5.687658923092709,-5.687658923092707,-5.68373172636906,-5.683731726369055,-5.66419832230589,-5.6641983223058885,-5.62397045274144,-5.623970452741436,-5.6231517324863916,-5.623151732486391,-5.604449548889338,-5.604449548889333,-5.585165480944454,-5.57263614125668,-5.572636141256676,-5.57195950622734,-5.570293244069716,-5.570293244069713,-5.567345527436689,-5.567345527436678,-5.558831319054482,-5.554401205346817,-5.554401205346816,-5.54799197487389,-5.547991974873886,-5.5454592821686255,-5.545459282168623,-5.543963295309793,-5.543180478104965,-5.534589292469042,-5.534589292469037,-5.528203359134564,-5.520067800618435,-5.515289878090501,-5.513754316790122,-5.506015210307736,-5.506015210307736,-5.50293466451376,-5.5017707655281445,-5.501770765528139,-5.484469053428857,-5.484469053428854,-5.484279700037319,-5.484279700037314,-5.435609946754538,-5.417108405684913,-5.28190151372093,-5.2819015137209275,-5.263726687155979,-5.252655854441776,-5.248394354361126,-5.242322873042473,-5.234481097535017,-5.229952356004768,-5.218896571941476,-5.218896571941474,-5.193266055358712,-5.19326605535871,-5.189336331902249,-5.1809484252702465,-5.168750655458094,-5.168750655458093,-5.161756735727733,-5.161756735727731,-5.116584204284716,-5.11032719836162,-5.1067339235657485,-5.083457826352195,-5.063770008130791,-5.0626327829033135,-5.048980170003717,-5.042922664165112,-5.032804092330085,-5.028231374224848,-5.028231374224847,-5.023620514296313,-5.023620514296313,-5.020785145286836,-5.020785145286836,-5.016005116617879,-5.014688270977017,-5.0146882709770155,-5.005674968800424,-5.005674968800423,-5.000775746082517,-5.000775746082513,-5.000055830355177,-4.994322082128279,-4.985337847211842,-4.985337847211841,-4.983727773748722,-4.983727773748719,-4.979790353777179,-4.979790353777178,-4.965766723843103,-4.964065609269039,-4.964065609269038,-4.949533631174149,-4.843221469455339,-4.843221469455336,-4.818155668115176,-4.818155668115174,-4.777303574022693,-4.777303574022692,-4.768583877023107,-4.768583877023105,-4.746005528286252,-4.746005528286251,-4.733488800074601,-4.733488800074599,-4.726047827842425,-4.726047827842424,-4.722170835192912,-4.722170835192909,-4.714810172002288,-4.714493015737122,-4.714142053111192,-4.703708271516576,-4.554205879360894,-4.537578842600687,-4.403587416500094,-4.390649709133887,-2.492995156613078,-2.4929951566130755,-2.47168193130366,-2.4598489137077233,-2.45984891370772,-2.3455147100704754,-2.28366108966718,-2.2499858640795627,-2.249985864079554,-2.2398770216977733,-2.2398770216977715,-2.2218036173046345,-2.2205205482324066,-2.218214518766936,-2.2182145187669358,-1.985507770745479,-1.9855077707454756,-1.9624086111606465,-1.901938483529037,-1.9011858988865684,-1.9011858988865655,-1.8619779611940013,-1.7876752417406867,-1.7876752417406807,-1.7593022926952042,-1.7453094104431168
2.338075813351905,-7.857265654548141,-7.726218802318282,-7.72621880231827,-7.726218802318261,-7.711485405650077,-7.683393808432474,-7.6833938084324735,-7.683393808432473,-7.683393808432472,-7.683393808432471,-7.68339380843247,-7.656225022014597,-7.656225022014596,-7.372148279544015,-7.372148279544011,-7.372148279544007,-7.259320853824046,-7.253859416820024,-7.253859416820022,-7.253859416820021,-7.253859416820016,-7.253859416820016,-7.253859416820013,-7.21474439573856,-7.21474439573856,-7.214744395738558,-7.180952574801613,-7.180952574801611,-7.145239186018294,-7.145239186018293,-7.128636090094379,-7.080321413855061,-7.010393452871726,-7.010393452871726,-7.010393452871724,-6.969723766927045,-6.969723766927043,-6.969723766927041,-6.969723766927041,-6.969723766927039,-6.969723766927038,-6.933288493402079,-6.933288493402078,-6.894655342338961,-6.586647660316823,-5.8235118271663495,-5.823511827166349,-5.823511827166345,-5.794655571558098,-5.751106315859322,-5.751106315859319,-5.751106315859317,-5.7511063158593165,-5.751106315859314,-5.751106315859308,-5.7283258781015896,-5.728325878101585,-5.651240684700791,-5.651240684700787,-5.651240684700787,-5.651240684700787,-5.651240684700786,-5.651240684700785,-5.6512406847007846,-5.651240684700783,-5.651240684700782,-5.651240684700782,-5.61348807517826,-5.613488075178259,-5.6134880751782585,-5.60120868499564,-5.6012086849956395,-5.601208684995639,-5.601208684995638,-5.601208684995637,-5.601208684995635,-5.595821749537843,-5.595821749537842,-5.595821749537842,-5.5958217495378415,-5.5958217495378415,-5.595821749537841,-5.586897969705923,-5.586897969705921,-5.586897969705918,-5.5868979697059125,-5.586897969705909,-5.58325803632416,-5.577398452273475,-5.577398452273473,-5.547760385661466,-5.547760385661465,-5.547760385661463,-5.533948630534047,-5.533948630534045,-5.533948630534045,-5.533948630534045,-5.533948630534044,-5.533948630534044,-5.533188434137898,-5.5331884341378945,-5.533188434137888,-5.530701515235199,-5.530701515235199,-5.530701515235196,-5.530701515235193,-5.530701515235191,-5.530701515235191,-5.519523446293746,-5.506596807110077,-5.506596807110073,-5.505257705147056,-5.505257705147055,-5.464063384005175,-5.464063384005173,-5.464063384005172,-5.439195334943312,-5.322392817021278,-5.322392817021278,-5.322392817021276,-5.322392817021274,-5.322392817021273,-5.291636246826951,-5.29163624682695,-5.291636246826949,-5.280118475201327,-5.270289234867475,-5.270289234867473,-5.270289234867468,-5.257310175159732,-5.25731017515973,-5.25731017515973,-5.257310175159728,-5.257310175159726,-5.257310175159725,-5.257310175159725,-5.257310175159724,-5.257310175159724,-5.257310175159718,-5.2238759738251845,-5.223875973825183,-5.223875973825182,-5.223034717460076,-5.2230347174600755,-5.223034717460074,-5.223034717460074,-5.223034717460074,-5.22303471746007,-5.2102522403714016,-5.190245309612401,-5.190245309612398,-5.190245309612397,-5.190245309612395,-5.190245309612395,-5.190245309612392,-5.174217500521643,-5.174217500521642,-5.006521467267942,-5.006521467267942,-5.00652146726794,-4.971778649772579,-4.921278209139033,-4.921278209139031,-4.92127820913903,-4.92127820913903,-4.921278209139025,-4.921278209139024,-4.903715668664252,-4.90371566866425,-4.580698640209641,-4.580698640209639,-4.580698640209637,-4.553762942591293,-2.472958530092101,-2.46725066296499,-2.4672506629649873,-2.467250662964987,-2.4672506629649855,-2.4672506629649855,-2.4672506629649837,-2.3799263183858685,-2.379926318385864,-2.354781437749777,-2.3547814377497733,-2.3547814377497707,-2.321067912574562,-2.3210679125745584,-2.268568844329874,-1.9514283176124294,-1.9514283176124276,-1.9514283176124239,-1.8832492900794513,-1.8381762563992128,-1.8381762563992121,-1.8381762563992106,-1.8381762563992095,-1.8381762563992075,-1.8381762563992068,-1.7804983312711393
2.5370609889563225,-7.875805233938784,-7.746938283105848,-7.746938283105842,-7.746938283105841,-7.731745565368277,-7.702421417815487,-7.702421417815485,-7.702421417815484,-7.702421417815482,-7.702421417815481,-7.702421417815478,-7.677368755810457,-7.677368755810456,-7.407202784031733,-7.407202784031726,-7.407202784031721,-7.280857259687835,-7.27161267443427,-7.271612674434265,-7.27161267443426,-7.271612674434259,-7.271612674434255,-7.271612674434255,-7.229043234693435,-7.229043234693433,-7.22904323469343,-7.195252265775366,-7.195252265775362,-7.16176476483987,-7.161764764839868,-7.159429206548482,-7.099310458352714,-7.047238705637807,-7.0472387056378025,-7.047238705637797,-7.0037179807845575,-7.003717980784553,-7.003717980784551,-7.00371798078455,-7.00371798078455,-7.003717980784547,-6.966418455624164,-6.966418455624161,-6.928291744202545,-6.6386901797794735,-5.841939011736706,-5.841939011736701,-5.8419390117367,-5.813131553682591,-5.770528130642591,-5.770528130642587,-5.770528130642583,-5.770528130642582,-5.770528130642581,-5.770528130642581,-5.747165140441752,-5.747165140441745,-5.677542693497325,-5.677542693497324,-5.677542693497324,-5.6775426934973225,-5.677542693497322,-5.677542693497321,-5.677542693497318,-5.677542693497317,-5.677542693497317,-5.6775426934973146,-5.640016268280966,-5.640016268280964,-5.640016268280963,-5.629075337775083,-5.629075337775082,-5.629075337775081,-5.62907533777508,-5.629075337775079,-5.629075337775079,-5.622765420822523,-5.622765420822521,-5.622765420822521,-5.622765420822519,-5.622765420822518,-5.6227654208225175,-5.613950675396802,-5.612940468933997,-5.612940468933996,-5.612940468933996,-5.612940468933991,-5.6129404689339895,-5.6019518029718505,-5.601951802971849,-5.576230281586073,-5.5762302815860725,-5.576230281586072,-5.560442131468743,-5.56044213146874,-5.560442131468733,-5.559691579330785,-5.559691579330784,-5.5596915793307815,-5.55969157933078,-5.55969157933078,-5.559691579330778,-5.556330604011577,-5.556330604011576,-5.556330604011572,-5.556330604011571,-5.556330604011568,-5.556330604011567,-5.544325714166733,-5.536832375080831,-5.53683237508083,-5.535765208117679,-5.5357652081176765,-5.490259259251824,-5.490259259251823,-5.490259259251822,-5.470220633363111,-5.368690131764713,-5.368690131764709,-5.368690131764708,-5.3686901317647076,-5.368690131764703,-5.336213992997645,-5.336213992997643,-5.336213992997642,-5.322622218645294,-5.315227817884339,-5.315227817884338,-5.315227817884337,-5.301997550088397,-5.301997550088396,-5.301997550088395,-5.3019975500883945,-5.301997550088394,-5.301997550088393,-5.301997550088392,-5.301997550088391,-5.301997550088391,-5.301997550088389,-5.268961405304414,-5.268961405304411,-5.268961405304411,-5.26896140530441,-5.268961405304405,-5.2689614053044025,-5.264194789546333,-5.26419478954633,-5.26419478954633,-5.251910301368772,-5.235182010581618,-5.2351820105816165,-5.235182010581614,-5.235182010581614,-5.235182010581613,-5.235182010581611,-5.220375550130556,-5.220375550130552,-5.055441663461261,-5.055441663461261,-5.055441663461258,-5.020953502575315,-4.970974973537926,-4.970974973537921,-4.9709749735379205,-4.97097497353792,-4.97097497353792,-4.970974973537918,-4.953589604298486,-4.953589604298483,-4.627731601544678,-4.627731601544675,-4.627731601544668,-4.602456527242273,-2.4984174928739806,-2.4944005604926764,-2.4944005604926733,-2.494400560492671,-2.4944005604926707,-2.49440056049267,-2.4944005604926667,-2.407136736285936,-2.4071367362859357,-2.3842577636791162,-2.3842577636791105,-2.384257763679104,-2.350543798445156,-2.350543798445153,-2.2976530049435113,-1.989500873118607,-1.9895008731186061,-1.9895008731186061,-1.9151474541122664,-1.877238081197496,-1.8772380811974951,-1.8772380811974947,-1.8772380811974922,-1.877238081197492,-1.8772380811974916,-1.8204073934945983
2.73604616456074,-7.879250126161797,-7.754878379025984,-7.754878379025982,-7.754878379025976,-7.738965214903943,-7.708155280204819,-7.708155280204819,-7.708155280204817,-7.708155280204816,-7.7081552802048146,-7.708155280204814,-7.685420306937674,-7.6854203069376705,-7.437005262306813,-7.437005262306811,-7.437005262306808,-7.29373647809031,-7.2790714202147395,-7.279071420214738,-7.279071420214737,-7.279071420214736,-7.279071420214733,-7.279071420214729,-7.231555498373493,-7.231555498373488,-7.23155549837348,-7.197763835921224,-7.1977638359212195,-7.183840504598153,-7.167441487561278,-7.167441487561273,-7.107287974917784,-7.080138766140162,-7.080138766140161,-7.080138766140158,-7.032224430556237,-7.032224430556236,-7.032224430556228,-7.032224430556228,-7.032224430556227,-7.032224430556224,-6.994737112420479,-6.994737112420478,-6.956610314862958,-6.694742349898943,-5.843582218639574,-5.84358221863957,-5.843582218639568,-5.814857485596209,-5.772905297989321,-5.772905297989321,-5.77290529798932,-5.772905297989318,-5.7729052979893165,-5.772905297989313,-5.748959627844258,-5.748959627844257,-5.688415311057975,-5.688415311057975,-5.688415311057975,-5.688415311057974,-5.688415311057974,-5.6884153110579705,-5.6884153110579705,-5.68841531105797,-5.688415311057968,-5.688415311057966,-5.651777228590968,-5.651777228590967,-5.651777228590966,-5.641707281672041,-5.641707281672041,-5.641707281672038,-5.641707281672037,-5.641707281672035,-5.641707281672031,-5.631777837956868,-5.631777837956866,-5.631777837956866,-5.631777837956864,-5.631777837956861,-5.631777837956861,-5.628176026553595,-5.6232075320479975,-5.623207532047993,-5.623207532047992,-5.62320753204799,-5.6232075320479895,-5.6105007519326975,-5.610500751932695,-5.588508680480264,-5.588508680480262,-5.5885086804802615,-5.569998911021312,-5.569998911021308,-5.569998911021304,-5.569611722624607,-5.569611722624607,-5.5696117226246065,-5.569611722624605,-5.569611722624602,-5.5696117226245985,-5.565986047535562,-5.56598604753556,-5.56598604753556,-5.56598604753556,-5.56598604753556,-5.565986047535558,-5.552757918510696,-5.549516793964709,-5.549516793964709,-5.5485569864513975,-5.548556986451395,-5.500950070287487,-5.500950070287485,-5.500950070287483,-5.4840257358932964,-5.409478992727276,-5.409478992727273,-5.409478992727272,-5.409478992727271,-5.409478992727269,-5.374771870924922,-5.374771870924922,-5.3747718709249215,-5.358331725036261,-5.353731219402496,-5.353731219402494,-5.3537312194024915,-5.340617521292658,-5.340617521292657,-5.340617521292653,-5.3406175212926525,-5.3406175212926525,-5.340617521292652,-5.340617521292652,-5.340617521292652,-5.340617521292651,-5.340617521292646,-5.30790866561517,-5.307908665615169,-5.307908665615168,-5.307908665615168,-5.307908665615166,-5.307908665615165,-5.297562043336577,-5.297562043336573,-5.297562043336569,-5.285613774859111,-5.274295293422574,-5.274295293422573,-5.274295293422573,-5.274295293422571,-5.27429529342257,-5.274295293422566,-5.259802715586709,-5.259802715586708,-5.100507699158757,-5.100507699158755,-5.100507699158754,-5.066177420636984,-5.017013459392019,-5.017013459392019,-5.017013459392019,-5.017013459392018,-5.017013459392018,-5.017013459392016,-4.999761486331508,-4.999761486331504,-4.67920138008972,-4.679201380089718,-4.679201380089715,-4.6549384425444105,-2.510602206164765,-2.5083373882022864,-2.5083373882022855,-2.5083373882022846,-2.5083373882022846,-2.508337388202282,-2.5083373882022797,-2.4211441541803955,-2.421144154180395,-2.400727732288829,-2.4007277322888263,-2.400727732288822,-2.3670140367681367,-2.367014036768135,-2.3136954033866344,-2.0252360761290196,-2.0252360761290187,-2.0252360761290116,-1.9416535384629017,-1.9139510826283033,-1.9139510826283015,-1.9139510826283004,-1.9139510826282993,-1.9139510826282982,-1.9139510826282975,-1.8586672603934953
2.9350313401651573,-7.884696211299227,-7.765850054435073,-7.765850054435069,-7.765850054435067,-7.7490830602484015,-7.716893326454323,-7.716893326454322,-7.716893326454319,-7.7168933264543185,-7.7168933264543185,-7.716893326454318,-7.696252904705137,-7.696252904705131,-7.471194247257856,-7.471194247257854,-7.471194247257847,-7.312199507883913,-7.2915100728674735,-7.291510072867471,-7.291510072867471,-7.291510072867471,-7.29151007286747,-7.2915100728674656,-7.238550651475572,-7.238550651475564,-7.2385506514755615,-7.212452428896963,-7.204757072264294,-7.204757072264292,-7.177894230937148,-7.177894230937142,-7.119394366508954,-7.117518416778997,-7.117518416778996,-7.117518416778996,-7.064597268807108,-7.064597268807108,-7.064597268807107,-7.064597268807107,-7.064597268807106,-7.064597268807105,-7.027583151886429,-7.027583151886418,-6.988851909092176,-6.756739513330418,-5.846191822418389,-5.846191822418384,-5.846191822418382,-5.8175698329185686,-5.77588628211825,-5.7758862821182495,-5.775886282118248,-5.775886282118247,-5.775886282118246,-5.775886282118242,-5.751446277013451,-5.751446277013447,-5.699394622520061,-5.699394622520054,-5.699394622520053,-5.699394622520053,-5.699394622520052,-5.699394622520052,-5.699394622520052,-5.6993946225200505,-5.6993946225200505,-5.699394622520047,-5.664278795456844,-5.66427879545684,-5.66427879545684,-5.653393813910134,-5.653393813910133,-5.6533938139101325,-5.6533938139101325,-5.653393813910132,-5.653393813910129,-5.641678044371665,-5.640371140754134,-5.640371140754133,-5.640371140754131,-5.64037114075413,-5.6403711407541275,-5.640371140754125,-5.633317862010586,-5.6333178620105855,-5.633317862010584,-5.633317862010583,-5.633317862010578,-5.6190277587484,-5.619027758748398,-5.5996861279701236,-5.599686127970123,-5.599686127970123,-5.579433857832067,-5.579433857832066,-5.579433857832065,-5.579433857832064,-5.579433857832062,-5.579433857832061,-5.578479106114965,-5.578479106114964,-5.578479106114964,-5.575403327906869,-5.575403327906867,-5.575403327906866,-5.575403327906866,-5.575403327906863,-5.57540332790686,-5.560789099699437,-5.560565014484332,-5.560565014484326,-5.559491482508919,-5.5594914825089115,-5.5117566406002005,-5.511756640600198,-5.511756640600195,-5.496369434165076,-5.4520177867796615,-5.452017786779661,-5.45201778677966,-5.45201778677966,-5.452017786779656,-5.4152357715008925,-5.415235771500891,-5.415235771500888,-5.3958928461747595,-5.393712866059291,-5.393712866059286,-5.393712866059286,-5.38088004765876,-5.380880047658756,-5.3808800476587555,-5.3808800476587555,-5.380880047658755,-5.380880047658754,-5.380880047658754,-5.380880047658752,-5.380880047658752,-5.380880047658749,-5.348168673391115,-5.348168673391113,-5.348168673391112,-5.348168673391112,-5.34816867339111,-5.34816867339111,-5.332610699154138,-5.332610699154137,-5.332610699154135,-5.32065231459799,-5.315257895390452,-5.3152578953904515,-5.315257895390451,-5.315257895390451,-5.31525789539045,-5.315257895390446,-5.300772088169356,-5.300772088169356,-5.147270647432018,-5.147270647432017,-5.147270647432015,-5.112980263979961,-5.064738457468413,-5.064738457468412,-5.064738457468412,-5.06473845746841,-5.064738457468407,-5.0647384574684065,-5.0475553703156155,-5.047555370315615,-4.7373220411961885,-4.737322041196187,-4.737322041196186,-4.713531707699827,-2.524174641207422,-2.5233631917968107,-2.5233631917968067,-2.5233631917968062,-2.5233631917968036,-2.5233631917968027,-2.5233631917968,-2.4362500194012893,-2.4362500194012835,-2.41795001223409,-2.417950012234088,-2.417950012234081,-2.384237149218382,-2.384237149218382,-2.3305083461683584,-2.0655392219045057,-2.0655392219045052,-2.0655392219045043,-1.9704580827422629,-1.9550464729530144,-1.9550464729530095,-1.9550464729530095,-1.9550464729530075,-1.9550464729530048,-1.9550464729530035,-1.901677876110743
3.1340165157695745,-7.879795798282293,-7.768174236201145,-7.768174236201145,-7.768174236201134,-7.7502402137941395,-7.716593011072551,-7.716593011072549,-7.716593011072549,-7.716593011072548,-7.716593011072545,-7.7165930110725425,-7.698218489825852,-7.698218489825849,-7.5004166985949,-7.500416698594897,-7.500416698594895,-7.325244711978889,-7.297041409852394,-7.297041409852393,-7.297041409852391,-7.29704140985239,-7.297041409852387,-7.297041409852385,-7.237174516424913,-7.23717451642491,-7.2371745164249095,-7.234946915051003,-7.203377514586016,-7.203377514586012,-7.180957567637486,-7.180957567637485,-7.150258736864437,-7.150258736864436,-7.1502587368644335,-7.1237788879906665,-7.090869946178519,-7.090869946178515,-7.090869946178514,-7.09086994617851,-7.0908699461785085,-7.0908699461785085,-7.0549276662321425,-7.0549276662321425,-7.015100078830509,-6.8178792581282055,-5.837127046615663,-5.837127046615662,-5.837127046615662,-5.80864686763694,-5.766929196312655,-5.766929196312653,-5.766929196312653,-5.7669291963126526,-5.7669291963126526,-5.766929196312647,-5.741984531767846,-5.741984531767846,-5.69902695236242,-5.69902695236242,-5.699026952362419,-5.699026952362419,-5.699026952362419,-5.699026952362418,-5.699026952362416,-5.6990269523624155,-5.6990269523624155,-5.699026952362415,-5.666582640400304,-5.6665826404003035,-5.666582640400299,-5.653073828653895,-5.653073828653894,-5.653073828653891,-5.653073828653891,-5.653073828653889,-5.653073828653888,-5.644242175771384,-5.636881897354833,-5.636881897354833,-5.63688189735483,-5.636881897354829,-5.6368818973548285,-5.636881897354827,-5.631611067303115,-5.631611067303114,-5.631611067303111,-5.63161106730311,-5.631611067303108,-5.615601456872727,-5.615601456872725,-5.598473750709025,-5.598473750709023,-5.598473750709019,-5.577470598788725,-5.577470598788723,-5.5774705987887225,-5.577470598788721,-5.57747059878872,-5.577470598788719,-5.574204902350856,-5.5742049023508535,-5.574204902350853,-5.5727762867841,-5.572776286784093,-5.572776286784093,-5.57277628678409,-5.57277628678409,-5.5727762867840855,-5.559027678437638,-5.559027678437637,-5.55755410551932,-5.557554105519317,-5.556321565746048,-5.511334825905979,-5.511334825905975,-5.5113348259059745,-5.496720650668086,-5.48855334476191,-5.488553344761907,-5.488553344761906,-5.488553344761906,-5.488553344761904,-5.449607595184154,-5.449607595184153,-5.449607595184152,-5.426718877368566,-5.426718877368566,-5.426718877368566,-5.426469356962863,-5.414610757158376,-5.414610757158375,-5.414610757158373,-5.414610757158373,-5.414610757158371,-5.41461075715837,-5.41461075715837,-5.41461075715837,-5.41461075715837,-5.4146107571583695,-5.381898857788416,-5.381898857788415,-5.381898857788415,-5.381898857788414,-5.381898857788413,-5.381898857788412,-5.360092899308093,-5.36009289930809,-5.3600928993080865,-5.350022722605459,-5.350022722605457,-5.350022722605456,-5.3500227226054555,-5.350022722605454,-5.350022722605453,-5.348132214056111,-5.335579311364982,-5.335579311364978,-5.188008920186881,-5.188008920186878,-5.188008920186872,-5.153664187365862,-5.106614670653817,-5.106614670653812,-5.106614670653811,-5.10661467065381,-5.1066146706538085,-5.1066146706538085,-5.0894607510255545,-5.089460751025554,-4.79434519812036,-4.794345198120359,-4.794345198120357,-4.770770320564843,-2.5282467979711254,-2.5282467979711254,-2.528246797971125,-2.528246797971124,-2.528246797971124,-2.528246797971124,-2.527594338230167,-2.441265078020516,-2.441265078020514,-2.4251009781019817,-2.4251009781019777,-2.4251009781019763,-2.391389621216359,-2.3913896212163572,-2.3371356895907565,-2.10128162111053,-2.1012816211105276,-2.1012816211105267,-1.9915906351455996,-1.9915906351455992,-1.9915906351455992,-1.9915906351455976,-1.9915906351455963,-1.991590635145594,-1.9893328328096038,-1.9408142127104584
3.333001691373992,-7.878379741946518,-7.774057015608963,-7.774057015608961,-7.7740570156089595,-7.754843998125858,-7.719994434437006,-7.719994434437004,-7.719994434437004,-7.7199944344370035,-7.7199944344370035,-7.719994434436996,-7.703616163712974,-7.703616163712973,-7.530415971968632,-7.53041597196863,-7.530415971968626,-7.342277732456761,-7.306929572507543,-7.3069295725075385,-7.306929572507537,-7.306929572507536,-7.306929572507535,-7.306929572507534,-7.258620262030579,-7.2400783807530145,-7.240078380753011,-7.240078380753008,-7.206277075804432,-7.2062770758044286,-7.188549043236866,-7.188549043236852,-7.183268144646485,-7.183268144646484,-7.1832681446464814,-7.132053542735394,-7.1172763314351375,-7.117276331435137,-7.117276331435135,-7.117276331435133,-7.117276331435132,-7.117276331435132,-7.082570882586076,-7.082570882586076,-7.041939768527322,-6.87592245553739,-5.831211367246769,-5.831211367246763,-5.831211367246763,-5.802884050303982,-5.760839362380375,-5.760839362380373,-5.760839362380373,-5.760839362380371,-5.76083936238037,-5.760839362380367,-5.735484021272968,-5.735484021272965,-5.700203268388456,-5.700203268388454,-5.700203268388454,-5.700203268388454,-5.700203268388453,-5.700203268388452,-5.70020326838845,-5.7002032683884485,-5.7002032683884485,-5.700203268388447,-5.671365977188443,-5.671365977188442,-5.67136597718844,-5.6538731720722595,-5.653873172072259,-5.653873172072258,-5.653873172072257,-5.653873172072257,-5.653873172072255,-5.648837091943361,-5.634809540744082,-5.634809540744081,-5.63480954074408,-5.63480954074408,-5.634809540744079,-5.634809540744079,-5.631161181755152,-5.631161181755152,-5.631161181755151,-5.631161181755151,-5.631161181755147,-5.613653502696566,-5.613653502696566,-5.598013971273827,-5.598013971273825,-5.5980139712738195,-5.576888874298484,-5.576888874298483,-5.576888874298482,-5.576888874298481,-5.576888874298481,-5.57688887429848,-5.571331198030779,-5.571331198030777,-5.5713311980307765,-5.571331198030776,-5.571331198030774,-5.571331198030768,-5.570775215678964,-5.570775215678964,-5.570775215678963,-5.5582706267427895,-5.558270626742787,-5.556107339789634,-5.556107339789632,-5.5528860705820176,-5.523662407761198,-5.523662407761195,-5.523662407761195,-5.523662407761194,-5.5236624077611935,-5.512951194554412,-5.512951194554411,-5.512951194554409,-5.498412993009276,-5.482772620839803,-5.4827726208398015,-5.482772620839797,-5.457530440562603,-5.457530440562601,-5.457530440562599,-5.4552054879575715,-5.446869613406342,-5.446869613406339,-5.446869613406338,-5.446869613406337,-5.446869613406337,-5.446869613406337,-5.446869613406337,-5.446869613406335,-5.446869613406335,-5.446869613406332,-5.4142401889807,-5.414240188980696,-5.4142401889806955,-5.414240188980695,-5.414240188980695,-5.414240188980692,-5.386125386058884,-5.386125386058883,-5.386125386058882,-5.383417906662038,-5.383417906662037,-5.383417906662036,-5.383417906662035,-5.383417906662033,-5.383417906662027,-5.374212702385596,-5.369128000943719,-5.369128000943717,-5.226073215682328,-5.226073215682325,-5.226073215682325,-5.191606184893922,-5.145785191557923,-5.145785191557923,-5.145785191557918,-5.145785191557917,-5.145785191557915,-5.145785191557911,-5.128629319990247,-5.128629319990242,-4.849106518481632,-4.84910651848163,-4.849106518481627,-4.825539735152007,-2.534508317222446,-2.5345083172224445,-2.534508317222444,-2.5345083172224423,-2.5345083172224423,-2.5345083172224396,-2.5326016533737583,-2.4477151285292056,-2.4477151285292,-2.4332912831738245,-2.4332912831738214,-2.4332912831738183,-2.399581820979149,-2.3995818209791473,-2.3447415455490828,-2.136800711225035,-2.136800711225033,-2.1368007112250327,-2.027812561331282,-2.027812561331279,-2.0278125613312783,-2.027812561331276,-2.0278125613312747,-2.027812561331274,-2.0055275940730914,-1.9797714895718113
3.53198686697841,-7.869541952542977,-7.773768309677445,-7.7737683096774415,-7.7737683096774415,-7.752893319554111,-7.716917139800221,-7.71691713980022,-7.716917139800216,-7.716917139800215,-7.7169171398002145,-7.716917139800206,-7.70263151079652,-7.702631510796519,-7.555084814163078,-7.555084814163071,-7.5550848141630675,-7.354764153817541,-7.31186386504548,-7.3118638650454795,-7.311863865045479,-7.311863865045477,-7.311863865045477,-7.31186386504547,-7.276575973056896,-7.2367505072593525,-7.236750507259346,-7.236750507259345,-7.210917440334259,-7.210917440334256,-7.210917440334249,-7.202943085282467,-7.202943085282459,-7.191263174855115,-7.191263174855111,-7.137072445947568,-7.137072445947564,-7.137072445947563,-7.137072445947562,-7.1370724459475605,-7.137072445947559,-7.134779475891488,-7.103618669091794,-7.10361866909179,-7.06350978064349,-6.928296727061978,-5.816945483248807,-5.816945483248807,-5.816945483248804,-5.7888140970981325,-5.746070203521719,-5.746070203521718,-5.746070203521716,-5.746070203521716,-5.7460702035217155,-5.746070203521714,-5.720335496299461,-5.720335496299457,-5.692526381138594,-5.692526381138594,-5.692526381138593,-5.692526381138591,-5.692526381138591,-5.69252638113859,-5.69252638113859,-5.69252638113859,-5.6925263811385864,-5.692526381138584,-5.6693744742443215,-5.6693744742443215,-5.66937447424432,-5.646497368167611,-5.64552639869797,-5.64552639869797,-5.645526398697969,-5.6455263986979665,-5.6455263986979665,-5.645526398697964,-5.623067741287579,-5.623067741287576,-5.623067741287575,-5.623067741287575,-5.6230677412875725,-5.623067741287571,-5.621098234285336,-5.6210982342853315,-5.62109823428533,-5.621098234285328,-5.621098234285326,-5.602074930079639,-5.602074930079637,-5.587567576401059,-5.587567576401053,-5.5875675764010495,-5.566928414431277,-5.566928414431277,-5.566928414431273,-5.566928414431273,-5.566928414431271,-5.566928414431266,-5.559975305179452,-5.559975305179449,-5.5599753051794485,-5.5599753051794485,-5.5599753051794485,-5.559975305179444,-5.556698888894474,-5.556698888894474,-5.556698888894474,-5.552567148309858,-5.552567148309858,-5.552567148309858,-5.552567148309857,-5.552567148309857,-5.547726356791707,-5.5477263567917054,-5.544236892304858,-5.544236892304856,-5.538944286967679,-5.513342523673832,-5.51334252367383,-5.5133425236738285,-5.50299527516192,-5.502995275161919,-5.502995275161916,-5.492361820447882,-5.47978683917405,-5.479786839174049,-5.479786839174048,-5.474758340533092,-5.472176577695952,-5.472176577695949,-5.472176577695949,-5.472176577695948,-5.472176577695947,-5.472176577695946,-5.4721765776959455,-5.472176577695944,-5.472176577695942,-5.47217657769594,-5.439692877910601,-5.439692877910601,-5.439692877910599,-5.4396928779105975,-5.439692877910597,-5.439692877910596,-5.410107485059958,-5.410107485059958,-5.410107485059958,-5.410107485059956,-5.410107485059956,-5.410107485059955,-5.403671411974928,-5.403671411974927,-5.403671411974927,-5.396070512749347,-5.396070512749346,-5.391693491371707,-5.256986694336876,-5.256986694336873,-5.256986694336869,-5.222320268479086,-5.177985405111534,-5.177985405111534,-5.177985405111532,-5.177985405111531,-5.177985405111527,-5.177985405111523,-5.160813760404948,-5.160813760404946,-4.899286898965995,-4.899286898965994,-4.8992868989659915,-4.875572806400113,-2.5322866114479656,-2.532286611447961,-2.5322866114479607,-2.5322866114479585,-2.5322866114479563,-2.532286611447955,-2.5290554500346842,-2.4458129367200256,-2.445812936720022,-2.433062347447811,-2.4330623474478084,-2.4330623474478075,-2.3993555663418005,-2.3993555663417956,-2.3437561436176457,-2.1673082994771127,-2.1673082994771122,-2.1673082994771082,-2.059097536064428,-2.059097536064427,-2.059097536064426,-2.0590975360644257,-2.059097536064424,-2.0590975360644186,-2.0144274359149463,-2.014427435914945
3.7309720425828274,-7.864777325544841,-7.777045820684056,-7.7770458206840525,-7.7770458206840525,-7.7544124467382565,-7.717633265976392,-7.717633265976392,-7.717633265976383,-7.717633265976383,-7.7176332659763816,-7.717633265976376,-7.705130950667979,-7.705130950667977,-7.579002058495375,-7.579002058495374,-7.579002058495373,-7.369294796212624,-7.320289832241396,-7.320289832241394,-7.320289832241391,-7.3202898322413885,-7.320289832241386,-7.320289832241386,-7.2949802898196445,-7.237361073280726,-7.237361073280725,-7.237361073280724,-7.237181948282822,-7.237181948282818,-7.237181948282816,-7.203546717416188,-7.203546717416186,-7.198352427979449,-7.198352427979447,-7.155885714508394,-7.155885714508389,-7.155885714508389,-7.155885714508388,-7.155885714508387,-7.155885714508387,-7.1409999288727555,-7.123044945336675,-7.123044945336675,-7.086233072545221,-6.972827309231154,-5.807135478711154,-5.807135478711154,-5.8071354787111495,-5.779219804019397,-5.735523542958656,-5.735523542958654,-5.735523542958654,-5.735523542958653,-5.735523542958652,-5.735523542958652,-5.7095218878210465,-5.709521887821041,-5.6874268176418985,-5.6874268176418985,-5.687426817641898,-5.687426817641897,-5.687426817641896,-5.687426817641894,-5.687426817641894,-5.687426817641893,-5.68742681764189,-5.68742681764189,-5.671415598260312,-5.67141559826031,-5.671415598260308,-5.648352348366334,-5.6397423613180955,-5.639742361318095,-5.639742361318093,-5.639742361318092,-5.639742361318091,-5.63974236131809,-5.6136747381002,-5.6136747381002,-5.6136747381001975,-5.6136747381001975,-5.613674738100196,-5.613674738100194,-5.613035594066692,-5.61303559406669,-5.613035594066688,-5.613035594066687,-5.6130355940666865,-5.59280757453235,-5.592807574532349,-5.579368760000004,-5.57936876,-5.57936876,-5.5793687599999995,-5.579368759999998,-5.578894822151491,-5.57889482215149,-5.578894822151486,-5.559487219038876,-5.559487219038875,-5.559487219038875,-5.559487219038873,-5.5594872190388696,-5.5594872190388696,-5.550533573937772,-5.550533573937769,-5.550533573937767,-5.5505335739377655,-5.550533573937763,-5.550533573937761,-5.544265114009382,-5.544265114009376,-5.544265114009375,-5.539613672261091,-5.539613672261087,-5.537253921141889,-5.5372539211418825,-5.537253921141882,-5.533955103852069,-5.533955103852067,-5.526744373679918,-5.502013031048565,-5.502013031048564,-5.502013031048564,-5.4979684378005125,-5.497968437800512,-5.49796843780051,-5.495475041211944,-5.495036901653717,-5.495036901653716,-5.495036901653713,-5.495036901653712,-5.495036901653712,-5.4950369016537115,-5.4950369016537115,-5.495036901653711,-5.49503690165371,-5.495036901653708,-5.485368455213883,-5.462633301735779,-5.462633301735779,-5.462633301735778,-5.462633301735777,-5.462633301735775,-5.462633301735775,-5.434192701633148,-5.434192701633146,-5.434192701633144,-5.434192701633144,-5.4341927016331395,-5.4341927016331395,-5.42032212935438,-5.420322129354379,-5.417958002587734,-5.417958002587732,-5.41795800258773,-5.405468735674955,-5.28436864791163,-5.284368647911629,-5.284368647911629,-5.249468625772405,-5.20658026700546,-5.2065802670054575,-5.206580267005456,-5.206580267005456,-5.206580267005452,-5.206580267005448,-5.189398314491847,-5.189398314491845,-4.944390998453564,-4.944390998453564,-4.944390998453563,-4.920419845817626,-2.5314651874683722,-2.5314651874683722,-2.531465187468372,-2.5314651874683696,-2.5314651874683687,-2.5314651874683674,-2.5271400131798307,-2.4454146473199163,-2.445414647319914,-2.4339501123698852,-2.4339501123698826,-2.4339501123698786,-2.4002463467343786,-2.4002463467343786,-2.343941371219862,-2.196694099878758,-2.1966940998787523,-2.1966940998787514,-2.089210079145343,-2.0892100791453427,-2.08921007914534,-2.0892100791453396,-2.089210079145339,-2.0892100791453316,-2.047902222327572,-2.0479022223275702
3.929957218187244,-7.8545532996767236,-7.77577304971308,-7.775773049713078,-7.775773049713077,-7.750912960054985,-7.713536387353863,-7.7135363873538605,-7.7135363873538605,-7.713536387353857,-7.713536387353856,-7.713536387353855,-7.702843506014979,-7.702843506014977,-7.597840365107954,-7.597840365107953,-7.597840365107948,-7.379300495443214,-7.324724305767415,-7.32472430576741,-7.324724305767407,-7.324724305767407,-7.324724305767403,-7.324724305767402,-7.308669718065423,-7.258163899009928,-7.2581638990099275,-7.258163899009923,-7.233161650277582,-7.23316165027758,-7.2331616502775775,-7.202451696953106,-7.202451696953101,-7.199337994643584,-7.19933799464358,-7.168623230181575,-7.1686232301815735,-7.1686232301815735,-7.168623230181572,-7.168623230181572,-7.168623230181566,-7.143018366747878,-7.135474126072833,-7.135474126072831,-7.107303875482649,-7.0074981655409845,-5.791675264460542,-5.791675264460541,-5.791675264460541,-5.764076488234737,-5.719017869820078,-5.719017869820077,-5.7190178698200755,-5.719017869820074,-5.719017869820074,-5.719017869820072,-5.692802730431034,-5.6928027304310325,-5.675743818024568,-5.675743818024566,-5.675743818024562,-5.675743818024562,-5.675743818024562,-5.675743818024561,-5.675743818024561,-5.675743818024559,-5.675743818024557,-5.675743818024556,-5.670010072961843,-5.670010072961842,-5.670010072961842,-5.647067712042101,-5.627439090876721,-5.62743909087672,-5.627439090876718,-5.627439090876718,-5.627439090876717,-5.627439090876716,-5.6006167113924095,-5.600616711392402,-5.600616711392402,-5.6006167113924015,-5.6006167113924015,-5.596711677849156,-5.596711677849153,-5.596711677849153,-5.5967116778491475,-5.596711677849147,-5.596206008801887,-5.596206008801887,-5.596206008801885,-5.596206008801885,-5.596206008801884,-5.596206008801882,-5.575392690021886,-5.575392690021883,-5.561668570458002,-5.561668570458002,-5.561668570458,-5.557460316092635,-5.557460316092633,-5.557460316092632,-5.545290110032687,-5.545290110032686,-5.545290110032684,-5.545290110032683,-5.545290110032683,-5.545290110032682,-5.532444082415011,-5.532444082415006,-5.5324440824150045,-5.532444082415004,-5.532444082415001,-5.532444082414998,-5.5249932269552495,-5.524993226955245,-5.522273306312811,-5.522273306312809,-5.522273306312807,-5.5145974101533275,-5.514597410153326,-5.510699534318582,-5.5106995343185785,-5.510699534318577,-5.510699534318576,-5.510699534318576,-5.510699534318575,-5.510699534318574,-5.510699534318572,-5.5106995343185705,-5.51069953431857,-5.506719568431087,-5.506719568431087,-5.50671956843108,-5.505123731546708,-5.500361913296955,-5.4954060914157115,-5.495406091415711,-5.495406091415707,-5.4810808661678925,-5.478117378142543,-5.478117378142542,-5.478117378142542,-5.478117378142542,-5.478117378142541,-5.478117378142539,-5.450678523278883,-5.450678523278882,-5.450678523278882,-5.450678523278882,-5.4506785232788815,-5.45067852327888,-5.436503572925448,-5.436503572925447,-5.421198619469681,-5.421198619469681,-5.42119861946968,-5.407184505354917,-5.304843839735912,-5.304843839735911,-5.30484383973591,-5.269625166395047,-5.228397982586538,-5.228397982586537,-5.228397982586536,-5.228397982586536,-5.228397982586535,-5.228397982586533,-5.211229629015538,-5.211229629015536,-4.984247662257346,-4.984247662257344,-4.984247662257344,-4.95986425977438,-2.522802484760832,-2.522802484760832,-2.5228024847608315,-2.522802484760829,-2.522802484760828,-2.522802484760827,-2.517596519486365,-2.4373939252004813,-2.4373939252004795,-2.427062320931851,-2.4270623209318507,-2.4270623209318503,-2.393362556202479,-2.3933625562024767,-2.3364463597074403,-2.2221600364722307,-2.22216003647223,-2.2221600364722285,-2.1155013049129776,-2.1155013049129767,-2.1155013049129767,-2.115501304912975,-2.115501304912974,-2.115501304912971,-2.078196931450579,-2.078196931450577
4.128942393791662,-7.848541892859209,-7.7778471993224505,-7.777847199322447,-7.777847199322445,-7.750678371403464,-7.713054957803545,-7.713054957803544,-7.713054957803543,-7.713054957803537,-7.713054957803535,-7.713054957803531,-7.703857504358408,-7.703857504358403,-7.615764601445692,-7.615764601445689,-7.6157646014456875,-7.390243845818472,-7.331694381269093,-7.331694381269093,-7.33169438126909,-7.33169438126909,-7.33169438126909,-7.331694381269089,-7.322855713675236,-7.2776172264014605,-7.2776172264014605,-7.277617226401459,-7.232521981354567,-7.232521981354567,-7.232521981354564,-7.21020997336011,-7.210209973360107,-7.198688213486356,-7.198688213486356,-7.180805845999752,-7.1808058459997515,-7.180805845999748,-7.180805845999746,-7.180805845999742,-7.180805845999742,-7.147980206893448,-7.146407642999746,-7.1464076429997405,-7.131290714814963,-7.032935976384089,-5.781613786168943,-5.7816137861689425,-5.7816137861689425,-5.754440940687655,-5.707955681579547,-5.707955681579547,-5.707955681579547,-5.707955681579544,-5.707955681579543,-5.7079556815795405,-5.681585875962538,-5.681585875962535,-5.673595609101469,-5.673595609101467,-5.673595609101462,-5.668153869306609,-5.668153869306609,-5.668153869306608,-5.6681538693066065,-5.6681538693066065,-5.668153869306605,-5.668153869306605,-5.668153869306603,-5.668153869306602,-5.668153869306601,-5.650989532427677,-5.620251936746994,-5.620251936746993,-5.62025193674699,-5.620251936746989,-5.620251936746989,-5.619695145304452,-5.619695145304452,-5.619695145304452,-5.6196951453044495,-5.6196951453044495,-5.6196951453044495,-5.58291661871466,-5.582916618714656,-5.582916618714655,-5.582916618714654,-5.582916618714651,-5.581764051121645,-5.581764051121644,-5.581764051121642,-5.581764051121642,-5.58176405112164,-5.581764051121637,-5.576522716516961,-5.576522716516959,-5.576522716516957,-5.560859640037757,-5.5608596400377515,-5.546877435645927,-5.546877435645926,-5.5468774356459205,-5.536544218418547,-5.536544218418543,-5.536544218418543,-5.536544218418541,-5.53654421841854,-5.536544218418539,-5.523389854296727,-5.523389854296724,-5.523389854296722,-5.523389854296721,-5.523389854296721,-5.523389854296721,-5.523389854296719,-5.523389854296717,-5.523389854296717,-5.523389854296709,-5.517121228555371,-5.51712122855537,-5.5168044008955,-5.516804400895498,-5.516804400895496,-5.516804400895493,-5.516804400895492,-5.516804400895491,-5.511963718950866,-5.511963718950864,-5.511963718950863,-5.504151615530703,-5.50250953167057,-5.5025095316705634,-5.502509531670562,-5.497532624490137,-5.497532624490136,-5.495032251518876,-5.495032251518875,-5.495032251518873,-5.490084462817856,-5.490084462817854,-5.490084462817853,-5.490084462817852,-5.490084462817851,-5.49008446281785,-5.4857948052571714,-5.481213138688589,-5.46240454083646,-5.462404540836459,-5.4624045408364585,-5.462404540836457,-5.462404540836455,-5.462404540836454,-5.44658452371408,-5.446584523714074,-5.419275844678136,-5.419275844678136,-5.419275844678134,-5.403112266433913,-5.322501697906488,-5.322501697906486,-5.322501697906484,-5.2869185796729745,-5.24723652206588,-5.2472365220658785,-5.247236522065878,-5.247236522065877,-5.247236522065876,-5.247236522065874,-5.230124780960011,-5.230124780960008,-5.019328480387286,-5.019328480387284,-5.019328480387284,-4.994451955931518,-2.5152132713179065,-2.515213271317905,-2.5152132713179047,-2.5152132713179034,-2.515213271317903,-2.5152132713179025,-2.5097273214910034,-2.430570219866428,-2.4305702198664263,-2.420983617403297,-2.4209836174032966,-2.420983617403291,-2.3872881450215298,-2.3872881450215266,-2.3301317073647843,-2.2469456439524147,-2.246945643952414,-2.2469456439524134,-2.1410526827542777,-2.1410526827542746,-2.1410526827542733,-2.1410526827542733,-2.141052682754272,-2.1410526827542697,-2.1076453235094865,-2.107645323509485
4.3279275693960795,-7.838479913299322,-7.776471007567796,-7.7764710075677925,-7.7764710075677925,-7.746430973084156,-7.708904445944959,-7.708904445944957,-7.708904445944956,-7.7089044459449525,-7.708904445944951,-7.708904445944949,-7.701183284905088,-7.701183284905085,-7.629225630483927,-7.629225630483923,-7.629225630483922,-7.396895512076859,-7.3350595379470045,-7.335059537946998,-7.335059537946998,-7.3350595379469965,-7.335059537946996,-7.335059537946994,-7.33328579044679,-7.2922807497313835,-7.292280749731381,-7.292280749731376,-7.22805870622548,-7.228058706225475,-7.228058706225474,-7.21532574221659,-7.215325742216587,-7.194211900661506,-7.194211900661505,-7.187989730493236,-7.187989730493235,-7.187989730493235,-7.187989730493231,-7.18798973049323,-7.187989730493225,-7.154813788658313,-7.1514551777157935,-7.151455177715792,-7.14945061569077,-7.04840851155748,-5.7683427534633465,-5.768342753463346,-5.768342753463344,-5.741905093460066,-5.693834872054859,-5.6938348720548575,-5.6938348720548575,-5.693834872054857,-5.693834872054856,-5.693834872054855,-5.675678981734007,-5.675678981734004,-5.675678981734002,-5.667262443825485,-5.667262443825484,-5.657367016876691,-5.657367016876687,-5.657367016876686,-5.657367016876686,-5.657367016876685,-5.657367016876685,-5.657367016876684,-5.657367016876681,-5.657367016876679,-5.6573670168766785,-5.653346157439735,-5.635248106206899,-5.635248106206897,-5.635248106206897,-5.635248106206892,-5.635248106206892,-5.609604560806938,-5.609604560806938,-5.609604560806937,-5.609604560806937,-5.609604560806937,-5.609604560806936,-5.5911269603627405,-5.5911269603627405,-5.591126960362739,-5.561971486897038,-5.561971486897035,-5.561971486897035,-5.561971486897032,-5.561971486897032,-5.560960580931663,-5.560960580931663,-5.560960580931662,-5.560960580931662,-5.560960580931661,-5.560960580931659,-5.539693273461553,-5.539693273461552,-5.52784549640529,-5.5278454964052886,-5.5278454964052886,-5.5278454964052886,-5.527845496405288,-5.527845496405287,-5.5275527711476125,-5.5275527711476125,-5.527552771147612,-5.527552771147611,-5.527552771147609,-5.527552771147609,-5.527552771147607,-5.527552771147604,-5.527552771147603,-5.527552771147602,-5.524677110275245,-5.5246771102752446,-5.524677110275242,-5.511738753365071,-5.511738753365068,-5.510427002492441,-5.510427002492439,-5.5104270024924356,-5.502863969131572,-5.493569320436917,-5.493569320436916,-5.493569320436916,-5.493569320436915,-5.493569320436915,-5.4935693204369125,-5.492361024046594,-5.492361024046593,-5.492361024046592,-5.492361024046592,-5.49236102404659,-5.492361024046588,-5.491059864135582,-5.491059864135582,-5.491059864135578,-5.475901188643835,-5.474119735948865,-5.4741197359488645,-5.474119735948862,-5.472475125287096,-5.472475125287095,-5.461009963768851,-5.46100996376885,-5.461009963768848,-5.461009963768848,-5.461009963768848,-5.461009963768846,-5.457979827516674,-5.441000294517396,-5.441000294517393,-5.405585786454895,-5.405585786454894,-5.405585786454894,-5.386934244459541,-5.333957867965123,-5.333957867965123,-5.333957867965122,-5.2978407522812665,-5.259887682809254,-5.259887682809252,-5.259887682809252,-5.259887682809249,-5.2598876828092465,-5.2598876828092465,-5.2429177321202,-5.242917732120198,-5.049759879379853,-5.049759879379852,-5.049759879379852,-5.024210440757071,-2.499615673143769,-2.499615673143766,-2.499615673143766,-2.4996156731437646,-2.4996156731437646,-2.4996156731437646,-2.4945333726743857,-2.416031936236206,-2.4160319362362013,-2.4069054637808027,-2.4069054637807983,-2.4069054637807947,-2.3732154363049847,-2.373215436304983,-2.3162460467444097,-2.2689865820015505,-2.26898658200155,-2.2689865820015496,-2.1639327545930196,-2.1639327545930165,-2.1639327545930165,-2.1639327545930156,-2.1639327545930143,-2.1639327545930134,-2.1350536294779783,-2.135053629477976
4.526912745000497,-7.8325287796392224,-7.7781036263335155,-7.7781036263335155,-7.778103626333514,-7.745142543654208,-7.708076750912213,-7.708076750912207,-7.708076750912207,-7.7080767509122055,-7.708076750912204,-7.708076750912203,-7.701546888087007,-7.701546888087003,-7.642145039639242,-7.642145039639238,-7.642145039639237,-7.404223378996441,-7.344447231320772,-7.3402062027011645,-7.340206202701157,-7.340206202701154,-7.340206202701152,-7.34020620270115,-7.34020620270115,-7.3058423767465,-7.305842376746498,-7.305842376746495,-7.226771964457818,-7.226771964457816,-7.226771964457814,-7.222440904623912,-7.22244090462391,-7.195404584167513,-7.1954045841675125,-7.195404584167511,-7.195404584167509,-7.195404584167506,-7.195404584167506,-7.192911606114218,-7.192911606114214,-7.17791101840211,-7.156647381913091,-7.156647381913091,-7.153329936389734,-7.059598511322425,-5.760904469374395,-5.760904469374392,-5.760904469374389,-5.735501261288011,-5.686168345981805,-5.686168345981803,-5.686168345981801,-5.6861683459818,-5.686168345981798,-5.686168345981798,-5.681633744297702,-5.681633744297696,-5.681633744297694,-5.659294334733254,-5.659294334733246,-5.6591181812250335,-5.65291201437034,-5.652912014370337,-5.652912014370335,-5.652912014370333,-5.652912014370332,-5.652912014370331,-5.652912014370331,-5.65291201437033,-5.6529120143703295,-5.6529120143703295,-5.649355423296706,-5.649355423296705,-5.649355423296704,-5.649355423296704,-5.6493554232967,-5.606691579515838,-5.606691579515838,-5.606691579515836,-5.606691579515836,-5.606691579515835,-5.606691579515832,-5.6050233651259305,-5.60502336512593,-5.605023365125927,-5.546720193018792,-5.54672019301879,-5.54672019301879,-5.546720193018789,-5.546720193018788,-5.546720193018787,-5.544304756564314,-5.544304756564312,-5.544304756564312,-5.54430475656431,-5.544304756564308,-5.527978205324484,-5.527978205324479,-5.527978205324478,-5.5279782053244775,-5.527978205324477,-5.527978205324472,-5.527978205324471,-5.527978205324471,-5.52797820532447,-5.527978205324469,-5.526044842679549,-5.526044842679539,-5.525909646204085,-5.525909646204085,-5.525909646204084,-5.5259096462040835,-5.525909646204083,-5.525909646204081,-5.512716800908795,-5.512716800908793,-5.512716800908793,-5.512156828312695,-5.51215682831269,-5.506452780087728,-5.505757923626908,-5.5057579236269065,-5.505757923626899,-5.490022560070648,-5.490022560070644,-5.490022560070643,-5.490022560070642,-5.490022560070642,-5.490022560070641,-5.4860442275549195,-5.486044227554918,-5.486044227554918,-5.473610149911443,-5.473610149911438,-5.473610149911438,-5.473610149911437,-5.473610149911434,-5.473610149911433,-5.468540991819516,-5.452080032779465,-5.452080032779465,-5.452080032779464,-5.452080032779462,-5.4520800327794605,-5.452080032779458,-5.450676948423385,-5.450676948423384,-5.448981137752715,-5.448981137752712,-5.448981137752711,-5.433435776605702,-5.427858760279249,-5.427858760279245,-5.391117279629952,-5.391117279629948,-5.391117279629946,-5.3704279545910145,-5.343646175098585,-5.343646175098584,-5.3436461750985815,-5.306823691726818,-5.270532398693192,-5.270532398693188,-5.270532398693187,-5.270532398693187,-5.270532398693185,-5.270532398693183,-5.25379761091683,-5.253797610916829,-5.076606254675203,-5.076606254675203,-5.076606254675198,-5.050331854873536,-2.4849086997283045,-2.4849086997283014,-2.484908699728301,-2.484908699728301,-2.4849086997282974,-2.4849086997282974,-2.48072940022072,-2.4024969829866962,-2.402496982986694,-2.393404773559831,-2.39340477355983,-2.3934047735598294,-2.3597203016010972,-2.359720301601093,-2.303314724906145,-2.2905256611075964,-2.290525661107596,-2.2905256611075946,-2.1862034763150526,-2.1862034763150517,-2.1862034763150513,-2.1862034763150513,-2.1862034763150504,-2.1862034763150455,-2.1615856891666883,-2.1615856891666847
4.725897920604915,-7.823581184805734,-7.777026342936599,-7.777026342936599,-7.777026342936598,-7.740515082496189,-7.704402394722778,-7.704402394722774,-7.704402394722774,-7.704402394722772,-7.704402394722772,-7.7044023947227664,-7.69902474569936,-7.699024745699358,-7.651305721942723,-7.6513057219427125,-7.651305721942711,-7.407725106858635,-7.352779262336609,-7.341973128444167,-7.341973128444166,-7.341973128444164,-7.341973128444161,-7.341973128444159,-7.341973128444156,-7.315195709453865,-7.315195709453863,-7.315195709453862,-7.226392198266341,-7.226392198266339,-7.222352033478542,-7.222352033478539,-7.222352033478535,-7.198841455778684,-7.198841455778683,-7.1988414557786795,-7.198841455778678,-7.198841455778676,-7.198841455778675,-7.1976127791166755,-7.188475144240211,-7.18847514424021,-7.157710769463721,-7.15771076946372,-7.15416919377143,-7.06490959243217,-5.751979701363157,-5.751979701363157,-5.751979701363155,-5.728235522643376,-5.685908202403467,-5.685908202403463,-5.685908202403462,-5.6778712321982905,-5.6778712321982905,-5.677871232198288,-5.677871232198287,-5.677871232198283,-5.677871232198281,-5.662483648367531,-5.659667810000006,-5.659667810000001,-5.659667810000001,-5.65966781,-5.659667809999993,-5.6504484295149195,-5.650448429514913,-5.648652547343888,-5.648652547343886,-5.648652547343886,-5.648652547343884,-5.648652547343884,-5.6486525473438824,-5.648652547343881,-5.648652547343879,-5.648652547343878,-5.648652547343877,-5.615206513311831,-5.615206513311828,-5.615206513311828,-5.604594561022734,-5.604594561022734,-5.604594561022732,-5.604594561022732,-5.604594561022729,-5.604594561022722,-5.540886464570551,-5.540886464570548,-5.540886464570547,-5.540886464570545,-5.540886464570544,-5.540886464570543,-5.526263498029381,-5.526263498029381,-5.521010873881618,-5.521010873881615,-5.521010873881612,-5.52101087388161,-5.521010873881606,-5.518925176997941,-5.51892517699794,-5.518925176997939,-5.518925176997937,-5.518925176997936,-5.518925176997935,-5.518925176997935,-5.518925176997934,-5.518925176997933,-5.518925176997933,-5.514525880862931,-5.514525880862929,-5.514525880862928,-5.510979433147774,-5.510979433147774,-5.510979433147773,-5.510979433147772,-5.510979433147772,-5.510979433147772,-5.509459687399031,-5.493463043271405,-5.493463043271403,-5.481012002163045,-5.481012002163043,-5.481012002163041,-5.477430816284392,-5.477430816284392,-5.477430816284391,-5.477430816284391,-5.47743081628439,-5.477430816284388,-5.4722678930044655,-5.4722678930044655,-5.4722678930044655,-5.4526050898752825,-5.4476260905028555,-5.447626090502851,-5.44762609050285,-5.447626090502848,-5.4476260905028475,-5.447626090502847,-5.432071142861803,-5.4320711428618,-5.432071142861799,-5.432071142861799,-5.4320711428617985,-5.4320711428617985,-5.422544222436781,-5.42254422243678,-5.416910202969391,-5.416910202969389,-5.416910202969385,-5.404180694163463,-5.404180694163463,-5.402071363745331,-5.369438416374324,-5.369438416374321,-5.369438416374316,-5.347722798043065,-5.347722798043065,-5.347722798043063,-5.34695525538483,-5.309615699526753,-5.275607741390866,-5.275607741390865,-5.275607741390862,-5.2756077413908615,-5.2756077413908615,-5.275607741390861,-5.2592929135157505,-5.259292913515744,-5.099653722114883,-5.099653722114881,-5.099653722114881,-5.072475141483756,-2.4623511753913916,-2.462351175391391,-2.4623511753913907,-2.4623511753913894,-2.4623511753913894,-2.4623511753913867,-2.459386362512097,-2.381482514688347,-2.381482514688346,-2.371902756277175,-2.3719027562771706,-2.371902756277169,-2.338224921087054,-2.338224921087053,-2.3096984410659256,-2.3096984410659234,-2.3096984410659234,-2.282767373338359,-2.206096531449115,-2.2060965314491128,-2.206096531449112,-2.2060965314491114,-2.20609653144911,-2.2060965314491088,-2.1861689530655304,-2.1861689530655277


==> Results/FinalV1_molecule_LiH_numConfigs_32_numQubits_12_Rmin_0.9_Rmax_4.7_numR_1_exact_df.csv <==
,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204
0.9451795841209829,-7.051288310143784,-7.009560558955105,-7.009560558955104,-7.0095605589551,-6.991696751568628,-6.972246296941205,-6.972246296941201,-6.972246296941199,-6.9722462969411945,-6.9722462969411945,-6.972246296941192,-6.911796150823355,-6.911796150823353,-6.780523142410537,-6.780523142410535,-6.780523142410535,-6.7805231424105346,-6.780523142410533,-6.78052314241053,-6.754423508525063,-6.745556456419065,-6.745556456419062,-6.745556456419053,-6.711521607854457,-6.711521607854453,-6.688598526928129,-6.688598526928129,-6.622805557980699,-6.501134514194786,-6.501134514194785,-6.501134514194783,-6.34925948024741,-6.34925948024741,-6.34925948024741,-6.320454657524877,-6.297424450116368,-6.297424450116363,-6.297424450116362,-6.297424450116361,-6.2974244501163605,-6.297424450116359,-6.277274366801237,-6.277274366801234,-6.250397320587701,-5.649874927004699,-4.685241181805709,-4.685241181805707,-4.685241181805703,-4.660995889406481,-4.6060494728294445,-4.606049472829443,-4.606049472829443,-4.606049472829442,-4.606049472829441,-4.60604947282944,-4.590752366349651,-4.590752366349649,-4.574693166551788,-4.574693166551787,-4.574693166551786,-4.574693166551785,-4.574693166551784,-4.574693166551784,-4.574693166551783,-4.574693166551782,-4.57469316655178,-4.574693166551778,-4.529430208309229,-4.529430208309226,-4.5294302083092255,-4.522733161666068,-4.522733161666066,-4.522733161666066,-4.522733161666064,-4.522733161666064,-4.522733161666062,-4.5193351110644775,-4.519335111064473,-4.519335111064472,-4.5193351110644695,-4.519335111064469,-4.492966222153844,-4.492966222153843,-4.457598487242845,-4.457598487242844,-4.457598487242844,-4.4575984872428425,-4.4575984872428425,-4.457598487242842,-4.456846694240427,-4.456846694240427,-4.456846694240426,-4.4506485623726295,-4.450648562372629,-4.450648562372628,-4.450648562372626,-4.450648562372624,-4.450648562372624,-4.420605526008066,-4.382743738391473,-4.382743738391473,-4.382743738391472,-4.366271247740059,-4.366271247740057,-4.366271247740057,-4.366271247740055,-4.366271247740054,-4.366271247740054,-4.353082862823217,-4.309231570853225,-4.309231570853223,-4.309231570853221,-4.277523820552047,-4.277523820552047,-4.276079906367496,-4.276079906367495,-4.248879940000005,-4.248879940000002,-4.24887994,-4.248879939999999,-4.2488799399999975,-4.203500412667213,-4.2020541633361335,-4.202054163336133,-4.202054163336133,-4.185634342674347,-4.185634342674343,-4.185634342674343,-4.185634342674343,-4.1856343426743425,-4.1856343426743425,-4.1856343426743425,-4.1856343426743425,-4.18563434267434,-4.185634342674339,-4.164102853831219,-4.164102853831219,-4.164102853831218,-4.120109666050361,-4.120109666050361,-4.12010966605036,-4.12010966605036,-4.120109666050359,-4.120109666050359,-4.116999098439739,-4.116999098439739,-4.116999098439738,-4.116999098439737,-4.1169990984397336,-4.085091633357176,-4.085091633357175,-4.085091633357174,-4.045341682459144,-4.045341682459143,-4.045341682459141,-4.045341682459141,-4.04534168245914,-4.045341682459138,-4.036512139920883,-4.028374228581947,-4.028374228581947,-4.028374228581946,-4.028374228581942,-4.028374228581941,-4.028374228581939,-4.027600512806431,-4.027600512806431,-4.021263138792912,-4.021263138792905,-4.0212631387929045,-4.013881970085996,-4.0138819700859925,-3.994454245942359,-3.994454245942359,-3.9944542459423573,-3.979998023418284,-3.968134836939207,-3.9650934577900556,-3.965093457790051,-3.9650934577900503,-3.9625615899344893,-3.9625615899344884,-3.9625615899344884,-3.9625615899344875,-3.9625615899344875,-3.962561589934486,-3.948875098363435,-3.9445489605280066,-3.9445489605280057,-3.944548960528005,-3.9445489605280044,-3.9445489605280044,-3.9445489605280035,-3.933680271075692,-3.933680271075692,-3.930073904554794,-3.930073904554794,-3.93007390455479,-3.9088073068864873,-3.9088073068864864,-3.90093894971156,-3.8603873475397066,-3.8603873475397057,-3.8603873475397057,-3.8603873475397057


==> Results/FinalV1_molecule_LiH_numConfigs_32_numQubits_12_Rmin_0.9_Rmax_4.7_numR_1_sim_df.csv <==
,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30
0.9451795841209829,-7.001001899281834,-6.973838096507346,-6.838434822167751,-6.78026570833789,-6.780265708337886,-6.774141739547383,-6.765134245195275,-6.765134245195275,-6.716759437900855,-6.716759437900855,-6.665290365867387,-6.665290365867385,-6.6383434157549415,-6.472835726213586,-6.326220550225799,-6.272001742573449,-6.045785972477709,-4.608436195561201,-4.537535002813695,-4.537535002813691,-4.466472409678779,-4.466472409678778,-4.451687895476322,-4.392597739336745,-4.386298864940908,-4.3862988649409065,-4.334295030756149,-4.334295030756144,-4.316356181725724,-4.248879940000005,-4.104078435362106


==> Results/FinalV1_molecule_LiH_numConfigs_424_numQubits_12_Rmin_0.9_Rmax_4.7_numR_1_exact_df.csv <==
,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204
0.9451795841209829,-7.051288310143784,-7.009560558955105,-7.009560558955104,-7.0095605589551,-6.991696751568628,-6.972246296941205,-6.972246296941201,-6.972246296941199,-6.9722462969411945,-6.9722462969411945,-6.972246296941192,-6.911796150823355,-6.911796150823353,-6.780523142410537,-6.780523142410535,-6.780523142410535,-6.7805231424105346,-6.780523142410533,-6.78052314241053,-6.754423508525063,-6.745556456419065,-6.745556456419062,-6.745556456419053,-6.711521607854457,-6.711521607854453,-6.688598526928129,-6.688598526928129,-6.622805557980699,-6.501134514194786,-6.501134514194785,-6.501134514194783,-6.34925948024741,-6.34925948024741,-6.34925948024741,-6.320454657524877,-6.297424450116368,-6.297424450116363,-6.297424450116362,-6.297424450116361,-6.2974244501163605,-6.297424450116359,-6.277274366801237,-6.277274366801234,-6.250397320587701,-5.649874927004699,-4.685241181805709,-4.685241181805707,-4.685241181805703,-4.660995889406481,-4.6060494728294445,-4.606049472829443,-4.606049472829443,-4.606049472829442,-4.606049472829441,-4.60604947282944,-4.590752366349651,-4.590752366349649,-4.574693166551788,-4.574693166551787,-4.574693166551786,-4.574693166551785,-4.574693166551784,-4.574693166551784,-4.574693166551783,-4.574693166551782,-4.57469316655178,-4.574693166551778,-4.529430208309229,-4.529430208309226,-4.5294302083092255,-4.522733161666068,-4.522733161666066,-4.522733161666066,-4.522733161666064,-4.522733161666064,-4.522733161666062,-4.5193351110644775,-4.519335111064473,-4.519335111064472,-4.5193351110644695,-4.519335111064469,-4.492966222153844,-4.492966222153843,-4.457598487242845,-4.457598487242844,-4.457598487242844,-4.4575984872428425,-4.4575984872428425,-4.457598487242842,-4.456846694240427,-4.456846694240427,-4.456846694240426,-4.4506485623726295,-4.450648562372629,-4.450648562372628,-4.450648562372626,-4.450648562372624,-4.450648562372624,-4.420605526008066,-4.382743738391473,-4.382743738391473,-4.382743738391472,-4.366271247740059,-4.366271247740057,-4.366271247740057,-4.366271247740055,-4.366271247740054,-4.366271247740054,-4.353082862823217,-4.309231570853225,-4.309231570853223,-4.309231570853221,-4.277523820552047,-4.277523820552047,-4.276079906367496,-4.276079906367495,-4.248879940000005,-4.248879940000002,-4.24887994,-4.248879939999999,-4.2488799399999975,-4.203500412667213,-4.2020541633361335,-4.202054163336133,-4.202054163336133,-4.185634342674347,-4.185634342674343,-4.185634342674343,-4.185634342674343,-4.1856343426743425,-4.1856343426743425,-4.1856343426743425,-4.1856343426743425,-4.18563434267434,-4.185634342674339,-4.164102853831219,-4.164102853831219,-4.164102853831218,-4.120109666050361,-4.120109666050361,-4.12010966605036,-4.12010966605036,-4.120109666050359,-4.120109666050359,-4.116999098439739,-4.116999098439739,-4.116999098439738,-4.116999098439737,-4.1169990984397336,-4.085091633357176,-4.085091633357175,-4.085091633357174,-4.045341682459144,-4.045341682459143,-4.045341682459141,-4.045341682459141,-4.04534168245914,-4.045341682459138,-4.036512139920883,-4.028374228581947,-4.028374228581947,-4.028374228581946,-4.028374228581942,-4.028374228581941,-4.028374228581939,-4.027600512806431,-4.027600512806431,-4.021263138792912,-4.021263138792905,-4.0212631387929045,-4.013881970085996,-4.0138819700859925,-3.994454245942359,-3.994454245942359,-3.9944542459423573,-3.979998023418284,-3.968134836939207,-3.9650934577900556,-3.965093457790051,-3.9650934577900503,-3.9625615899344893,-3.9625615899344884,-3.9625615899344884,-3.9625615899344875,-3.9625615899344875,-3.962561589934486,-3.948875098363435,-3.9445489605280066,-3.9445489605280057,-3.944548960528005,-3.9445489605280044,-3.9445489605280044,-3.9445489605280035,-3.933680271075692,-3.933680271075692,-3.930073904554794,-3.930073904554794,-3.93007390455479,-3.9088073068864873,-3.9088073068864864,-3.90093894971156,-3.8603873475397066,-3.8603873475397057,-3.8603873475397057,-3.8603873475397057


==> Results/FinalV1_molecule_LiH_numConfigs_424_numQubits_12_Rmin_0.9_Rmax_4.7_numR_1_sim_df.csv <==
,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255,256,257,258,259,260,261,262,263,264,265,266,267,268,269,270,271,272,273,274,275,276,277,278,279,280,281,282,283,284,285,286,287,288,289,290,291,292,293,294,295,296,297,298,299,300,301,302,303,304,305,306,307,308,309,310,311,312,313,314,315,316,317,318,319,320,321,322,323,324,325,326,327,328,329,330,331,332,333,334,335,336,337,338,339,340,341,342,343,344,345,346,347,348,349,350,351,352,353,354,355,356,357,358,359,360,361,362,363,364,365,366,367,368,369,370,371,372,373,374,375,376,377,378,379,380,381,382,383,384,385,386,387,388,389,390,391,392,393,394,395,396,397,398,399,400,401,402,403,404,405,406,407,408,409,410,411,412,413,414,415,416,417,418,419,420,421,422
0.9451795841209829,-7.051263463757311,-7.009560558955101,-7.00955694903355,-7.00940013617693,-6.9916906055102865,-6.972242622526123,-6.97224262252612,-6.972167766646118,-6.972167766646115,-6.972093310563475,-6.97209331056347,-6.911719583213791,-6.911719583213787,-6.780523005219771,-6.78052300521977,-6.7804109716642404,-6.7804109716642404,-6.780303010341144,-6.780303010341144,-6.754326425749213,-6.74535045241828,-6.74534832899264,-6.745346247976493,-6.711313058090028,-6.711313058090026,-6.6884878453502825,-6.6884878453502825,-6.62264912453455,-6.501134514194778,-6.50112055860796,-6.501106373105709,-6.349259480247413,-6.3492490853786725,-6.349153015110989,-6.320435642987491,-6.297414320476488,-6.2974143204764825,-6.297375368408032,-6.297375368408024,-6.297336787596419,-6.297336787596417,-6.277222294446047,-6.277222294446047,-6.2503828552041565,-5.649854513696713,-4.6852411818057025,-4.685239940688132,-4.6852264339682,-4.660975694349362,-4.606048655772026,-4.6060486557720255,-4.6060304067793645,-4.606030406779364,-4.606014105613913,-4.606014105613912,-4.590731683142101,-4.590731683142098,-4.574693166551784,-4.574693166551783,-4.574693166551783,-4.574693166551779,-4.574691382511894,-4.574691382511894,-4.57468789065503,-4.574687890655028,-4.574682767260608,-4.574682767260608,-4.5294302083092255,-4.5294291875977,-4.529424337380497,-4.522732825394501,-4.5227328253945,-4.5227258127727525,-4.522725812772752,-4.522717525386361,-4.522717525386361,-4.519335111064476,-4.519334358231311,-4.519302861298802,-4.519242248195138,-4.519154010936225,-4.492956914603392,-4.492956914603389,-4.4575983362634295,-4.457598336263429,-4.457595754254289,-4.457595754254286,-4.457583385034643,-4.45758338503464,-4.456830538774383,-4.456819034822219,-4.456814758096112,-4.450648562372629,-4.450648562372623,-4.4506466508649485,-4.4506466508649485,-4.450535924338593,-4.45053592433859,-4.420596962136992,-4.382743738391471,-4.382743009702751,-4.38261059509529,-4.366270921099224,-4.366270921099223,-4.3662526554031675,-4.366252655403163,-4.366231536498517,-4.366231536498515,-4.353069705787959,-4.30921501515693,-4.309190083619867,-4.309185552320104,-4.277502011508043,-4.27750201150804,-4.2760687787366845,-4.276068778736682,-4.24887994,-4.248879939999999,-4.2488799399999975,-4.2488799399999975,-4.248879939999995,-4.203450154791638,-4.2020541633361335,-4.202026577662269,-4.201988426954878,-4.185634342674343,-4.185634342674339,-4.185634342674339,-4.185634342674339,-4.185608298912037,-4.185608298912036,-4.185557419895954,-4.18555741989595,-4.185482870665553,-4.185482870665552,-4.164102853831217,-4.164101650377353,-4.164094216210456,-4.120109432995729,-4.120109432995729,-4.120103127226227,-4.120103127226225,-4.1200504976720005,-4.120050497671999,-4.116999098439735,-4.1169979209888,-4.116886730855888,-4.116671805438962,-4.116358730954574,-4.085069815762737,-4.085063292883555,-4.085063189741435,-4.045341680693575,-4.045341680693575,-4.045268608029915,-4.045268608029914,-4.045196841587095,-4.045196841587095,-4.036498132034639,-4.02837422858194,-4.0283742285819395,-4.028369113802037,-4.028369113802036,-4.027963090216964,-4.027963090216963,-4.027569953571321,-4.027569953571321,-4.021263138792902,-4.0212283568167315,-4.0211548772686925,-4.013858390403704,-4.013858390403701,-3.994454245942358,-3.994452139675371,-3.9940538218361827,-3.979921675623269,-3.968119772298584,-3.965090073901629,-3.9649617974556484,-3.964952959239742,-3.9625536899380096,-3.9625536899380074,-3.9625195599633147,-3.9625195599633143,-3.962440675844678,-3.962440675844677,-3.9488221636276957,-3.944539614633522,-3.944539614633521,-3.9444749150929,-3.9444749150928993,-3.9443989167390363,-3.944398916739035,-3.9336542683554128,-3.93365426835541,-3.9300739045547948,-3.930069402951608,-3.9300554363195452,-3.908764927320578,-3.908764927320578,-3.9008649828400195,-3.8603800966989597,-3.8603800966989597,-3.8603428705597644,-3.860342870559764,-3.860330714896991,-3.8603307148969908,-3.8413404930751587,-3.841340493075158,-3.8157726452432166,-3.8157726452432126,-3.8157726452432117,-3.8157726452432095,-3.815732203064844,-3.8157322030648415,-3.8156534533624398,-3.815653453362439,-3.8155383013479325,-3.8155383013479294,-3.7653310818828394,-3.765276534509916,-3.7652226551569865,-3.765169447550691,-3.765116914174695,-3.7592418350019456,-3.75922725507796,-3.7592007216208927,-3.7571515348948865,-3.7571515348948825,-3.7571399614513,-3.757139961451296,-3.757092869528996,-3.757092869528996,-3.7190509539311303,-3.7190509539311285,-3.717248817048531,-3.717239964229654,-3.7172319288568727,-3.708130482135442,-3.70813048213544,-3.7080933606216733,-3.7080933606216724,-3.7080547643134034,-3.7080547643134016,-3.6927441123021656,-3.6896201970664984,-3.689620197066496,-3.689610364322232,-3.689610364322229,-3.689531458220242,-3.689531458220242,-3.6586654218972727,-3.6586654218972714,-3.658547469157815,-3.658547469157814,-3.658396195622411,-3.658396195622409,-3.6461077554547705,-3.625482967890274,-3.6253697632746413,-3.6252614278969366,-3.619061727683602,-3.61901727342486,-3.6189656495064715,-3.5923956714995064,-3.5923956714995056,-3.5743727870615385,-3.5743727870615385,-3.5515300294908174,-3.551528733737638,-3.5513854527367634,-3.5085281718715606,-3.4314264574890077,-3.3410373309372665,-3.3410353346346784,-3.3409525474350046,-3.321880212534832,-3.291566897610622,-3.2915668976106205,-3.291511239765786,-3.291511239765785,-3.2914592044704034,-3.2914592044704007,-3.26975016920413,-3.2697501692041295,-1.2460465366500606,-1.2460465366500573,-1.241400965654275,-1.231351611876034,-1.2313516118760337,-1.216554296400152,-1.2165542964001486,-1.1445956319616089,-1.1445956319616057,-1.1244351048848291,-1.1175846028734864,-1.1119705759662868,-1.0786701687611406,-1.0786701687611402,-1.0322288475237402,-0.9763137629674711,-0.9735034077020235,-0.94707570125897,-0.9159252087318738,-0.9045080534048692,-0.8987126000246215,-0.8987126000246214,-0.8933577048480359,-0.8855905934382762,-0.8855905934382746,-0.8785669573474901,-0.8751670867027869,-0.8748684844388208,-0.874868484438816,-0.8748131642720768,-0.8725423230616715,-0.8725423230616706,-0.8703610852647878,-0.8703610852647868,-0.8567330865138095,-0.8567330865138082,-0.8457235831588492,-0.833803229991628,-0.8338032299916277,-0.8259780090801782,-0.8244668724092193,-0.8224056897693012,-0.8176078288364048,-0.797441159819966,-0.7966495634006259,-0.7925466669686637,-0.7925466669686633,-0.7707229408786489,-0.7707229408786478,-0.7441802040607217,-0.744180204060721,-0.7334812031791608,-0.7334812031791598,-0.7145558072146504,-0.7145558072146497,-0.6842956305609731,-0.6842956305609723,-0.6642425055306682,-0.6642425055306638,-0.6642425055306636,-0.664242505530663,-0.6322715765382615,-0.6322715765382607,-0.6116001488055334,-0.5917353986034979,-0.5913792299260521,-0.5913792299260502,-0.5911492701953068,-0.5911492701953056,-0.5909141135135512,-0.5892717904819235,-0.5892717904819232,-0.5833247291225389,-0.5551344898374814,-0.5488894368139968,-0.5488894368139962,-0.5445974273122761,-0.544597427312276,-0.5368097793101255,-0.5368097793101249,-0.5176204303988347,-0.5148024536884674,-0.5148024536884662,-0.5096182949281367,-0.509618294928135,-0.4815536402423446,-0.4815536402423432,-0.4647590020440172,-0.4600667246524455,-0.45583408482778615,-0.4506248210926346,-0.4481965428815973,-0.42911584951006565,-0.42911584951006515,-0.42404974058183725,-0.4240497405818353,-0.36444306625742195,-0.2623393551916702,-0.18939063855651986,-0.18939063855651792,-0.1801157668572962,-0.18010320989180953,-0.1561081488354008,-0.14735965471848536,-0.14550843937281402,-0.14550843937281346,-0.1439043810848381,-0.13790222174635083,-0.10744710174164973,-0.10744710174164804,-0.09876915418905527,-0.09876915418905255,-0.07226227777992915,-0.07226227777992877,-0.07214744471511922,-0.02215979213192477,0.02240201197917456,0.062962278681533,0.07437337755690225,0.07762941121729876,0.07762941121729962,0.10316366647569246,0.10825810735105673,0.10825810735105744,0.1138471770476695,0.11812795380664283,0.1181279538066431,0.11956844384862146,0.11956844384862188,0.12082438389933016,0.12082438389933059,0.12708041604468223,0.14462740209755467,0.1603774596732633,0.16037745967326433,0.3817302598008792,0.38173025980088043,0.43090023654054954


==> Results/FinalV1_molecule_LiH_numConfigs_424_numQubits_12_Rmin_0.9_Rmax_4.7_numR_20_exact_df.csv <==
,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204
0.9451795841209829,-7.051288310143784,-7.009560558955105,-7.009560558955104,-7.0095605589551,-6.991696751568628,-6.972246296941205,-6.972246296941201,-6.972246296941199,-6.9722462969411945,-6.9722462969411945,-6.972246296941192,-6.911796150823355,-6.911796150823353,-6.780523142410537,-6.780523142410535,-6.780523142410535,-6.7805231424105346,-6.780523142410533,-6.78052314241053,-6.754423508525063,-6.745556456419065,-6.745556456419062,-6.745556456419053,-6.711521607854457,-6.711521607854453,-6.688598526928129,-6.688598526928129,-6.622805557980699,-6.501134514194786,-6.501134514194785,-6.501134514194783,-6.34925948024741,-6.34925948024741,-6.34925948024741,-6.320454657524877,-6.297424450116368,-6.297424450116363,-6.297424450116362,-6.297424450116361,-6.2974244501163605,-6.297424450116359,-6.277274366801237,-6.277274366801234,-6.250397320587701,-5.649874927004699,-4.685241181805709,-4.685241181805707,-4.685241181805703,-4.660995889406481,-4.6060494728294445,-4.606049472829443,-4.606049472829443,-4.606049472829442,-4.606049472829441,-4.60604947282944,-4.590752366349651,-4.590752366349649,-4.574693166551788,-4.574693166551787,-4.574693166551786,-4.574693166551785,-4.574693166551784,-4.574693166551784,-4.574693166551783,-4.574693166551782,-4.57469316655178,-4.574693166551778,-4.529430208309229,-4.529430208309226,-4.5294302083092255,-4.522733161666068,-4.522733161666066,-4.522733161666066,-4.522733161666064,-4.522733161666064,-4.522733161666062,-4.5193351110644775,-4.519335111064473,-4.519335111064472,-4.5193351110644695,-4.519335111064469,-4.492966222153844,-4.492966222153843,-4.457598487242845,-4.457598487242844,-4.457598487242844,-4.4575984872428425,-4.4575984872428425,-4.457598487242842,-4.456846694240427,-4.456846694240427,-4.456846694240426,-4.4506485623726295,-4.450648562372629,-4.450648562372628,-4.450648562372626,-4.450648562372624,-4.450648562372624,-4.420605526008066,-4.382743738391473,-4.382743738391473,-4.382743738391472,-4.366271247740059,-4.366271247740057,-4.366271247740057,-4.366271247740055,-4.366271247740054,-4.366271247740054,-4.353082862823217,-4.309231570853225,-4.309231570853223,-4.309231570853221,-4.277523820552047,-4.277523820552047,-4.276079906367496,-4.276079906367495,-4.248879940000005,-4.248879940000002,-4.24887994,-4.248879939999999,-4.2488799399999975,-4.203500412667213,-4.2020541633361335,-4.202054163336133,-4.202054163336133,-4.185634342674347,-4.185634342674343,-4.185634342674343,-4.185634342674343,-4.1856343426743425,-4.1856343426743425,-4.1856343426743425,-4.1856343426743425,-4.18563434267434,-4.185634342674339,-4.164102853831219,-4.164102853831219,-4.164102853831218,-4.120109666050361,-4.120109666050361,-4.12010966605036,-4.12010966605036,-4.120109666050359,-4.120109666050359,-4.116999098439739,-4.116999098439739,-4.116999098439738,-4.116999098439737,-4.1169990984397336,-4.085091633357176,-4.085091633357175,-4.085091633357174,-4.045341682459144,-4.045341682459143,-4.045341682459141,-4.045341682459141,-4.04534168245914,-4.045341682459138,-4.036512139920883,-4.028374228581947,-4.028374228581947,-4.028374228581946,-4.028374228581942,-4.028374228581941,-4.028374228581939,-4.027600512806431,-4.027600512806431,-4.021263138792912,-4.021263138792905,-4.0212631387929045,-4.013881970085996,-4.0138819700859925,-3.994454245942359,-3.994454245942359,-3.9944542459423573,-3.979998023418284,-3.968134836939207,-3.9650934577900556,-3.965093457790051,-3.9650934577900503,-3.9625615899344893,-3.9625615899344884,-3.9625615899344884,-3.9625615899344875,-3.9625615899344875,-3.962561589934486,-3.948875098363435,-3.9445489605280066,-3.9445489605280057,-3.944548960528005,-3.9445489605280044,-3.9445489605280044,-3.9445489605280035,-3.933680271075692,-3.933680271075692,-3.930073904554794,-3.930073904554794,-3.93007390455479,-3.9088073068864873,-3.9088073068864864,-3.90093894971156,-3.8603873475397066,-3.8603873475397057,-3.8603873475397057,-3.8603873475397057
1.1441647597254003,-7.321594014987195,-7.25434728102499,-7.2543472810249865,-7.254347281024985,-7.238507527894416,-7.214405846424885,-7.214405846424882,-7.214405846424882,-7.2144058464248815,-7.214405846424881,-7.214405846424881,-7.164479248136545,-7.1644792481365425,-6.958700722353284,-6.958700722353284,-6.958700722353279,-6.958700722353276,-6.958700722353275,-6.95870072235327,-6.944138505412992,-6.922693855320575,-6.922693855320574,-6.922693855320574,-6.8886440956828645,-6.888644095682862,-6.860179890828319,-6.860179890828313,-6.841625215941462,-6.841625215941461,-6.84162521594146,-6.800553274757996,-6.622785584438676,-6.622785584438676,-6.622785584438673,-6.615676694380008,-6.574432444145982,-6.574432444145979,-6.574432444145978,-6.574432444145978,-6.574432444145977,-6.574432444145975,-6.552030226175996,-6.552030226175991,-6.525075842303459,-6.073044425870946,-5.116569627255684,-5.116569627255684,-5.116569627255684,-5.090747689785176,-5.0365394096463065,-5.0365394096463065,-5.0365394096463065,-5.036539409646306,-5.036539409646305,-5.036539409646302,-5.0198924205099456,-5.019892420509942,-4.977605464028353,-4.977605464028353,-4.977605464028352,-4.977605464028351,-4.9776054640283505,-4.9776054640283505,-4.9776054640283505,-4.9776054640283505,-4.9776054640283505,-4.977605464028349,-4.937802936155089,-4.937802936155088,-4.937802936155086,-4.9281069049858965,-4.928106904985891,-4.92810690498589,-4.92810690498589,-4.9281069049858885,-4.9281069049858885,-4.92007859308136,-4.92007859308136,-4.920078593081359,-4.920078593081358,-4.920078593081356,-4.901527298259278,-4.9015272982592775,-4.863222392708514,-4.863222392708513,-4.863222392708512,-4.860754499470307,-4.860754499470306,-4.860754499470305,-4.860754499470304,-4.860754499470303,-4.860754499470302,-4.855266798955435,-4.855266798955433,-4.855266798955432,-4.855266798955432,-4.85526679895543,-4.855266798955429,-4.831719433907027,-4.7913406064989355,-4.791340606498935,-4.791340606498935,-4.791340606498934,-4.791340606498934,-4.791340606498934,-4.787398661932459,-4.787398661932458,-4.787398661932457,-4.782686650770129,-4.73409826108874,-4.73409826108874,-4.734098261088739,-4.70069051127657,-4.700690511276569,-4.699172123246205,-4.699172123246202,-4.674196800000003,-4.6741968,-4.6741968,-4.6741968,-4.674196799999999,-4.631313669968471,-4.6313136699684705,-4.63131366996847,-4.628906065272258,-4.610989995091925,-4.610989995091924,-4.6109899950919235,-4.610989995091923,-4.610989995091923,-4.610989995091923,-4.610989995091922,-4.610989995091922,-4.610989995091922,-4.610989995091921,-4.605402522051616,-4.605402522051615,-4.605402522051613,-4.5477440352785905,-4.54774403527859,-4.547744035278589,-4.547744035278589,-4.547744035278589,-4.547744035278588,-4.532062410850093,-4.499394917531446,-4.499394917531446,-4.499394917531446,-4.461403319057262,-4.46140331905726,-4.4614033190572595,-4.461403319057259,-4.461403319057254,-4.454492723182759,-4.440894802042729,-4.440894802042728,-4.440894802042726,-4.440894802042725,-4.440894802042725,-4.440894802042723,-4.42913232373483,-4.429132323734828,-4.429132323734828,-4.393842649734017,-4.393842649734015,-4.393842649734015,-4.393842649734015,-4.393842649734014,-4.3938426497340135,-4.393840330930263,-4.393840330930262,-4.3891492780580315,-4.389149278058031,-4.389149278058028,-4.377885865819218,-4.3778858658192155,-4.370208007151798,-4.370208007151797,-4.370208007151797,-4.370208007151797,-4.370208007151796,-4.370208007151796,-4.354588167227401,-4.3545881672274,-4.354272761036901,-4.330645011536123,-4.330645011536122,-4.33064501153612,-4.312530080904985,-4.312530080904985,-4.312530080904985,-4.312530080904983,-4.312530080904982,-4.312530080904982,-4.3124378592477,-4.303595704399582,-4.303595704399582,-4.303595704399581,-4.29407727761799,-4.294077277617988,-4.289058646061988,-4.289058646061986,-4.289058646061984,-4.289058646061984,-4.289058646061983
1.3431499353298177,-7.5225853024508105,-7.433714807723237,-7.433714807723235,-7.433714807723232,-7.418262798084315,-7.393287764908657,-7.393287764908653,-7.39328776490865,-7.393287764908649,-7.393287764908649,-7.393287764908646,-7.350025312364248,-7.350025312364243,-7.082023133692057,-7.082023133692056,-7.082023133692054,-7.082023133692054,-7.082023133692053,-7.082023133692051,-7.073876132025057,-7.062385542046864,-7.062385542046863,-7.062385542046863,-7.047084786152858,-7.047084786152858,-7.047084786152857,-7.0130246838037475,-7.013024683803747,-6.980073857250399,-6.980073857250395,-6.9248247236991,-6.819904672991719,-6.788875908193586,-6.788875908193585,-6.788875908193582,-6.744773246731517,-6.744773246731517,-6.744773246731517,-6.744773246731514,-6.744773246731514,-6.744773246731511,-6.719922391291695,-6.719922391291691,-6.685997331717935,-6.313896532619817,-5.399308932613919,-5.399308932613919,-5.399308932613917,-5.372146059567937,-5.3194888904662765,-5.319488890466276,-5.319488890466276,-5.319488890466276,-5.319488890466275,-5.319488890466274,-5.301629249421005,-5.301629249421004,-5.240476234564693,-5.2404762345646905,-5.24047623456469,-5.24047623456469,-5.24047623456469,-5.24047623456469,-5.240476234564688,-5.240476234564688,-5.240476234564688,-5.240476234564687,-5.202394744634087,-5.202394744634082,-5.20239474463408,-5.191660546067884,-5.191660546067884,-5.191660546067884,-5.191660546067883,-5.191660546067883,-5.191660546067883,-5.18238161498792,-5.182381614987919,-5.182381614987918,-5.182381614987917,-5.182381614987914,-5.166470374992357,-5.166470374992357,-5.129003679501389,-5.129003679501389,-5.129003679501385,-5.125371038100904,-5.125371038100904,-5.125371038100902,-5.1253710381009006,-5.1253710381009,-5.1253710381009,-5.119605923222428,-5.119605923222428,-5.119605923222428,-5.119605923222428,-5.119605923222427,-5.1196059232224265,-5.0997118909944685,-5.085353733824913,-5.0853537338249115,-5.085353733824911,-5.085353733824911,-5.085353733824911,-5.085353733824909,-5.078618239762896,-5.051773753512166,-5.051773753512166,-5.0517737535121645,-5.029575148315012,-5.029575148315012,-5.029575148315011,-4.996239869282806,-4.996239869282806,-4.994023194294668,-4.9940231942946625,-4.935638704444444,-4.935638704444444,-4.935638704444443,-4.935638704444443,-4.935638704444442,-4.926127928890227,-4.903396569046529,-4.903396569046527,-4.903396569046527,-4.873049868088253,-4.873049868088252,-4.87304986808825,-4.873049868088248,-4.873049868088248,-4.8730498680882475,-4.873049868088247,-4.873049868088246,-4.873049868088246,-4.873049868088244,-4.867730197929623,-4.867730197929623,-4.867730197929622,-4.839881259225919,-4.810960320358908,-4.810960320358906,-4.810960320358906,-4.810960320358905,-4.810960320358904,-4.8109603203589,-4.802677802902081,-4.80267780290208,-4.802677802902079,-4.757352094852601,-4.746862973397184,-4.746862973397182,-4.74686297339718,-4.746862973397176,-4.746862973397176,-4.7468629733971754,-4.70238469281793,-4.702384692817928,-4.700044925495662,-4.700044925495661,-4.700044925495661,-4.70004492549566,-4.700044925495658,-4.666667227915274,-4.666667227915273,-4.666667227915272,-4.6656907892957715,-4.665690789295771,-4.665690789295769,-4.636787026591468,-4.636787026591468,-4.636787026591467,-4.636787026591466,-4.636787026591466,-4.636787026591466,-4.629716675669309,-4.620826139662088,-4.620826139662086,-4.607688547069128,-4.607688547069128,-4.607688547069127,-4.607688547069127,-4.607688547069127,-4.607688547069125,-4.590209181814461,-4.590209181814461,-4.586190919687533,-4.586190919687532,-4.586190919687529,-4.586190919687529,-4.586190919687529,-4.586190919687528,-4.5703095440189285,-4.570309544018926,-4.570309544018926,-4.567110807068361,-4.567110807068358,-4.551781067776443,-4.539282606293865,-4.539282606293865,-4.539282606293862,-4.529244089370019,-4.529244089370018,-4.5292440893700165,-4.529244089370016,-4.529244089370015
1.5421351109342352,-7.645436164892662,-7.53807679221184,-7.5380767922118395,-7.538076792211834,-7.52312735769789,-7.497834813068646,-7.497834813068643,-7.49783481306864,-7.497834813068638,-7.497834813068636,-7.497834813068634,-7.459653573361961,-7.459653573361958,-7.181278396581473,-7.181278396581472,-7.181278396581469,-7.138539228970527,-7.138539228970525,-7.138539228970525,-7.138539228970523,-7.138539228970523,-7.1385392289705205,-7.134297915072181,-7.105574655355122,-7.105574655355119,-7.105574655355115,-7.071502969504529,-7.071502969504524,-7.034546898756699,-7.034546898756696,-6.983773466100255,-6.930928343394569,-6.864490471000339,-6.864490471000337,-6.864490471000335,-6.824786999095451,-6.824786999095451,-6.82478699909545,-6.82478699909545,-6.82478699909545,-6.8247869990954415,-6.797231881998007,-6.797231881997997,-6.75710729866279,-6.424414584909127,-5.570224802816301,-5.570224802816299,-5.5702248028162975,-5.542148577341158,-5.491394108135499,-5.491394108135498,-5.491394108135498,-5.4913941081354976,-5.491394108135497,-5.491394108135496,-5.4721865116152255,-5.472186511615223,-5.397564528437616,-5.3975645284376155,-5.3975645284376155,-5.397564528437614,-5.397564528437614,-5.397564528437613,-5.397564528437612,-5.397564528437612,-5.39756452843761,-5.397564528437608,-5.359750660877769,-5.359750660877765,-5.359750660877765,-5.348822849542167,-5.348822849542167,-5.348822849542167,-5.348822849542165,-5.348822849542165,-5.348822849542165,-5.339354705446715,-5.339354705446715,-5.3393547054467145,-5.339354705446714,-5.339354705446714,-5.324509384044725,-5.324509384044725,-5.289228778636983,-5.289228778636983,-5.289228778636982,-5.289228778636981,-5.28922877863698,-5.289228778636979,-5.288682429087099,-5.288682429087098,-5.288682429087096,-5.27791072709271,-5.27791072709271,-5.277910727092708,-5.277910727092706,-5.277910727092706,-5.2779107270927055,-5.270297921514934,-5.270297921514934,-5.270297921514934,-5.270297921514932,-5.27029792151493,-5.27029792151493,-5.2684744912089405,-5.260628236992586,-5.220937974153589,-5.220937974153589,-5.220937974153583,-5.209876030874111,-5.209876030874109,-5.209876030874106,-5.18783795585244,-5.187837955852437,-5.185879566000202,-5.185879566000202,-5.118631518462975,-5.079122711290325,-5.079122711290324,-5.079122711290324,-5.0791227112903234,-5.079122711290323,-5.053210994491231,-5.053210994491229,-5.053210994491227,-5.01707289221678,-5.0170728922167775,-5.017072892216776,-5.017072892216774,-5.017072892216773,-5.017072892216773,-5.017072892216773,-5.017072892216772,-5.017072892216772,-5.017072892216768,-5.015637704127897,-5.01094753924145,-5.01094753924145,-5.0109475392414495,-4.978282157648933,-4.978282157648932,-4.978282157648932,-4.956466688945099,-4.956466688945099,-4.956466688945096,-4.956466688945096,-4.9564666889450955,-4.9564666889450955,-4.934979312956176,-4.927013065061998,-4.927013065061998,-4.927013065061997,-4.9270130650619945,-4.9270130650619945,-4.927013065061994,-4.88455883088345,-4.884558830883449,-4.8532232836727065,-4.8532232836727065,-4.8532232836727065,-4.853223283672706,-4.853223283672701,-4.818020112416225,-4.818020112416224,-4.818020112416223,-4.8174553133449765,-4.817455313344976,-4.817455313344975,-4.7917021781902305,-4.79170217819023,-4.79170217819023,-4.791702178190229,-4.791702178190228,-4.791702178190228,-4.783100585562265,-4.77547385862639,-4.775473858626389,-4.760249403249742,-4.760249403249739,-4.760249403249738,-4.760249403249738,-4.7602494032497376,-4.760249403249736,-4.740055127971067,-4.740055127971065,-4.736185885060275,-4.736185885060273,-4.736185885060272,-4.736185885060272,-4.736185885060269,-4.736185885060269,-4.721998496630709,-4.721998496630709,-4.721998496630708,-4.717087270151375,-4.7170872701513735,-4.701026262008912,-4.690577659776033,-4.6905776597760305,-4.690577659776029,-4.681381435630815,-4.681381435630815,-4.681381435630813,-4.681381435630813,-4.681381435630813
1.7411202865386528,-7.7401316018300115,-7.6209285161060345,-7.620928516106033,-7.620928516106033,-7.60634099963507,-7.580772086380895,-7.58077208638089,-7.58077208638089,-7.580772086380886,-7.580772086380885,-7.580772086380884,-7.545940906445473,-7.545940906445464,-7.263278479616551,-7.263278479616551,-7.263278479616549,-7.1912756171042265,-7.191275617104223,-7.191275617104221,-7.191275617104219,-7.191275617104216,-7.191275617104213,-7.189148375874055,-7.15987698774116,-7.159876987741158,-7.159876987741156,-7.125793198202216,-7.125793198202215,-7.086378156651632,-7.086378156651628,-7.041057974630288,-7.006245990735564,-6.922697783009127,-6.922697783009126,-6.9226977830091245,-6.8861251294987404,-6.886125129498738,-6.886125129498736,-6.886125129498734,-6.886125129498734,-6.886125129498734,-6.856095275377523,-6.856095275377521,-6.813015484114646,-6.491195184558629,-5.687414551939934,-5.687414551939932,-5.687414551939931,-5.658913957720791,-5.609900465326167,-5.609900465326166,-5.609900465326164,-5.609900465326162,-5.609900465326162,-5.60990046532616,-5.589577759064218,-5.5895777590642135,-5.508380067401379,-5.5083800674013785,-5.508380067401378,-5.508380067401378,-5.508380067401377,-5.508380067401376,-5.508380067401375,-5.508380067401375,-5.508380067401374,-5.508380067401371,-5.470281839685284,-5.470281839685282,-5.470281839685282,-5.459403556001535,-5.459403556001534,-5.459403556001534,-5.459403556001533,-5.459403556001533,-5.459403556001531,-5.45010589850737,-5.450105898507368,-5.450105898507367,-5.450105898507366,-5.450105898507364,-5.43563561690227,-5.43563561690227,-5.417014809867764,-5.417014809867764,-5.417014809867764,-5.417014809867763,-5.417014809867763,-5.417014809867762,-5.402192906447507,-5.401402779712322,-5.40140277971232,-5.401402779712316,-5.389404216266393,-5.389404216266391,-5.38940421626639,-5.389404216266389,-5.389404216266388,-5.389404216266388,-5.388977140876397,-5.388977140876397,-5.3889771408763965,-5.388977140876395,-5.388977140876393,-5.388977140876392,-5.373766594875948,-5.356017707811472,-5.35601770781147,-5.3560177078114695,-5.323324124527011,-5.323324124527011,-5.32196021383942,-5.321960213839418,-5.3212223045489635,-5.321222304548959,-5.321222304548958,-5.254520643046659,-5.175481608571432,-5.1754816085714275,-5.1754816085714275,-5.175481608571426,-5.175481608571425,-5.150925904432551,-5.150925904432551,-5.15092590443255,-5.12865376923421,-5.113571136585171,-5.113571136585169,-5.113571136585168,-5.1135711365851675,-5.1135711365851675,-5.113571136585166,-5.113571136585166,-5.113571136585166,-5.113571136585164,-5.113571136585163,-5.112294424916025,-5.1122944249160245,-5.11229442491602,-5.0869567416510355,-5.086956741651035,-5.086956741651034,-5.057836867169339,-5.057836867169336,-5.0578368671693354,-5.057836867169335,-5.057836867169334,-5.057836867169333,-5.051792079023588,-5.041861123076379,-5.041861123076379,-5.041861123076378,-5.041861123076377,-5.041861123076377,-5.041861123076374,-5.004343214997117,-5.004343214997116,-4.972554283377565,-4.9725542833775584,-4.972554283377558,-4.972554283377557,-4.972554283377557,-4.935450717927635,-4.9354507179276315,-4.9354507179276315,-4.916828741962505,-4.9168287419625045,-4.9168287419625045,-4.910178952950298,-4.910178952950297,-4.910178952950297,-4.910178952950295,-4.910178952950294,-4.910178952950294,-4.89383822103397,-4.89383822103397,-4.8840105746432325,-4.879296852828962,-4.879296852828961,-4.879296852828961,-4.879296852828961,-4.87929685282896,-4.8792968528289595,-4.856419388344986,-4.856419388344984,-4.838026935999146,-4.838026935999144,-4.838026935999144,-4.83525338873619,-4.835253388736189,-4.835253388736188,-4.835253388736186,-4.835253388736185,-4.835253388736184,-4.816281970381602,-4.816281970381602,-4.814433039256909,-4.808770179472177,-4.808770179472177,-4.808770179472177,-4.798926997529757,-4.7989269975297555,-4.798926997529753,-4.798926997529751,-4.79892699752975
1.94010546214307,-7.7935600419120785,-7.6663150480229385,-7.666315048022933,-7.666315048022933,-7.651905053945582,-7.625783920396123,-7.625783920396123,-7.625783920396121,-7.62578392039612,-7.6257839203961195,-7.625783920396111,-7.593882544324228,-7.593882544324224,-7.304398528465079,-7.304398528465075,-7.304398528465075,-7.215497468615813,-7.2154974686158075,-7.215497468615805,-7.215497468615803,-7.215497468615802,-7.215497468615801,-7.2151609449387255,-7.184813558572217,-7.1848135585722055,-7.184813558572202,-7.150714904197004,-7.150714904196999,-7.110074060849827,-7.110074060849827,-7.0719727826751315,-7.039063569357717,-6.950634938889966,-6.950634938889966,-6.950634938889961,-6.916104767737644,-6.916104767737642,-6.9161047677376395,-6.916104767737639,-6.916104767737637,-6.916104767737636,-6.883446137558156,-6.883446137558156,-6.839370461905387,-6.519809118635567,-5.753645393484974,-5.753645393484971,-5.753645393484966,-5.724918193599253,-5.67766891847008,-5.677668918470079,-5.677668918470077,-5.677668918470076,-5.677668918470076,-5.677668918470075,-5.656322912469561,-5.656322912469557,-5.572627440131504,-5.572627440131504,-5.572627440131504,-5.5726274401315035,-5.572627440131503,-5.572627440131502,-5.572627440131501,-5.572627440131501,-5.5726274401315,-5.5726274401315,-5.53425222877523,-5.534252228775229,-5.534252228775229,-5.523225655173004,-5.523225655173004,-5.523225655173003,-5.523225655173001,-5.523225655173001,-5.523225655173,-5.514030968619778,-5.514030968619776,-5.514030968619775,-5.514030968619773,-5.514030968619772,-5.4998910872491,-5.4998910872491,-5.498727112164328,-5.498727112164328,-5.498727112164327,-5.498727112164327,-5.498727112164327,-5.498727112164327,-5.484478315559395,-5.467468810336341,-5.467468810336341,-5.4674688103363405,-5.455265961693558,-5.4552659616935575,-5.4552659616935575,-5.455265961693557,-5.455265961693556,-5.455265961693556,-5.453893073391821,-5.45389307339182,-5.45389307339182,-5.453893073391819,-5.453893073391819,-5.453893073391816,-5.439679816981698,-5.438729687472696,-5.438729687472695,-5.438729687472694,-5.406823626251284,-5.40682362625128,-5.406230106741651,-5.406230106741649,-5.385846802227167,-5.385846802227167,-5.385846802227167,-5.338582177432438,-5.2297888676923145,-5.229788867692313,-5.229788867692308,-5.229788867692308,-5.229788867692306,-5.204530028523257,-5.204530028523256,-5.204530028523255,-5.191343500462247,-5.17495346603062,-5.174953466030618,-5.174953466030617,-5.167552441075544,-5.167552441075543,-5.167552441075543,-5.16755244107554,-5.16755244107554,-5.16755244107554,-5.167552441075538,-5.167552441075537,-5.167552441075535,-5.167552441075532,-5.14107330312757,-5.14107330312757,-5.141073303127569,-5.122528033076773,-5.122528033076772,-5.122528033076772,-5.1225280330767715,-5.122528033076771,-5.122528033076768,-5.118014725230705,-5.100671690146576,-5.100671690146571,-5.100671690146571,-5.100671690146569,-5.100671690146567,-5.100671690146566,-5.073786583382817,-5.073786583382816,-5.052377910512313,-5.0523779105123126,-5.052377910512311,-5.052377910512311,-5.052377910512307,-5.013202440497288,-5.013202440497288,-5.013202440497286,-4.989058927879187,-4.989058927879185,-4.989058927879183,-4.989058927879183,-4.989058927879183,-4.9890589278791815,-4.9753686349192625,-4.975368634919261,-4.975368634919258,-4.972628096791686,-4.972628096791684,-4.958879412715013,-4.958879412715012,-4.95887941271501,-4.958879412715009,-4.958879412715009,-4.958879412715006,-4.943960796291499,-4.933162142941781,-4.9331621429417805,-4.911213778342472,-4.911213778342471,-4.911213778342471,-4.893604796998176,-4.893604796998175,-4.893604796998175,-4.893604796998174,-4.893604796998174,-4.893604796998173,-4.887444968571711,-4.887444968571709,-4.8874449685717085,-4.884837894722411,-4.875338089524818,-4.875338089524814,-4.874266430224757,-4.874266430224757,-4.874266430224754,-4.874266430224751,-4.8742664302247505
2.1390906377474876,-7.837313840316891,-7.706622146624482,-7.706622146624482,-7.706622146624474,-7.69215801469442,-7.665245340264923,-7.665245340264918,-7.665245340264916,-7.665245340264916,-7.6652453402649146,-7.665245340264913,-7.635672040985772,-7.635672040985768,-7.344727393060732,-7.3447273930607295,-7.344727393060726,-7.245835841566986,-7.244407407551144,-7.244407407551141,-7.24440740755114,-7.24440740755114,-7.244407407551139,-7.244407407551139,-7.21315463869388,-7.21315463869388,-7.2131546386938785,-7.179042017625787,-7.179042017625783,-7.138544379154957,-7.138544379154956,-7.107667399221083,-7.071272098445194,-6.986634930170048,-6.986634930170046,-6.986634930170045,-6.952525811082115,-6.952525811082113,-6.952525811082113,-6.952525811082111,-6.952525811082109,-6.952525811082107,-6.917768817583689,-6.917768817583688,-6.873999372328179,-6.5578968762406245,-5.803510973060914,-5.803510973060914,-5.803510973060909,-5.774688800607906,-5.728797902389415,-5.728797902389414,-5.728797902389414,-5.728797902389413,-5.728797902389412,-5.72879790238941,-5.7066898594163105,-5.70668985941631,-5.623970452741438,-5.623970452741437,-5.623970452741435,-5.623970452741435,-5.623970452741435,-5.6239704527414345,-5.623970452741434,-5.623970452741433,-5.623970452741433,-5.623970452741433,-5.585674591562778,-5.585674591562776,-5.585674591562776,-5.574150728184565,-5.574150728184563,-5.574150728184563,-5.574150728184562,-5.57415072818456,-5.574150728184558,-5.564683152079102,-5.5646831520791,-5.5646831520791,-5.5646831520791,-5.564683152079098,-5.561248275146073,-5.561248275146073,-5.561248275146071,-5.56124827514607,-5.5612482751460695,-5.561248275146062,-5.551027612621859,-5.551027612621857,-5.547308247734863,-5.52040519219028,-5.52040519219028,-5.52040519219028,-5.507369208574528,-5.507369208574527,-5.507369208574526,-5.5073692085745245,-5.507369208574524,-5.507369208574524,-5.504982717966993,-5.504982717966993,-5.504982717966992,-5.504982717966991,-5.50498271796699,-5.50498271796699,-5.500618877329052,-5.500618877329048,-5.500618877329047,-5.49196180530378,-5.470047437692483,-5.470047437692481,-5.469861454310026,-5.469861454310025,-5.437421625967986,-5.437421625967986,-5.437421625967982,-5.402383210929599,-5.281901513720932,-5.281901513720932,-5.281901513720932,-5.281901513720929,-5.281901513720927,-5.255316272498769,-5.255316272498768,-5.255316272498765,-5.244947941537643,-5.230900615687056,-5.230900615687054,-5.2309006156870534,-5.218896571941477,-5.218896571941476,-5.2188965719414755,-5.2188965719414755,-5.218896571941475,-5.218896571941474,-5.218896571941474,-5.218896571941473,-5.218896571941472,-5.218896571941469,-5.189377880629699,-5.189377880629698,-5.1893778806296975,-5.180731181309218,-5.180731181309216,-5.180731181309216,-5.180731181309215,-5.180731181309214,-5.180731181309214,-5.173506241768128,-5.152756704217973,-5.152756704217972,-5.152756704217971,-5.152756704217969,-5.1527567042179685,-5.152756704217967,-5.132640808867179,-5.132640808867178,-5.119896900005296,-5.119896900005295,-5.119896900005293,-5.119896900005293,-5.119896900005292,-5.078969992761795,-5.078969992761793,-5.078969992761792,-5.056382672020161,-5.056382672020161,-5.056382672020161,-5.05638267202016,-5.056382672020159,-5.056382672020158,-5.039842703793964,-5.039842703793961,-5.032825505902171,-5.032825505902171,-5.032825505902171,-5.026116388070898,-5.026116388070897,-5.026116388070897,-5.026116388070897,-5.0261163880708954,-5.026116388070895,-5.002006696723117,-4.998038725672518,-4.998038725672516,-4.971706340273926,-4.971706340273924,-4.971706340273924,-4.953696580003914,-4.953696580003911,-4.953696580003911,-4.953626461109288,-4.9536264611092875,-4.9536264611092875,-4.953626461109285,-4.953626461109284,-4.953626461109283,-4.943509173704021,-4.940630372683684,-4.936041108270379,-4.936041108270379,-4.933751558665786,-4.933751558665785,-4.933751558665784,-4.933751558665781
2.338075813351905,-7.857319613106786,-7.726279263117884,-7.726279263117882,-7.7262792631178785,-7.711531324045518,-7.683457380512044,-7.683457380512043,-7.683457380512042,-7.68345738051204,-7.68345738051204,-7.6834573805120385,-7.656298507539348,-7.65629850753934,-7.372224376142006,-7.372224376142005,-7.372224376141996,-7.261405912909144,-7.257366118263007,-7.257366118263005,-7.257366118263003,-7.257366118263,-7.257366118262999,-7.257366118262999,-7.224094972240591,-7.224094972240589,-7.224094972240589,-7.189967787354862,-7.189967787354861,-7.150777775161175,-7.150777775161173,-7.130500654679436,-7.086955992544952,-7.014139145185455,-7.014139145185454,-7.0141391451854505,-6.9789197526639395,-6.978919752663937,-6.978919752663937,-6.978919752663935,-6.978919752663933,-6.978919752663932,-6.942402876351707,-6.9424028763517045,-6.8994685154452275,-6.594627607333936,-5.827115765259001,-5.827115765258993,-5.827115765258991,-5.798267543909428,-5.753557730047082,-5.75355773004708,-5.75355773004708,-5.753557730047079,-5.753557730047079,-5.753557730047079,-5.730727515238342,-5.7307275152383355,-5.651784129761259,-5.651784129761256,-5.651784129761255,-5.651784129761255,-5.651784129761254,-5.651784129761253,-5.651784129761253,-5.651784129761253,-5.6517841297612526,-5.6517841297612526,-5.614117277134994,-5.6141172771349925,-5.614117277134991,-5.601843162071363,-5.60184316207136,-5.601843162071359,-5.601843162071359,-5.601843162071357,-5.601843162071357,-5.596877705994472,-5.596877705994471,-5.596877705994469,-5.596877705994468,-5.5968777059944665,-5.596877705994466,-5.591199882466221,-5.591199882466221,-5.59119988246622,-5.591199882466218,-5.591199882466216,-5.58414714418313,-5.578406827420152,-5.57840682742015,-5.549936805175673,-5.549936805175671,-5.54993680517567,-5.535544963480291,-5.535544963480291,-5.535544963480291,-5.53554496348029,-5.53554496348029,-5.535544963480285,-5.534968739098909,-5.534968739098908,-5.534968739098906,-5.532007401351671,-5.532007401351669,-5.532007401351668,-5.532007401351666,-5.532007401351664,-5.532007401351663,-5.520356043207299,-5.507103848383114,-5.507103848383113,-5.505914168752767,-5.505914168752767,-5.465403184604614,-5.465403184604613,-5.465403184604612,-5.439595772291968,-5.322392817021277,-5.322392817021275,-5.322392817021274,-5.322392817021274,-5.322392817021272,-5.293860625052962,-5.293860625052962,-5.293860625052962,-5.282997897088675,-5.271889802314718,-5.271889802314717,-5.271889802314716,-5.25801340204927,-5.258013402049267,-5.258013402049264,-5.258013402049263,-5.258013402049261,-5.25801340204926,-5.258013402049259,-5.258013402049259,-5.258013402049256,-5.258013402049255,-5.224316374246203,-5.224316374246201,-5.224316374246201,-5.223544692566527,-5.223544692566527,-5.223544692566525,-5.223544692566525,-5.223544692566524,-5.223544692566523,-5.212187519890885,-5.192169934335074,-5.192169934335073,-5.192169934335072,-5.192169934335071,-5.19216993433507,-5.192169934335069,-5.175688774061702,-5.175688774061701,-5.165754930148544,-5.165754930148543,-5.165754930148543,-5.165754930148543,-5.16575493014854,-5.123066515368296,-5.123066515368295,-5.123066515368295,-5.10303690719028,-5.103036907190277,-5.103036907190277,-5.103036907190276,-5.103036907190275,-5.103036907190274,-5.086315079740124,-5.086315079740123,-5.0767535214605735,-5.076753521460573,-5.076753521460571,-5.0715151987348825,-5.071515198734879,-5.071515198734878,-5.071515198734878,-5.071515198734878,-5.071515198734876,-5.045964358714661,-5.041076577356506,-5.0410765773565025,-5.013383573615391,-5.013383573615391,-5.013383573615389,-4.998471633894584,-4.998471633894583,-4.998471633894583,-4.998471633894582,-4.998471633894581,-4.998471633894579,-4.997680206157638,-4.997680206157633,-4.997680206157631,-4.985090864995596,-4.983836061971825,-4.980593009650894,-4.980593009650894,-4.975319617302731,-4.975319617302729,-4.975319617302729,-4.975319617302729
2.5370609889563225,-7.8758815389322026,-7.747009669974006,-7.7470096699740045,-7.7470096699740045,-7.731809273644203,-7.702484542221155,-7.702484542221154,-7.7024845422211525,-7.702484542221152,-7.702484542221151,-7.702484542221148,-7.677483986183985,-7.677483986183979,-7.4072812827608,-7.407281282760798,-7.407281282760797,-7.28295930035482,-7.275617318933897,-7.275617318933896,-7.275617318933896,-7.275617318933894,-7.275617318933893,-7.27561731893389,-7.239312505004056,-7.239312505004051,-7.239312505004051,-7.205173743026151,-7.205173743026146,-7.168009036031899,-7.168009036031896,-7.160891191745383,-7.10713387524939,-7.051441650060414,-7.0514416500604105,-7.051441650060409,-7.013868451865535,-7.013868451865531,-7.01386845186553,-7.013868451865527,-7.013868451865527,-7.013868451865523,-6.976382068224343,-6.976382068224343,-6.934086975855697,-6.647541084854137,-5.84732532419546,-5.847325324195455,-5.847325324195453,-5.81852132199728,-5.774630209871537,-5.7746302098715345,-5.774630209871534,-5.774630209871532,-5.77463020987153,-5.77463020987153,-5.7511828896206145,-5.751182889620612,-5.677552898901968,-5.6775528989019675,-5.677552898901967,-5.677552898901965,-5.677552898901965,-5.677552898901965,-5.677552898901963,-5.677552898901963,-5.677552898901963,-5.677552898901963,-5.641027397813198,-5.641027397813198,-5.641027397813198,-5.629487793286483,-5.629487793286482,-5.62948779328648,-5.62948779328648,-5.629487793286479,-5.629487793286479,-5.625074374614225,-5.625074374614223,-5.625074374614221,-5.625074374614221,-5.625074374614219,-5.625074374614218,-5.616047021514267,-5.615283292419314,-5.6152832924193135,-5.615283292419313,-5.615283292419313,-5.615283292419312,-5.6035830194940175,-5.603583019494016,-5.5769420610742655,-5.576942061074262,-5.576942061074259,-5.563671416842896,-5.563671416842896,-5.563671416842891,-5.561356980426771,-5.56135698042677,-5.561356980426769,-5.561356980426769,-5.561356980426768,-5.561356980426765,-5.55662996167998,-5.556629961679979,-5.556629961679978,-5.556629961679978,-5.5566299616799775,-5.556629961679975,-5.546353170313342,-5.538486051085431,-5.538486051085429,-5.536212300463351,-5.5362123004633474,-5.491280246074056,-5.491280246074055,-5.491280246074048,-5.471262570302051,-5.368690131764708,-5.368690131764707,-5.368690131764704,-5.368690131764704,-5.368690131764702,-5.337944705901408,-5.337944705901406,-5.337944705901404,-5.325116693074684,-5.316840495500403,-5.3168404955004025,-5.316840495500402,-5.302605234942702,-5.302605234942698,-5.302605234942698,-5.302605234942698,-5.302605234942697,-5.302605234942696,-5.302605234942695,-5.302605234942694,-5.302605234942693,-5.302605234942692,-5.269417074076186,-5.269417074076186,-5.269417074076185,-5.269417074076182,-5.2694170740761805,-5.269417074076179,-5.264732953162406,-5.264732953162406,-5.264732953162404,-5.253740024037856,-5.2371050972530915,-5.2371050972530915,-5.237105097253091,-5.237105097253091,-5.237105097253091,-5.237105097253091,-5.221896118681298,-5.221896118681296,-5.207512366065625,-5.207512366065621,-5.207512366065621,-5.20751236606562,-5.207512366065619,-5.163348654352735,-5.163348654352733,-5.163348654352733,-5.1466836431966225,-5.1466836431966225,-5.146683643196622,-5.146683643196621,-5.146683643196621,-5.146683643196618,-5.1297298979753005,-5.129729897975299,-5.122450456360646,-5.122450456360646,-5.122450456360644,-5.112690119111179,-5.112690119111179,-5.112690119111178,-5.112690119111178,-5.1126901191111775,-5.112690119111175,-5.091762777318928,-5.080261618711768,-5.0802616187117655,-5.055684663817864,-5.055684663817863,-5.055684663817862,-5.0420313149656035,-5.042031314965602,-5.042031314965601,-5.042031314965601,-5.042031314965598,-5.042031314965595,-5.037164358667195,-5.037164358667195,-5.037164358667194,-5.024975599050881,-5.024818427009789,-5.023372021998022,-5.023372021998021,-5.019195788328767,-5.019195788328767,-5.019195788328767,-5.019195788328767
2.73604616456074,-7.879358977967872,-7.754982128481895,-7.754982128481894,-7.754982128481892,-7.7390710759381856,-7.70825825958335,-7.708258259583347,-7.708258259583347,-7.708258259583343,-7.708258259583342,-7.708258259583341,-7.6856323577573855,-7.6856323577573775,-7.437087937271722,-7.437087937271716,-7.437087937271714,-7.295778782590051,-7.283578257116378,-7.283578257116375,-7.283578257116373,-7.283578257116373,-7.283578257116369,-7.2835782571163685,-7.242728218269939,-7.242728218269938,-7.242728218269935,-7.208579150687533,-7.208579150687529,-7.1849640671210295,-7.174380728649565,-7.174380728649563,-7.116314291263483,-7.084765035147941,-7.084765035147938,-7.084765035147933,-7.043254230342544,-7.043254230342543,-7.043254230342543,-7.043254230342543,-7.043254230342543,-7.04325423034254,-7.005449630987484,-7.005449630987484,-6.9632966147693525,-6.70445576176344,-5.851495508595979,-5.851495508595978,-5.851495508595974,-5.822826622652351,-5.779642015591061,-5.779642015591061,-5.779642015591061,-5.779642015591061,-5.779642015591059,-5.779642015591058,-5.75549537305288,-5.755495373052878,-5.68924243793671,-5.689242437936709,-5.689242437936708,-5.6892424379367075,-5.6892424379367075,-5.689242437936706,-5.689242437936706,-5.689242437936706,-5.689242437936705,-5.689242437936701,-5.654633573557468,-5.654633573557466,-5.654633573557465,-5.644158847573032,-5.644158847573031,-5.64415884757303,-5.6441588475730295,-5.644158847573029,-5.644158847573028,-5.636436433420089,-5.636436433420088,-5.636436433420087,-5.636436433420085,-5.636436433420085,-5.6364364334200845,-5.633144093614448,-5.624598325691088,-5.624598325691087,-5.624598325691086,-5.624598325691084,-5.624598325691082,-5.614372551856246,-5.614372551856246,-5.589249808344097,-5.589249808344097,-5.589249808344096,-5.576750100551118,-5.576750100551115,-5.576750100551113,-5.572830074509565,-5.572830074509565,-5.572830074509565,-5.572830074509565,-5.572830074509565,-5.5728300745095645,-5.566650227029227,-5.566650227029221,-5.56665022702922,-5.56665022702922,-5.566650227029219,-5.566650227029213,-5.5580578833134515,-5.5542961330263,-5.5542961330263,-5.5506469432047005,-5.5506469432047,-5.503109342942648,-5.503109342942646,-5.503109342942644,-5.487582807086924,-5.4094789927272755,-5.409478992727275,-5.409478992727274,-5.409478992727272,-5.409478992727272,-5.376039657384759,-5.376039657384758,-5.376039657384755,-5.360435097488718,-5.355231044547336,-5.355231044547334,-5.355231044547331,-5.341081652963407,-5.3410816529634015,-5.3410816529634015,-5.3410816529634,-5.3410816529634,-5.341081652963399,-5.341081652963399,-5.341081652963397,-5.341081652963396,-5.341081652963395,-5.308305950537598,-5.308305950537597,-5.308305950537595,-5.308305950537594,-5.308305950537594,-5.3083059505375925,-5.298221070397811,-5.298221070397811,-5.298221070397809,-5.287403601425147,-5.276244916362082,-5.2762449163620815,-5.276244916362081,-5.27624491636208,-5.276244916362079,-5.276244916362077,-5.261472614852934,-5.261472614852933,-5.23617239308662,-5.236172393086619,-5.236172393086618,-5.236172393086617,-5.2361723930866155,-5.190490924752829,-5.190490924752829,-5.190490924752827,-5.178953689948962,-5.178953689948959,-5.178953689948959,-5.178953689948957,-5.178953689948956,-5.178953689948956,-5.161691247027962,-5.161691247027961,-5.160118868786716,-5.160118868786714,-5.160118868786711,-5.14053268757146,-5.140532687571457,-5.140532687571455,-5.140532687571453,-5.140532687571453,-5.1405326875714525,-5.129943063262414,-5.106014022313852,-5.1060140223138495,-5.08754292289557,-5.087542922895566,-5.087542922895565,-5.076461745248859,-5.076461745248859,-5.076461745248858,-5.076461745248858,-5.0764617452488565,-5.076461745248855,-5.062612609810038,-5.062612609810037,-5.062612609810031,-5.056355877537132,-5.056355877537132,-5.054765546724433,-5.051846715057718,-5.051846715057718,-5.051846715057716,-5.0518467150577155,-5.051846715057714
2.9350313401651573,-7.884839583852884,-7.766007423961321,-7.7660074239613195,-7.7660074239613195,-7.749250474174786,-7.7170785638204995,-7.717078563820497,-7.717078563820497,-7.717078563820492,-7.7170785638204915,-7.717078563820491,-7.696610768201633,-7.696610768201631,-7.471282815797727,-7.471282815797727,-7.471282815797726,-7.314086935936896,-7.296350594251125,-7.296350594251119,-7.296350594251117,-7.296350594251114,-7.296350594251113,-7.296350594251109,-7.250368210636796,-7.250368210636791,-7.250368210636787,-7.216212092976988,-7.216212092976984,-7.213332389265981,-7.185289019009124,-7.185289019009124,-7.129337287899191,-7.122408585450256,-7.122408585450256,-7.122408585450251,-7.076212172975023,-7.076212172975022,-7.076212172975022,-7.076212172975022,-7.07621217297502,-7.07621217297502,-7.038767015759073,-7.038767015759072,-6.996100667997189,-6.767122724253108,-5.856900442775496,-5.856900442775496,-5.856900442775491,-5.828448990341886,-5.785828054258728,-5.785828054258727,-5.785828054258726,-5.785828054258724,-5.785828054258724,-5.785828054258724,-5.760982739676033,-5.760982739676029,-5.702420114204781,-5.70242011420478,-5.702420114204778,-5.702420114204778,-5.702420114204778,-5.702420114204777,-5.702420114204777,-5.702420114204776,-5.702420114204776,-5.702420114204773,-5.670154997530212,-5.670154997530211,-5.670154997530211,-5.659161099177193,-5.659161099177191,-5.659161099177191,-5.6591610991771875,-5.659161099177187,-5.659161099177185,-5.650560613975488,-5.648810271436291,-5.6488102714362896,-5.6488102714362896,-5.648810271436289,-5.648810271436289,-5.648810271436285,-5.635205610412306,-5.635205610412306,-5.635205610412305,-5.635205610412304,-5.635205610412301,-5.626471080557947,-5.626471080557946,-5.602248382697568,-5.602248382697568,-5.602248382697567,-5.5902698336063725,-5.59026983360637,-5.590269833606368,-5.585584680331059,-5.585584680331058,-5.585584680331057,-5.585584680331056,-5.585584680331056,-5.585584680331055,-5.578005605647251,-5.578005605647251,-5.578005605647249,-5.578005605647249,-5.578005605647249,-5.578005605647247,-5.571095099466326,-5.5699371317574276,-5.569937131757426,-5.564913566926548,-5.5649135669265455,-5.516532847390708,-5.516532847390707,-5.516532847390703,-5.50396073034634,-5.452017786779667,-5.452017786779662,-5.452017786779661,-5.45201778677966,-5.452017786779659,-5.416158587898669,-5.416158587898668,-5.416158587898665,-5.397760628771007,-5.395070516174809,-5.3950705161748065,-5.3950705161748065,-5.3811969586459165,-5.3811969586459165,-5.381196958645914,-5.381196958645913,-5.381196958645912,-5.381196958645912,-5.381196958645911,-5.38119695864591,-5.38119695864591,-5.3811969586459085,-5.348556501074354,-5.348556501074351,-5.34855650107435,-5.348556501074349,-5.348556501074349,-5.3485565010743485,-5.333414199721901,-5.333414199721898,-5.333414199721897,-5.322529549888954,-5.3172847973222535,-5.317284797322253,-5.317284797322253,-5.317284797322252,-5.317284797322251,-5.317284797322251,-5.302675745199698,-5.302675745199697,-5.264258269892602,-5.2642582698926,-5.264258269892598,-5.264258269892597,-5.264258269892596,-5.217275081759988,-5.217275081759987,-5.217275081759985,-5.211798846258347,-5.211798846258347,-5.211798846258345,-5.211798846258344,-5.211798846258343,-5.21179884625834,-5.199340832043103,-5.1993408320431005,-5.1993408320431,-5.19423652985591,-5.194236529855906,-5.169869197926673,-5.167752425760682,-5.167752425760681,-5.167752425760679,-5.167752425760679,-5.167752425760679,-5.167752425760678,-5.131374747322492,-5.13137474732249,-5.118889675144889,-5.118889675144886,-5.118889675144886,-5.113481313621123,-5.113481313621123,-5.11348131362112,-5.1134813136211195,-5.1134813136211195,-5.113481313621118,-5.092049108755802,-5.0920491087558,-5.088375647690077,-5.088375647690075,-5.088375647690074,-5.088375647690073,-5.088375647690073,-5.088375647690072,-5.088375647690072,-5.0883756476900714,-5.08837564769007
3.1340165157695745,-7.879980203075141,-7.768422025095554,-7.7684220250955525,-7.768422025095545,-7.750502837475902,-7.716930415962759,-7.716930415962757,-7.716930415962755,-7.7169304159627545,-7.716930415962753,-7.716930415962753,-7.698810610591176,-7.698810610591173,-7.500515573747098,-7.500515573747091,-7.500515573747089,-7.326886066050448,-7.302083466225412,-7.30208346622541,-7.302083466225407,-7.302083466225406,-7.302083466225405,-7.302083466225404,-7.249467956364473,-7.249467956364472,-7.249467956364471,-7.235586288272076,-7.215306422813649,-7.2153064228136445,-7.188604947939452,-7.188604947939449,-7.15528246987695,-7.1552824698769495,-7.155282469876949,-7.134497295260311,-7.10285158659193,-7.102851586591928,-7.102851586591927,-7.102851586591924,-7.102851586591923,-7.102851586591918,-7.066386571036399,-7.066386571036391,-7.022658500545374,-6.828845386969073,-5.8514046214465925,-5.8514046214465925,-5.851404621446592,-5.8233188507269515,-5.7813405368570345,-5.781340536857034,-5.781340536857033,-5.781340536857031,-5.781340536857027,-5.7813405368570265,-5.755618448077919,-5.755618448077917,-5.706193756295196,-5.706193756295194,-5.706193756295193,-5.706193756295192,-5.706193756295192,-5.706193756295191,-5.706193756295191,-5.706193756295191,-5.70619375629519,-5.706193756295189,-5.67714394215024,-5.67714394215024,-5.677143942150236,-5.664071068061353,-5.664071068061351,-5.664071068061348,-5.6640710680613475,-5.664071068061347,-5.664071068061345,-5.65862693160486,-5.651381768637927,-5.651381768637925,-5.651381768637924,-5.651381768637922,-5.651381768637921,-5.651381768637919,-5.635781627406586,-5.635781627406585,-5.635781627406584,-5.635781627406582,-5.635781627406582,-5.628727561486667,-5.6287275614866665,-5.605171243146996,-5.605171243146995,-5.605171243146991,-5.593791565461566,-5.593791565461565,-5.593791565461564,-5.588648092749424,-5.588648092749421,-5.588648092749421,-5.588648092749421,-5.58864809274942,-5.588648092749418,-5.5795146811162875,-5.5795146811162875,-5.5795146811162875,-5.5795146811162875,-5.579514681116285,-5.579514681116284,-5.57543210633269,-5.575432106332689,-5.574589953682619,-5.568829508805319,-5.568829508805317,-5.520892946644002,-5.5208929466439995,-5.520892946643999,-5.510741640516771,-5.488553344761906,-5.488553344761905,-5.488553344761903,-5.4885533447619,-5.4885533447619,-5.450252576381025,-5.450252576381024,-5.450252576381024,-5.428433399801041,-5.428036568938476,-5.4280365689384755,-5.4280365689384755,-5.414798360743103,-5.414798360743102,-5.414798360743101,-5.4147983607431,-5.414798360743099,-5.414798360743097,-5.414798360743096,-5.414798360743096,-5.414798360743096,-5.414798360743094,-5.382391627273272,-5.382391627273272,-5.38239162727327,-5.38239162727327,-5.382391627273268,-5.382391627273266,-5.361183847986674,-5.361183847986673,-5.361183847986672,-5.352252361580244,-5.352252361580242,-5.352252361580242,-5.352252361580241,-5.352252361580241,-5.3522523615802395,-5.350372929706605,-5.33789851565349,-5.337898515653488,-5.283930513582882,-5.283930513582882,-5.28393051358288,-5.283930513582879,-5.2839305135828765,-5.238128406441689,-5.238128406441687,-5.238128406441686,-5.238128406441685,-5.238128406441684,-5.238128406441684,-5.235604009479044,-5.235604009479044,-5.23560400947904,-5.232599656620437,-5.232599656620433,-5.232599656620433,-5.220242786552159,-5.220242786552159,-5.2039455675734985,-5.186416281726964,-5.186416281726963,-5.186416281726963,-5.18641628172696,-5.18641628172696,-5.186416281726958,-5.148022501798605,-5.148022501798604,-5.144385081831967,-5.144385081831967,-5.144385081831967,-5.144385081831966,-5.144385081831966,-5.144385081831966,-5.141684587468754,-5.141684587468754,-5.1416845874687525,-5.138241106526697,-5.138241106526696,-5.138241106526695,-5.138241106526695,-5.138241106526693,-5.138241106526693,-5.138241106526692,-5.138241106526691,-5.13824110652669,-5.138241106526689,-5.12177543732384
3.333001691373992,-7.878602240654913,-7.774416762266915,-7.774416762266911,-7.774416762266911,-7.755217776879419,-7.720534155381077,-7.720534155381075,-7.720534155381073,-7.72053415538107,-7.720534155381068,-7.720534155381068,-7.704493166871832,-7.7044931668718295,-7.5305297708143595,-7.5305297708143595,-7.530529770814357,-7.343684302064997,-7.312016920326896,-7.3120169203268945,-7.312016920326891,-7.31201692032689,-7.312016920326889,-7.3120169203268865,-7.259051430726462,-7.252591649932451,-7.252591649932448,-7.252591649932446,-7.218426976132958,-7.218426976132958,-7.196195422208553,-7.196195422208551,-7.188271063315875,-7.188271063315871,-7.18827106331587,-7.14324782284367,-7.129323540094259,-7.129323540094257,-7.129323540094257,-7.129323540094255,-7.129323540094254,-7.129323540094253,-7.094067097237216,-7.094067097237209,-7.0495140694652205,-6.887249716789313,-5.849090060208282,-5.849090060208282,-5.8490900602082805,-5.8214762067993755,-5.780180014520942,-5.780180014520936,-5.780180014520936,-5.780180014520936,-5.780180014520934,-5.780180014520934,-5.753537020788368,-5.753537020788368,-5.7127333905659325,-5.712733390565931,-5.712733390565929,-5.712733390565928,-5.712733390565928,-5.712733390565927,-5.712733390565927,-5.712733390565925,-5.712733390565923,-5.712733390565923,-5.687143302025929,-5.687143302025928,-5.687143302025922,-5.671059922319876,-5.671059922319875,-5.671059922319874,-5.671059922319874,-5.671059922319873,-5.6710599223198725,-5.668915904561961,-5.656505737554797,-5.656505737554794,-5.656505737554794,-5.656505737554794,-5.656505737554794,-5.656505737554793,-5.639150227134117,-5.639150227134116,-5.639150227134115,-5.639150227134115,-5.6391502271341105,-5.6335514698026685,-5.633551469802665,-5.610554351349781,-5.610554351349781,-5.610554351349778,-5.599652444926112,-5.599652444926112,-5.599652444926109,-5.594320705446673,-5.594320705446673,-5.594320705446672,-5.594320705446672,-5.59432070544667,-5.59432070544667,-5.5838182372964145,-5.583818237296413,-5.583818237296412,-5.583818237296411,-5.58381823729641,-5.583818237296406,-5.58287074133764,-5.582870741337638,-5.58078492874301,-5.574834765850874,-5.5748347658508735,-5.528561120446927,-5.528561120446925,-5.528561120446924,-5.523662407761197,-5.523662407761196,-5.523662407761195,-5.523662407761192,-5.523662407761192,-5.520009462767223,-5.483295101936497,-5.483295101936496,-5.483295101936495,-5.459194460781604,-5.459194460781603,-5.4591944607816,-5.457932136233326,-5.4470586204849925,-5.447058620484992,-5.447058620484992,-5.447058620484991,-5.447058620484991,-5.44705862048499,-5.447058620484989,-5.447058620484989,-5.447058620484987,-5.447058620484985,-5.415038131435884,-5.41503813143588,-5.415038131435879,-5.415038131435879,-5.415038131435878,-5.415038131435877,-5.387802998113466,-5.387802998113464,-5.387802998113464,-5.386032658260926,-5.386032658260925,-5.386032658260925,-5.386032658260922,-5.3860326582609215,-5.386032658260921,-5.377302276785748,-5.372073156222857,-5.372073156222856,-5.304475636027532,-5.304475636027529,-5.304475636027529,-5.3044756360275285,-5.304475636027524,-5.265541897198774,-5.265541897198773,-5.265541897198773,-5.265541897198773,-5.265541897198771,-5.265541897198769,-5.265161453507362,-5.26516145350736,-5.265161453507359,-5.255031493204561,-5.25503149320456,-5.25503149320456,-5.247382376824784,-5.247382376824781,-5.237216290550715,-5.206088351665415,-5.206088351665415,-5.2060883516654135,-5.206088351665413,-5.206088351665411,-5.20608835166541,-5.183662806947995,-5.183662806947994,-5.183662806947994,-5.183662806947994,-5.183662806947994,-5.18366280694799,-5.18366280694799,-5.183662806947988,-5.183662806947988,-5.1836628069479875,-5.174367672865524,-5.174367672865523,-5.174367672865521,-5.17436767286552,-5.174367672865519,-5.174367672865518,-5.165923379705116,-5.165923379705115,-5.164915428047938,-5.164915428047938,-5.164915428047936,-5.150708853366296
3.53198686697841,-7.869804825154793,-7.774280930112089,-7.774280930112089,-7.7742809301120825,-7.753413099621154,-7.717754827063558,-7.717754827063554,-7.717754827063552,-7.717754827063549,-7.7177548270635485,-7.717754827063545,-7.703900474633689,-7.703900474633683,-7.555224406538726,-7.555224406538719,-7.555224406538718,-7.355954009692007,-7.3168810625826595,-7.316881062582656,-7.316881062582654,-7.3168810625826515,-7.3168810625826515,-7.316881062582649,-7.276808710714172,-7.249291689237808,-7.249291689237804,-7.249291689237794,-7.215754816655128,-7.215754816655118,-7.215754816655117,-7.215125091485652,-7.215125091485645,-7.198682250695498,-7.198682250695497,-7.1488991366551256,-7.1488991366551256,-7.148899136655124,-7.148899136655123,-7.148899136655122,-7.148899136655121,-7.146227480861588,-7.114938618387401,-7.1149386183874,-7.0708907495584805,-6.939779803727015,-5.839005559011277,-5.839005559011275,-5.839005559011272,-5.812098996387314,-5.771713883114718,-5.7717138831147174,-5.771713883114717,-5.771713883114715,-5.771713883114713,-5.771713883114712,-5.74390328845446,-5.74390328845446,-5.712642185741642,-5.712642185741642,-5.712642185741642,-5.712642185741641,-5.7126421857416405,-5.7126421857416405,-5.7126421857416405,-5.71264218574164,-5.71264218574164,-5.71264218574164,-5.6913674640407645,-5.691367464040762,-5.691367464040762,-5.672863959980481,-5.671014573731475,-5.6710145737314726,-5.671014573731472,-5.671014573731471,-5.671014573731471,-5.67101457373147,-5.654421087999071,-5.6544210879990695,-5.6544210879990695,-5.654421087999068,-5.654421087999067,-5.654421087999065,-5.635356396805861,-5.63535639680586,-5.635356396805858,-5.635356396805858,-5.635356396805855,-5.631166444496192,-5.63116644449619,-5.609002098708683,-5.609002098708682,-5.60900209870868,-5.598345568444905,-5.598345568444905,-5.598345568444902,-5.593036261828027,-5.5930362618280265,-5.593036261828026,-5.593036261828025,-5.593036261828025,-5.593036261828022,-5.583202011229401,-5.5832020112294005,-5.581128467470183,-5.581128467470181,-5.5811284674701795,-5.581128467470178,-5.581128467470176,-5.581128467470175,-5.580222388081916,-5.573654045107688,-5.573654045107684,-5.5525671483098575,-5.552567148309857,-5.552567148309857,-5.552567148309856,-5.552567148309854,-5.531455492942858,-5.531455492942858,-5.531455492942857,-5.523470650456331,-5.509260314847944,-5.5092603148479435,-5.50926031484794,-5.482762291955553,-5.482762291955552,-5.482762291955551,-5.479953063863994,-5.472683930537253,-5.4726839305372526,-5.472683930537252,-5.472683930537251,-5.47268393053725,-5.47268393053725,-5.47268393053725,-5.47268393053725,-5.472683930537249,-5.472683930537248,-5.441276114907799,-5.441276114907796,-5.441276114907796,-5.441276114907796,-5.4412761149077955,-5.4412761149077955,-5.4135754787411345,-5.4135754787411345,-5.413575478741134,-5.413575478741133,-5.413575478741133,-5.413575478741132,-5.406904387857601,-5.4069043878576,-5.406904387857597,-5.400229754921636,-5.400229754921635,-5.397006896601394,-5.319204407564501,-5.319204407564501,-5.3192044075645,-5.3192044075644995,-5.319204407564497,-5.291622622573309,-5.291622622573308,-5.291622622573307,-5.28800965983653,-5.28800965983653,-5.288009659836529,-5.288009659836529,-5.288009659836529,-5.288009659836529,-5.269576175355123,-5.269576175355122,-5.268683925302227,-5.268683925302226,-5.268683925302223,-5.264425620466097,-5.222182333485781,-5.22218233348578,-5.22218233348578,-5.2221823334857795,-5.222182333485779,-5.222182333485776,-5.222182333485776,-5.222182333485776,-5.222182333485775,-5.222182333485772,-5.220012684603956,-5.220012684603955,-5.2200126846039545,-5.2200126846039545,-5.220012684603954,-5.220012684603954,-5.197757198755258,-5.197757198755258,-5.197757198755257,-5.197757198755256,-5.197757198755255,-5.197757198755252,-5.183385189796136,-5.183385189796134,-5.183385189796132,-5.1780690650759125,-5.178069065075911,-5.172754719285786
3.7309720425828274,-7.86507318336331,-7.777717693643219,-7.7777176936432175,-7.7777176936432175,-7.755081011023153,-7.718810094593649,-7.718810094593647,-7.718810094593644,-7.718810094593641,-7.718810094593639,-7.718810094593638,-7.706821424968247,-7.706821424968242,-7.579177201604787,-7.579177201604785,-7.57917720160478,-7.370345996144502,-7.325158131694808,-7.325158131694806,-7.325158131694806,-7.325158131694805,-7.3251581316948045,-7.325158131694802,-7.295100654136692,-7.249757176909136,-7.249757176909134,-7.24975717690913,-7.241756676394371,-7.241756676394369,-7.241756676394369,-7.215589867313136,-7.215589867313133,-7.205403038360502,-7.2054030383605,-7.167265573209373,-7.167265573209371,-7.16726557320937,-7.167265573209369,-7.1672655732093675,-7.167265573209365,-7.152419155765106,-7.134016429426381,-7.13401642942638,-7.09338150312962,-6.984142414366463,-5.832974680231629,-5.832974680231629,-5.832974680231628,-5.806920353175227,-5.767517547005866,-5.767517547005864,-5.767517547005863,-5.767517547005862,-5.767517547005861,-5.767517547005861,-5.738500468113548,-5.738500468113545,-5.715762218951372,-5.7157622189513715,-5.715762218951371,-5.71576221895137,-5.71576221895137,-5.715762218951367,-5.715762218951367,-5.715762218951366,-5.715762218951366,-5.715762218951366,-5.698763727832198,-5.698763727832193,-5.69876372783219,-5.679559892662672,-5.673905846761193,-5.6739058467611905,-5.673905846761188,-5.673905846761188,-5.673905846761186,-5.673905846761186,-5.655259065586651,-5.655259065586651,-5.655259065586651,-5.655259065586649,-5.655259065586648,-5.655259065586648,-5.634977426122681,-5.63497742612268,-5.63497742612268,-5.634977426122678,-5.634977426122677,-5.6318076688389604,-5.631807668838957,-5.610779613777841,-5.610779613777841,-5.610779613777836,-5.599934327444757,-5.599934327444756,-5.599934327444755,-5.594863788354354,-5.594863788354352,-5.59486378835435,-5.59486378835435,-5.594863788354349,-5.594863788354347,-5.58628711116409,-5.58628711116409,-5.582828369851496,-5.58180190850198,-5.581801908501977,-5.581801908501977,-5.581801908501977,-5.581801908501977,-5.5818019085019746,-5.579368760000001,-5.5793687599999995,-5.579368759999999,-5.579368759999997,-5.579368759999995,-5.575465325857707,-5.5754653258577065,-5.54377401651779,-5.54377401651779,-5.543774016517789,-5.530935732266989,-5.528180736485569,-5.528180736485568,-5.5281807364855675,-5.503562147433884,-5.503562147433884,-5.503562147433883,-5.499320246874713,-5.496408340442502,-5.4964083404425015,-5.496408340442501,-5.496408340442499,-5.496408340442499,-5.496408340442498,-5.496408340442498,-5.496408340442498,-5.496408340442497,-5.496408340442495,-5.465687922804636,-5.465687922804635,-5.4656879228046344,-5.465687922804634,-5.465687922804634,-5.465687922804628,-5.439209723967372,-5.43920972396737,-5.439209723967369,-5.439209723967369,-5.439209723967367,-5.439209723967367,-5.426553623713898,-5.426553623713894,-5.424455015651091,-5.424455015651089,-5.424455015651089,-5.415297128399406,-5.335093006706951,-5.335093006706948,-5.3350930067069475,-5.335093006706944,-5.335093006706944,-5.316437444861107,-5.316437444861106,-5.316437444861106,-5.310546761692473,-5.310546761692473,-5.310546761692472,-5.310546761692472,-5.310546761692471,-5.310546761692471,-5.291888194526303,-5.291888194526303,-5.289909345810587,-5.283763349151761,-5.2837633491517595,-5.283763349151759,-5.256327523196521,-5.2563275231965205,-5.25632752319652,-5.256327523196518,-5.256327523196518,-5.256327523196516,-5.256327523196515,-5.256327523196515,-5.256327523196515,-5.256327523196512,-5.235374354309346,-5.235374354309344,-5.235374354309343,-5.235374354309343,-5.235374354309341,-5.235374354309341,-5.220055881968503,-5.220055881968503,-5.220055881968502,-5.220055881968501,-5.220055881968499,-5.220055881968498,-5.20440140361527,-5.20440140361527,-5.204401403615266,-5.20114086541653,-5.201140865416529,-5.201140865416528
3.929957218187244,-7.854878664680905,-7.77663017612697,-7.77663017612697,-7.776630176126968,-7.751753712679237,-7.7151542101331625,-7.715154210133161,-7.71515421013316,-7.715154210133159,-7.715154210133159,-7.715154210133158,-7.705054934250474,-7.705054934250472,-7.598072304285355,-7.598072304285349,-7.598072304285345,-7.3802617195728475,-7.329347783919427,-7.3293477839194265,-7.329347783919424,-7.329347783919422,-7.329347783919421,-7.32934778391942,-7.308796630879347,-7.262348814884273,-7.26234881488427,-7.262348814884267,-7.2452375074137825,-7.24523750741378,-7.245237507413778,-7.211070218218185,-7.211070218218182,-7.208976936845664,-7.20897693684566,-7.179282311201003,-7.179282311201002,-7.179282311201,-7.179282311200999,-7.179282311200999,-7.179282311200996,-7.154118156662322,-7.145861839660293,-7.145861839660288,-7.114300200247111,-7.018173117219613,-5.821310596754645,-5.821310596754645,-5.821310596754644,-5.796475894449202,-5.758282074141229,-5.758282074141229,-5.758282074141229,-5.758282074141227,-5.758282074141226,-5.758282074141225,-5.727790274001566,-5.727790274001563,-5.714068516001034,-5.714068516001033,-5.714068516001033,-5.714068516001033,-5.714068516001032,-5.714068516001031,-5.714068516001031,-5.7140685160010305,-5.71406851600103,-5.71406851600103,-5.701986831838766,-5.701986831838764,-5.70198683183876,-5.681579255146513,-5.671788312147048,-5.671788312147045,-5.6717883121470445,-5.671788312147044,-5.671788312147044,-5.67178831214704,-5.650478567097331,-5.6504785670973305,-5.65047856709733,-5.650478567097329,-5.650478567097328,-5.650478567097328,-5.62935730750403,-5.629357307504029,-5.629357307504028,-5.629357307504027,-5.629357307504027,-5.626941440718383,-5.626941440718383,-5.607687827548115,-5.607687827548112,-5.607687827548111,-5.600616711392406,-5.600616711392404,-5.600616711392404,-5.600616711392403,-5.600616711392402,-5.5961269911665426,-5.59612699116654,-5.596126991166536,-5.591543018566851,-5.591543018566851,-5.591543018566849,-5.591543018566849,-5.591543018566848,-5.591543018566846,-5.584174333567049,-5.584174333567047,-5.580470948915721,-5.577368144075679,-5.577368144075678,-5.5773681440756775,-5.577368144075677,-5.577368144075676,-5.577368144075675,-5.572093634179157,-5.572093634179153,-5.560992700157904,-5.560992700157902,-5.5609927001579,-5.535867556549455,-5.534017012085496,-5.534017012085495,-5.534017012085495,-5.516374304932588,-5.516374304932587,-5.516374304932587,-5.514204024648938,-5.514204024648937,-5.5142040246489366,-5.514204024648936,-5.514204024648935,-5.514204024648935,-5.514204024648934,-5.514204024648934,-5.514204024648934,-5.514204024648934,-5.51056850314592,-5.484328126831513,-5.484328126831511,-5.48432812683151,-5.484328126831509,-5.484328126831507,-5.484328126831505,-5.459224940021961,-5.459224940021958,-5.459224940021957,-5.459224940021955,-5.459224940021954,-5.459224940021954,-5.447429568797756,-5.447429568797753,-5.435260750784217,-5.4352607507842166,-5.4352607507842166,-5.427060615587297,-5.346411105669287,-5.346411105669286,-5.346411105669286,-5.346411105669285,-5.346411105669282,-5.335700453852429,-5.335700453852427,-5.335700453852426,-5.3283713492100455,-5.328371349210045,-5.328371349210043,-5.328371349210042,-5.328371349210042,-5.328371349210042,-5.309900085671198,-5.309488024299739,-5.309488024299737,-5.294389612723204,-5.294389612723203,-5.294389612723201,-5.284266676511727,-5.284266676511721,-5.28426667651172,-5.28426667651172,-5.284266676511719,-5.284266676511718,-5.284266676511717,-5.284266676511717,-5.284266676511716,-5.284266676511715,-5.246344706904779,-5.246344706904777,-5.246344706904776,-5.246344706904776,-5.246344706904775,-5.246344706904774,-5.237936710590604,-5.237936710590604,-5.237936710590602,-5.237936710590601,-5.237936710590601,-5.237936710590593,-5.226756713744283,-5.226756713744283,-5.226756713744282,-5.226756713744282,-5.22675671374428,-5.226756713744279
4.128942393791662,-7.848886008075221,-7.778867611580213,-7.77886761158021,-7.778867611580204,-7.75167301754262,-7.715121905900946,-7.7151219059009435,-7.715121905900942,-7.715121905900942,-7.715121905900941,-7.7151219059009355,-7.706574823719356,-7.706574823719352,-7.616067519706501,-7.6160675197064975,-7.616067519706497,-7.391167802826284,-7.336022851220267,-7.3360228512202665,-7.336022851220266,-7.336022851220266,-7.336022851220266,-7.336022851220263,-7.323150559004876,-7.2813776793019365,-7.281377679301935,-7.281377679301932,-7.24418212057707,-7.244182120577069,-7.244182120577062,-7.216182155384219,-7.2161821553842165,-7.2100153442959884,-7.2100153442959884,-7.190650440705769,-7.1906504407057685,-7.190650440705768,-7.190650440705767,-7.190650440705767,-7.190650440705766,-7.158558956808209,-7.1561072068167375,-7.156107206816737,-7.1382033119095425,-7.042675433683035,-5.814020412885885,-5.814020412885884,-5.814020412885882,-5.79060129946326,-5.753541262248461,-5.7535412622484605,-5.753541262248457,-5.753541262248456,-5.753541262248456,-5.753541262248454,-5.721602524291791,-5.7216025242917885,-5.715614138838303,-5.715614138838303,-5.715614138838303,-5.715614138838302,-5.715614138838302,-5.715614138838302,-5.715614138838301,-5.715614138838301,-5.7156141388383,-5.715614138838299,-5.708004789048251,-5.708004789048249,-5.7080047890482435,-5.686133121635774,-5.672877472840859,-5.672877472840858,-5.672877472840855,-5.672877472840854,-5.672877472840854,-5.672877472840853,-5.648681696075916,-5.648681696075914,-5.648681696075912,-5.648681696075911,-5.64868169607591,-5.648681696075909,-5.627325400995761,-5.627325400995757,-5.627325400995757,-5.627325400995757,-5.627325400995754,-5.625204501631017,-5.625204501631015,-5.620251936746992,-5.620251936746989,-5.620251936746989,-5.620251936746989,-5.620251936746988,-5.608047904169741,-5.60804790416974,-5.608047904169735,-5.595446971416472,-5.59544697141647,-5.59544697141647,-5.591456488785711,-5.5914564887857106,-5.5914564887857106,-5.59145648878571,-5.591456488785709,-5.591456488785706,-5.585054388265333,-5.585054388265332,-5.581324275532055,-5.579500744901005,-5.5795007449010035,-5.579500744901003,-5.5764175363364865,-5.576417536336484,-5.576417536336483,-5.576417536336482,-5.576417536336481,-5.57641753633648,-5.57197286799197,-5.571972867991966,-5.544680724092859,-5.542179137743905,-5.542179137743905,-5.542179137743904,-5.53067695266885,-5.5306769526688475,-5.530676952668847,-5.530676952668847,-5.530676952668847,-5.530676952668846,-5.530676952668845,-5.530676952668845,-5.530676952668844,-5.530676952668843,-5.526297872179327,-5.526297872179327,-5.526297872179326,-5.519961129128078,-5.501603229801848,-5.501603229801847,-5.501603229801846,-5.501603229801845,-5.5016032298018445,-5.501603229801841,-5.477765252599647,-5.477765252599647,-5.477765252599646,-5.477765252599645,-5.477765252599645,-5.477765252599643,-5.4668121191007994,-5.466812119100799,-5.44530118541504,-5.445301185415038,-5.445301185415037,-5.438041901075613,-5.358612389449805,-5.358612389449805,-5.358612389449804,-5.358612389449804,-5.358612389449804,-5.3536820766338105,-5.3536820766338105,-5.3536820766338105,-5.345638609469595,-5.345638609469594,-5.345638609469594,-5.345638609469594,-5.345638609469593,-5.345638609469592,-5.328524592035408,-5.3265682088852655,-5.326568208885265,-5.308826451271688,-5.308826451271687,-5.308826451271686,-5.308826451271685,-5.308826451271681,-5.308826451271681,-5.30882645127168,-5.3088264512716785,-5.3088264512716785,-5.308826451271678,-5.306128525365232,-5.3061285253652315,-5.306128525365224,-5.25839519046592,-5.258395190465919,-5.258395190465918,-5.258395190465917,-5.258395190465914,-5.2583951904659125,-5.257732752388054,-5.257732752388052,-5.257732752388051,-5.25773275238805,-5.2577327523880495,-5.2577327523880495,-5.246498715361726,-5.246498715361726,-5.246498715361725,-5.246498715361724,-5.2464987153617235,-5.2464987153617235
4.3279275693960795,-7.838834973135505,-7.7776467775784335,-7.777646777578432,-7.77764677757843,-7.747578284436132,-7.711494010716912,-7.711494010716912,-7.711494010716911,-7.71149401071691,-7.711494010716909,-7.711494010716909,-7.704461956208719,-7.704461956208717,-7.62962939005187,-7.62962939005187,-7.62962939005187,-7.397810478672553,-7.338985033566126,-7.3389850335661215,-7.338985033566117,-7.338985033566117,-7.3389850335661135,-7.338985033566112,-7.333972775424825,-7.295524656898068,-7.29552465689806,-7.295524656898058,-7.239147728353771,-7.23914772835377,-7.239147728353769,-7.220614126300077,-7.2206141263000765,-7.20498185654071,-7.204981856540705,-7.196824996189242,-7.196824996189242,-7.196824996189242,-7.196824996189239,-7.196824996189239,-7.196824996189238,-7.161971015786873,-7.160287911497934,-7.160287911497931,-7.158697065577651,-7.057034237428271,-5.802655415287619,-5.80265541528761,-5.802655415287609,-5.781182356372695,-5.7452697467577964,-5.745269746757793,-5.745269746757793,-5.745269746757792,-5.7452697467577885,-5.745269746757787,-5.71355709393063,-5.713557093930629,-5.713557093930628,-5.7135570939306275,-5.7135570939306275,-5.7135570939306275,-5.713557093930624,-5.713557093930624,-5.713557093930623,-5.71355709393062,-5.7116727252890565,-5.711672725289052,-5.710636026863087,-5.710636026863083,-5.7106360268630825,-5.686752825138727,-5.670309125490056,-5.670309125490054,-5.670309125490054,-5.670309125490054,-5.670309125490051,-5.670309125490051,-5.642403855551221,-5.642403855551218,-5.642403855551217,-5.642403855551217,-5.642403855551216,-5.642403855551216,-5.635248106206898,-5.635248106206897,-5.635248106206896,-5.635248106206896,-5.6352481062068955,-5.62139834474239,-5.6213983447423885,-5.621398344742388,-5.621398344742384,-5.621398344742383,-5.619132962892768,-5.619132962892767,-5.604758042454688,-5.604758042454683,-5.604758042454683,-5.593867040787779,-5.593867040787779,-5.593867040787777,-5.59073808036695,-5.59073808036695,-5.590738080366945,-5.587489480288009,-5.587489480288008,-5.587489480288008,-5.587489480288006,-5.5874894802880055,-5.587489480288005,-5.582021903539097,-5.5820219035390926,-5.578417225517819,-5.571655807988404,-5.571655807988401,-5.571655807988398,-5.571655807988398,-5.571655807988397,-5.571655807988393,-5.568000153420938,-5.568000153420935,-5.5504190895237056,-5.547819978059544,-5.547819978059542,-5.547819978059541,-5.542219144071653,-5.542219144071652,-5.54221914407165,-5.54221914407165,-5.542219144071648,-5.542219144071648,-5.542219144071647,-5.542219144071647,-5.542219144071644,-5.542219144071643,-5.529904105344607,-5.529904105344606,-5.529904105344606,-5.524037216999614,-5.514020116785048,-5.514020116785045,-5.514020116785043,-5.514020116785042,-5.514020116785041,-5.514020116785041,-5.491567220993395,-5.491567220993394,-5.491567220993393,-5.491567220993393,-5.4915672209933915,-5.491567220993391,-5.481576628321086,-5.481576628321085,-5.449861479317093,-5.449861479317092,-5.4498614793170885,-5.443646752340982,-5.366986186277204,-5.366986186277203,-5.3669861862772015,-5.366771690767541,-5.3667716907675365,-5.366771690767535,-5.366771690767534,-5.366771690767531,-5.358471377977478,-5.358471377977477,-5.358471377977474,-5.358471377977474,-5.358471377977473,-5.358471377977472,-5.342493168825518,-5.33921083322762,-5.339210833227617,-5.328061284195663,-5.3280612841956625,-5.328061284195662,-5.32806128419566,-5.328061284195659,-5.328061284195659,-5.328061284195658,-5.328061284195658,-5.328061284195657,-5.328061284195657,-5.313927582815101,-5.313927582815099,-5.313927582815096,-5.275177892377225,-5.275177892377223,-5.275177892377223,-5.275177892377223,-5.27517789237722,-5.27517789237722,-5.266493258829052,-5.266493258829051,-5.2664932588290485,-5.2664932588290485,-5.266493258829045,-5.266493258829045,-5.258667515113072,-5.258667515113072,-5.258667515113071,-5.2586675151130695,-5.2586675151130695,-5.258667515113069
4.526912745000497,-7.8328861990304395,-7.7793826660530945,-7.779382666053091,-7.779382666053089,-7.746401321347271,-7.711138528429491,-7.7111385284294895,-7.711138528429489,-7.711138528429488,-7.711138528429488,-7.711138528429487,-7.705307570474783,-7.70530757047478,-7.6426590165123365,-7.642659016512334,-7.642659016512332,-7.405145849185747,-7.3456725069014235,-7.343703763130663,-7.343703763130663,-7.343703763130661,-7.34370376313066,-7.343703763130659,-7.343703763130656,-7.3085986027266845,-7.308598602726684,-7.308598602726677,-7.237260012425021,-7.237260012425018,-7.2372600124250175,-7.227046743444978,-7.227046743444974,-7.203272862391362,-7.203272862391361,-7.20327286239136,-7.203272862391359,-7.203272862391358,-7.203272862391357,-7.203095139972325,-7.203095139972324,-7.184111671844649,-7.164653556698916,-7.164653556698915,-7.162066227184031,-7.067324624704154,-5.795669259886033,-5.795669259886032,-5.795669259886028,-5.776340025388418,-5.741239269632879,-5.741239269632877,-5.741239269632877,-5.741239269632876,-5.741239269632875,-5.741239269632873,-5.715449224511209,-5.715449224511209,-5.715449224511207,-5.71451382624257,-5.71451382624257,-5.71451382624257,-5.714513826242566,-5.714513826242565,-5.714513826242565,-5.714513826242564,-5.714513826242563,-5.714513826242563,-5.7145138262425625,-5.706129445277369,-5.706129445277368,-5.689379293831764,-5.670831527895302,-5.670831527895301,-5.670831527895297,-5.670831527895297,-5.670831527895296,-5.670831527895294,-5.649355423296703,-5.649355423296703,-5.649355423296703,-5.649355423296703,-5.6493554232967025,-5.639122500710478,-5.6391225007104735,-5.6391225007104735,-5.639122500710473,-5.639122500710473,-5.639122500710473,-5.618962566203004,-5.618962566203004,-5.618962566203003,-5.6189625662030025,-5.618962566203001,-5.616131358501431,-5.61613135850143,-5.607616991586124,-5.607616991586122,-5.607616991586121,-5.604638054013449,-5.604638054013448,-5.604638054013447,-5.589215576395462,-5.589215576395461,-5.589215576395461,-5.586664309768793,-5.586664309768791,-5.58666430976879,-5.58666430976879,-5.586664309768789,-5.586664309768788,-5.581935229389658,-5.581935229389658,-5.578538145257979,-5.5702342758766115,-5.570234275876611,-5.57023427587661,-5.57023427587661,-5.570234275876609,-5.570234275876607,-5.567197373251796,-5.567197373251795,-5.557361531542946,-5.554848511537996,-5.554848511537995,-5.554848511537992,-5.553260459260422,-5.553260459260422,-5.553260459260422,-5.5532604592604216,-5.55326045926042,-5.553260459260419,-5.553260459260418,-5.553260459260416,-5.553260459260415,-5.553260459260412,-5.53464749555848,-5.534647495558479,-5.534647495558478,-5.529459238629877,-5.525815781809338,-5.525815781809337,-5.525815781809336,-5.525815781809334,-5.525815781809333,-5.5258157818093325,-5.504587509064725,-5.504587509064722,-5.504587509064721,-5.50458750906472,-5.50458750906472,-5.504587509064719,-5.495484962636522,-5.495484962636519,-5.4548303855434925,-5.454830385543489,-5.454830385543486,-5.449523092855505,-5.3796217098435015,-5.379621709843501,-5.379621709843499,-5.3755354307939385,-5.375535430793936,-5.375535430793935,-5.375535430793934,-5.375535430793934,-5.370765244222416,-5.3707652442224125,-5.3707652442224125,-5.370765244222412,-5.370765244222408,-5.370765244222408,-5.3556745112697985,-5.351344291358769,-5.3513442913587665,-5.3450268948994735,-5.3450268948994735,-5.345026894899473,-5.345026894899471,-5.345026894899471,-5.34502689489947,-5.34502689489947,-5.345026894899469,-5.345026894899469,-5.345026894899465,-5.322463128182343,-5.322463128182341,-5.322463128182338,-5.291465362037578,-5.291465362037578,-5.291465362037578,-5.291465362037577,-5.2914653620375764,-5.291465362037575,-5.275235393506397,-5.275235393506396,-5.275235393506396,-5.275235393506396,-5.275235393506395,-5.275235393506394,-5.272008753957951,-5.27200875395795,-5.272008753957946,-5.26964036003855,-5.269640360038549,-5.269640360038548
4.725897920604915,-7.823936519177675,-7.778363844640982,-7.778363844640979,-7.778363844640977,-7.74185540424248,-7.707942951753858,-7.707942951753858,-7.707942951753856,-7.707942951753856,-7.7079429517538545,-7.707942951753851,-7.70324551278159,-7.70324551278159,-7.65195392422311,-7.651953924223106,-7.651953924223102,-7.408662015211792,-7.354737088913092,-7.344956746574469,-7.344956746574463,-7.344956746574462,-7.344956746574461,-7.344956746574458,-7.344956746574458,-7.317427926188989,-7.317427926188987,-7.3174279261889845,-7.232117220567087,-7.2321172205670825,-7.232117220567077,-7.2302153975505945,-7.230215397550594,-7.205647806840357,-7.205647806840357,-7.205647806840356,-7.205647806840356,-7.205647806840352,-7.205647806840348,-7.202850130321469,-7.197953533667739,-7.197953533667738,-7.164815208036935,-7.164815208036932,-7.16185687824167,-7.071800942129429,-5.785810790170828,-5.785810790170826,-5.7858107901708244,-5.76921610728879,-5.734612877599851,-5.734612877599848,-5.734612877599846,-5.734612877599846,-5.734612877599845,-5.734612877599844,-5.7171992113836625,-5.717199211383659,-5.717199211383657,-5.712654114891002,-5.712654114891,-5.7126541148909995,-5.712654114890999,-5.712654114890998,-5.712654114890997,-5.712654114890997,-5.712654114890996,-5.712654114890995,-5.712654114890992,-5.697897965631008,-5.697897965631006,-5.688376995071999,-5.6685517992777275,-5.668551799277727,-5.668551799277727,-5.668551799277726,-5.668551799277726,-5.668551799277726,-5.659667810000004,-5.659667810000002,-5.65966781,-5.659667809999999,-5.6596678099999975,-5.632313618639057,-5.632313618639055,-5.632313618639055,-5.632313618639054,-5.632313618639052,-5.632313618639052,-5.617642950808231,-5.617642950808231,-5.61764295080823,-5.613580408001021,-5.6135804080010185,-5.613580408001017,-5.613580408001017,-5.613580408001015,-5.609675473936508,-5.609675473936507,-5.601633422505995,-5.601633422505994,-5.601633422505993,-5.5846686783351895,-5.584668678335189,-5.584668678335189,-5.582868120517597,-5.582868120517597,-5.582868120517597,-5.582868120517596,-5.582868120517595,-5.582868120517594,-5.578830907852857,-5.578830907852855,-5.575717359671704,-5.565894382566954,-5.5658943825669525,-5.565894382566951,-5.565894382566951,-5.565894382566951,-5.565894382566949,-5.563440678269324,-5.563440678269323,-5.560636268875041,-5.56034318456263,-5.56034318456263,-5.560343184562629,-5.560343184562629,-5.560343184562629,-5.560343184562625,-5.560343184562624,-5.560343184562624,-5.560343184562623,-5.560343184562623,-5.558224170029037,-5.558224170029037,-5.558224170029036,-5.53626785269582,-5.536267852695818,-5.536267852695818,-5.533652256493076,-5.533652256493074,-5.533652256493073,-5.533652256493072,-5.533652256493072,-5.533652256493071,-5.531810323532271,-5.513695360268604,-5.5136953602686,-5.513695360268598,-5.513695360268597,-5.513695360268597,-5.513695360268594,-5.505567264790641,-5.50556726479064,-5.455731609710585,-5.4557316097105835,-5.455731609710582,-5.451336135699861,-5.38831548593587,-5.38831548593587,-5.388315485935869,-5.380602271553074,-5.380602271553072,-5.38060227155307,-5.3806022715530695,-5.3806022715530695,-5.3790543351264,-5.3790543351263995,-5.379054335126399,-5.379054335126399,-5.379054335126398,-5.379054335126398,-5.364889972148457,-5.359470005776741,-5.359470005776739,-5.357473128465608,-5.357473128465607,-5.357473128465607,-5.357473128465607,-5.357473128465606,-5.357473128465604,-5.357473128465604,-5.357473128465602,-5.357473128465601,-5.3574731284656,-5.327352736945182,-5.327352736945181,-5.32735273694518,-5.303493276534639,-5.303493276534638,-5.303493276534637,-5.303493276534637,-5.303493276534636,-5.303493276534636,-5.281420710351531,-5.281420710351531,-5.28142071035153,-5.28027118290738,-5.280271182907379,-5.280271182907379,-5.280271182907377,-5.280271182907376,-5.2802711829073745,-5.276505065594334,-5.276505065594332,-5.276505065594331


==> Results/FinalV1_molecule_LiH_numConfigs_424_numQubits_12_Rmin_0.9_Rmax_4.7_numR_20_sim_df.csv <==
,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255,256,257,258,259,260,261,262,263,264,265,266,267,268,269,270,271,272,273,274,275,276,277,278,279,280,281,282,283,284,285,286,287,288,289,290,291,292,293,294,295,296,297,298,299,300,301,302,303,304,305,306,307,308,309,310,311,312,313,314,315,316,317,318,319,320,321,322,323,324,325,326,327,328,329,330,331,332,333,334,335,336,337,338,339,340,341,342,343,344,345,346,347,348,349,350,351,352,353,354,355,356,357,358,359,360,361,362,363,364,365,366,367,368,369,370,371,372,373,374,375,376,377,378,379,380,381,382,383,384,385,386,387,388,389,390,391,392,393,394,395,396,397,398,399,400,401,402,403,404,405,406,407,408,409,410,411,412,413,414,415,416,417,418,419,420,421,422
0.9451795841209829,-7.051263463757311,-7.009560558955101,-7.00955694903355,-7.00940013617693,-6.9916906055102865,-6.972242622526123,-6.97224262252612,-6.972167766646118,-6.972167766646115,-6.972093310563475,-6.97209331056347,-6.911719583213791,-6.911719583213787,-6.780523005219771,-6.78052300521977,-6.7804109716642404,-6.7804109716642404,-6.780303010341144,-6.780303010341144,-6.754326425749213,-6.74535045241828,-6.74534832899264,-6.745346247976493,-6.711313058090028,-6.711313058090026,-6.6884878453502825,-6.6884878453502825,-6.62264912453455,-6.501134514194778,-6.50112055860796,-6.501106373105709,-6.349259480247413,-6.3492490853786725,-6.349153015110989,-6.320435642987491,-6.297414320476488,-6.2974143204764825,-6.297375368408032,-6.297375368408024,-6.297336787596419,-6.297336787596417,-6.277222294446047,-6.277222294446047,-6.2503828552041565,-5.649854513696713,-4.6852411818057025,-4.685239940688132,-4.6852264339682,-4.660975694349362,-4.606048655772026,-4.6060486557720255,-4.6060304067793645,-4.606030406779364,-4.606014105613913,-4.606014105613912,-4.590731683142101,-4.590731683142098,-4.574693166551784,-4.574693166551783,-4.574693166551783,-4.574693166551779,-4.574691382511894,-4.574691382511894,-4.57468789065503,-4.574687890655028,-4.574682767260608,-4.574682767260608,-4.5294302083092255,-4.5294291875977,-4.529424337380497,-4.522732825394501,-4.5227328253945,-4.5227258127727525,-4.522725812772752,-4.522717525386361,-4.522717525386361,-4.519335111064476,-4.519334358231311,-4.519302861298802,-4.519242248195138,-4.519154010936225,-4.492956914603392,-4.492956914603389,-4.4575983362634295,-4.457598336263429,-4.457595754254289,-4.457595754254286,-4.457583385034643,-4.45758338503464,-4.456830538774383,-4.456819034822219,-4.456814758096112,-4.450648562372629,-4.450648562372623,-4.4506466508649485,-4.4506466508649485,-4.450535924338593,-4.45053592433859,-4.420596962136992,-4.382743738391471,-4.382743009702751,-4.38261059509529,-4.366270921099224,-4.366270921099223,-4.3662526554031675,-4.366252655403163,-4.366231536498517,-4.366231536498515,-4.353069705787959,-4.30921501515693,-4.309190083619867,-4.309185552320104,-4.277502011508043,-4.27750201150804,-4.2760687787366845,-4.276068778736682,-4.24887994,-4.248879939999999,-4.2488799399999975,-4.2488799399999975,-4.248879939999995,-4.203450154791638,-4.2020541633361335,-4.202026577662269,-4.201988426954878,-4.185634342674343,-4.185634342674339,-4.185634342674339,-4.185634342674339,-4.185608298912037,-4.185608298912036,-4.185557419895954,-4.18555741989595,-4.185482870665553,-4.185482870665552,-4.164102853831217,-4.164101650377353,-4.164094216210456,-4.120109432995729,-4.120109432995729,-4.120103127226227,-4.120103127226225,-4.1200504976720005,-4.120050497671999,-4.116999098439735,-4.1169979209888,-4.116886730855888,-4.116671805438962,-4.116358730954574,-4.085069815762737,-4.085063292883555,-4.085063189741435,-4.045341680693575,-4.045341680693575,-4.045268608029915,-4.045268608029914,-4.045196841587095,-4.045196841587095,-4.036498132034639,-4.02837422858194,-4.0283742285819395,-4.028369113802037,-4.028369113802036,-4.027963090216964,-4.027963090216963,-4.027569953571321,-4.027569953571321,-4.021263138792902,-4.0212283568167315,-4.0211548772686925,-4.013858390403704,-4.013858390403701,-3.994454245942358,-3.994452139675371,-3.9940538218361827,-3.979921675623269,-3.968119772298584,-3.965090073901629,-3.9649617974556484,-3.964952959239742,-3.9625536899380096,-3.9625536899380074,-3.9625195599633147,-3.9625195599633143,-3.962440675844678,-3.962440675844677,-3.9488221636276957,-3.944539614633522,-3.944539614633521,-3.9444749150929,-3.9444749150928993,-3.9443989167390363,-3.944398916739035,-3.9336542683554128,-3.93365426835541,-3.9300739045547948,-3.930069402951608,-3.9300554363195452,-3.908764927320578,-3.908764927320578,-3.9008649828400195,-3.8603800966989597,-3.8603800966989597,-3.8603428705597644,-3.860342870559764,-3.860330714896991,-3.8603307148969908,-3.8413404930751587,-3.841340493075158,-3.8157726452432166,-3.8157726452432126,-3.8157726452432117,-3.8157726452432095,-3.815732203064844,-3.8157322030648415,-3.8156534533624398,-3.815653453362439,-3.8155383013479325,-3.8155383013479294,-3.7653310818828394,-3.765276534509916,-3.7652226551569865,-3.765169447550691,-3.765116914174695,-3.7592418350019456,-3.75922725507796,-3.7592007216208927,-3.7571515348948865,-3.7571515348948825,-3.7571399614513,-3.757139961451296,-3.757092869528996,-3.757092869528996,-3.7190509539311303,-3.7190509539311285,-3.717248817048531,-3.717239964229654,-3.7172319288568727,-3.708130482135442,-3.70813048213544,-3.7080933606216733,-3.7080933606216724,-3.7080547643134034,-3.7080547643134016,-3.6927441123021656,-3.6896201970664984,-3.689620197066496,-3.689610364322232,-3.689610364322229,-3.689531458220242,-3.689531458220242,-3.6586654218972727,-3.6586654218972714,-3.658547469157815,-3.658547469157814,-3.658396195622411,-3.658396195622409,-3.6461077554547705,-3.625482967890274,-3.6253697632746413,-3.6252614278969366,-3.619061727683602,-3.61901727342486,-3.6189656495064715,-3.5923956714995064,-3.5923956714995056,-3.5743727870615385,-3.5743727870615385,-3.5515300294908174,-3.551528733737638,-3.5513854527367634,-3.5085281718715606,-3.4314264574890077,-3.3410373309372665,-3.3410353346346784,-3.3409525474350046,-3.321880212534832,-3.291566897610622,-3.2915668976106205,-3.291511239765786,-3.291511239765785,-3.2914592044704034,-3.2914592044704007,-3.26975016920413,-3.2697501692041295,-1.2460465366500606,-1.2460465366500573,-1.241400965654275,-1.231351611876034,-1.2313516118760337,-1.216554296400152,-1.2165542964001486,-1.1445956319616089,-1.1445956319616057,-1.1244351048848291,-1.1175846028734864,-1.1119705759662868,-1.0786701687611406,-1.0786701687611402,-1.0322288475237402,-0.9763137629674711,-0.9735034077020235,-0.94707570125897,-0.9159252087318738,-0.9045080534048692,-0.8987126000246215,-0.8987126000246214,-0.8933577048480359,-0.8855905934382762,-0.8855905934382746,-0.8785669573474901,-0.8751670867027869,-0.8748684844388208,-0.874868484438816,-0.8748131642720768,-0.8725423230616715,-0.8725423230616706,-0.8703610852647878,-0.8703610852647868,-0.8567330865138095,-0.8567330865138082,-0.8457235831588492,-0.833803229991628,-0.8338032299916277,-0.8259780090801782,-0.8244668724092193,-0.8224056897693012,-0.8176078288364048,-0.797441159819966,-0.7966495634006259,-0.7925466669686637,-0.7925466669686633,-0.7707229408786489,-0.7707229408786478,-0.7441802040607217,-0.744180204060721,-0.7334812031791608,-0.7334812031791598,-0.7145558072146504,-0.7145558072146497,-0.6842956305609731,-0.6842956305609723,-0.6642425055306682,-0.6642425055306638,-0.6642425055306636,-0.664242505530663,-0.6322715765382615,-0.6322715765382607,-0.6116001488055334,-0.5917353986034979,-0.5913792299260521,-0.5913792299260502,-0.5911492701953068,-0.5911492701953056,-0.5909141135135512,-0.5892717904819235,-0.5892717904819232,-0.5833247291225389,-0.5551344898374814,-0.5488894368139968,-0.5488894368139962,-0.5445974273122761,-0.544597427312276,-0.5368097793101255,-0.5368097793101249,-0.5176204303988347,-0.5148024536884674,-0.5148024536884662,-0.5096182949281367,-0.509618294928135,-0.4815536402423446,-0.4815536402423432,-0.4647590020440172,-0.4600667246524455,-0.45583408482778615,-0.4506248210926346,-0.4481965428815973,-0.42911584951006565,-0.42911584951006515,-0.42404974058183725,-0.4240497405818353,-0.36444306625742195,-0.2623393551916702,-0.18939063855651986,-0.18939063855651792,-0.1801157668572962,-0.18010320989180953,-0.1561081488354008,-0.14735965471848536,-0.14550843937281402,-0.14550843937281346,-0.1439043810848381,-0.13790222174635083,-0.10744710174164973,-0.10744710174164804,-0.09876915418905527,-0.09876915418905255,-0.07226227777992915,-0.07226227777992877,-0.07214744471511922,-0.02215979213192477,0.02240201197917456,0.062962278681533,0.07437337755690225,0.07762941121729876,0.07762941121729962,0.10316366647569246,0.10825810735105673,0.10825810735105744,0.1138471770476695,0.11812795380664283,0.1181279538066431,0.11956844384862146,0.11956844384862188,0.12082438389933016,0.12082438389933059,0.12708041604468223,0.14462740209755467,0.1603774596732633,0.16037745967326433,0.3817302598008792,0.38173025980088043,0.43090023654054954
1.1441647597254003,-7.321579763149054,-7.254347281024986,-7.25434475806734,-7.25427127870557,-7.238503460346018,-7.214403346224775,-7.2144033462247705,-7.214371455094988,-7.214371455094984,-7.214340128414333,-7.214340128414332,-7.1644452685401765,-7.164445268540171,-6.958700282148242,-6.958700282148241,-6.958643004969513,-6.958643004969513,-6.958588692417169,-6.958588692417165,-6.944082211298746,-6.922599434785804,-6.922597429860695,-6.922595503217247,-6.888547398652398,-6.888547398652391,-6.860123970949772,-6.86012397094977,-6.841625215941458,-6.8416105494278545,-6.841593713495554,-6.800470688864601,-6.622785584438671,-6.62277327241706,-6.622707046807898,-6.615652637328826,-6.574420500070223,-6.5744205000702225,-6.574395746169995,-6.574395746169991,-6.5743714056366676,-6.574371405636667,-6.551991015946817,-6.551991015946817,-6.525065042236768,-6.0730179357633025,-5.116569627255685,-5.1165688260878195,-5.116556351238519,-5.090730898466258,-5.036538857960905,-5.036538857960903,-5.036527779606897,-5.036527779606893,-5.036518992402062,-5.03651899240206,-5.019880447567655,-5.019880447567652,-4.977605464028354,-4.977605464028353,-4.977605464028353,-4.977605464028351,-4.977603049098516,-4.977603049098514,-4.977598327993954,-4.977598327993951,-4.97759140788177,-4.977591407881769,-4.937802936155088,-4.9378012158963465,-4.937795823930179,-4.928106680383308,-4.928106680383307,-4.928098166570644,-4.928098166570644,-4.928085969327408,-4.928085969327405,-4.920078593081358,-4.920078415382436,-4.920038506219036,-4.919961001998519,-4.919847821758177,-4.901516811806822,-4.901516811806817,-4.863215148314646,-4.8631883316938005,-4.863186867798613,-4.860754392142652,-4.860754392142649,-4.860752009150266,-4.860752009150259,-4.860738612100346,-4.8607386121003415,-4.855266798955435,-4.85526679895543,-4.855265752795428,-4.855265752795419,-4.855129757910524,-4.855129757910523,-4.8317086491213015,-4.791340406744154,-4.79134040674415,-4.7913155682079545,-4.791315568207953,-4.791286693515252,-4.7912866935152465,-4.787398661932456,-4.78739810471292,-4.787233878468489,-4.782673275961577,-4.734076243572224,-4.734051731588518,-4.734046776812055,-4.700675445073799,-4.700675445073797,-4.699145617060143,-4.699145617060141,-4.6741968000000025,-4.674196800000002,-4.674196800000002,-4.674196800000001,-4.6741968,-4.63131366996847,-4.631286066197892,-4.631245725295184,-4.628865371267233,-4.610989995091925,-4.610989995091922,-4.610989995091918,-4.610989995091917,-4.610958807179823,-4.61095880717982,-4.6108979590167065,-4.6108979590167065,-4.610808906822949,-4.610808906822947,-4.605402522051617,-4.605399001400646,-4.60539303499807,-4.5477438438320705,-4.547743843832067,-4.547737320766022,-4.5477373207660206,-4.547678326684077,-4.547678326684077,-4.532052540870539,-4.49939491753145,-4.499371062525164,-4.499342460904957,-4.4614033190572595,-4.461402502513675,-4.4613056176962145,-4.4611184004975595,-4.460845952840544,-4.4544857550639865,-4.44088530099759,-4.440885300997584,-4.4408754105552095,-4.440875410555208,-4.440802591598793,-4.44080259159879,-4.42911197833548,-4.4291037984414245,-4.429103313963844,-4.393842474583208,-4.393842474583206,-4.393798575733483,-4.393798575733483,-4.393772574096713,-4.393772574096711,-4.393704699992289,-4.393704699992288,-4.3891492780580315,-4.3891376914544225,-4.389065292597291,-4.377851255589891,-4.37785125558989,-4.370208007151802,-4.370208007151798,-4.370203342316029,-4.370203342316023,-4.369845129051656,-4.369845129051655,-4.354566327621293,-4.354566327621291,-4.354214876276628,-4.330645011536119,-4.330643267515182,-4.330315085147124,-4.312527038322982,-4.3125270383229815,-4.312483523389668,-4.312483523389667,-4.3124603307008265,-4.312460330700825,-4.312324206219026,-4.303591408805021,-4.303476294076318,-4.303467499369848,-4.294057315875538,-4.294057315875535,-4.289051253553811,-4.289051253553809,-4.288962396435455,-4.288962396435453,-4.288879572087963,-4.28887957208796,-4.287542399777645,-4.272678320262168,-4.272678320262167,-4.186675803228286,-4.186675803228285,-4.186675803228283,-4.186675803228283,-4.1866429894187105,-4.186642989418706,-4.186579160140021,-4.18657916014002,-4.186485993474167,-4.186485993474164,-4.138235049122086,-4.1381819645827616,-4.138128995959357,-4.1380761903929795,-4.1380235909992935,-4.132161835510811,-4.132149086803388,-4.1321183185316475,-4.131495713354902,-4.131495713354902,-4.131489076393655,-4.13148907639365,-4.1314741486750455,-4.131474148675045,-4.089638984370773,-4.089636306543274,-4.089634875122572,-4.083032750497756,-4.083032750497754,-4.0804274843108175,-4.080427484310812,-4.0803927716027095,-4.080392771602708,-4.080354444376088,-4.080354444376084,-4.079031145833501,-4.0790311458335005,-4.079021964992761,-4.079021964992758,-4.078878748804277,-4.078878748804275,-4.066743115617023,-4.06306027689035,-4.045483996879499,-4.0453954733142,-4.045310189637071,-4.038470516648635,-4.038470516648633,-4.0383983650770805,-4.038398365077078,-4.038374881870719,-4.038374881870714,-4.037493508411715,-4.037493130256076,-4.037360607349261,-4.013854657838067,-4.013854657838067,-3.986581518632603,-3.9865358252631884,-3.9864746226745655,-3.982308271228236,-3.9823082712282334,-3.9443886386777325,-3.9163986343312565,-3.7681236366144373,-3.7681229428869782,-3.7680946282067094,-3.748456549633132,-3.727663374001181,-3.727663374001177,-3.7276246214942526,-3.7276246214942526,-3.727587872476733,-3.7275878724767306,-3.706636061894478,-3.7066360618944754,-1.7951663150815103,-1.7951663150815094,-1.79165071729047,-1.780450896231001,-1.7804508962309988,-1.7662549636830236,-1.7662549636830223,-1.6935755704131008,-1.693575570413099,-1.672039329927349,-1.665204108139227,-1.659707697064352,-1.6266066892465343,-1.6266066892465307,-1.5803638163287828,-1.5148129753118693,-1.512742976937933,-1.4880174816100664,-1.4606735645127342,-1.44951793123904,-1.4402757721335273,-1.440275772133526,-1.4347420620562958,-1.4280086495875721,-1.4280086495875715,-1.4187436602119239,-1.418168826863486,-1.4156697356702501,-1.4151708955563753,-1.4151708955563704,-1.4136914465670096,-1.413691446567009,-1.411828672331255,-1.4118286723312548,-1.3978550969249015,-1.397855096924901,-1.3891434320290743,-1.3795683051073475,-1.3795683051073448,-1.366180342947787,-1.3639090894592896,-1.3636133875573562,-1.3595312416807865,-1.3402463327085097,-1.3362693035042648,-1.3332133925803922,-1.3332133925803922,-1.313909402834841,-1.3139094028348401,-1.2857789358890803,-1.285778935889079,-1.2753432623377574,-1.275343262337756,-1.2545678203443231,-1.2545678203443222,-1.2250945781278444,-1.2250945781278444,-1.2055626576514442,-1.205562657651444,-1.205562657651444,-1.2055626576514429,-1.1728092194123283,-1.1728092194123274,-1.152498365494518,-1.1318076067087268,-1.1316711311943473,-1.1313640329664476,-1.1313640329664476,-1.1291083341828922,-1.1291083341828907,-1.1289277110976308,-1.1289277110976286,-1.1232612570054816,-1.0983586973780652,-1.0888500947804534,-1.088850094780452,-1.087692737133355,-1.087692737133354,-1.077174646334338,-1.077174646334337,-1.062751062542495,-1.0580166638292383,-1.0580166638292365,-1.0492264328951737,-1.0492264328951735,-1.022167500398897,-1.022167500398895,-1.0074548665866498,-1.0049463236332372,-0.99411811611745,-0.9925838653780462,-0.989762226128091,-0.9710541742219161,-0.9710541742219149,-0.9637352729857684,-0.963735272985766,-0.9054355022571291,-0.7940376721750252,-0.719838495549744,-0.7197582683920613,-0.697233773921187,-0.6972337739211848,-0.6957518109323327,-0.6564382283598167,-0.6528662055007127,-0.6519854451703712,-0.6519854451703692,-0.6466400548737763,-0.6393118300683017,-0.6393118300683015,-0.6158017195078352,-0.6158017195078328,-0.6150373422872182,-0.6150373422872174,-0.5807320649228571,-0.5393117167187026,-0.4903819714456801,-0.4473548211155264,-0.4390520950327108,-0.43758674019634686,-0.437586740196344,-0.4053483643817117,-0.40179548251207103,-0.40177723054421405,-0.4017772305442121,-0.393259407507946,-0.39325940750794486,-0.3917280062166919,-0.3917280062166865,-0.3905558833996094,-0.39055588339960917,-0.3856507937840697,-0.3658419329977043,-0.3506555783040905,-0.3506555783040897,-0.14136753976233826,-0.14136753976233565,-0.09018295393460302
1.3431499353298177,-7.522575692034519,-7.433714807723234,-7.4337131476814635,-7.433670461976269,-7.418260443554859,-7.393286152039428,-7.393286152039427,-7.3932696653299,-7.393269665329898,-7.393253796944784,-7.393253796944778,-7.350007138160422,-7.350007138160418,-7.082022479148054,-7.082022479148052,-7.081994334512899,-7.081994334512897,-7.081968041695962,-7.081968041695959,-7.073840180101474,-7.062385542046865,-7.062370451321968,-7.0623521580517234,-7.047046427595867,-7.047044927915001,-7.047043521377618,-7.012984676092719,-7.012984676092713,-6.980046329534898,-6.980046329534896,-6.92478038883917,-6.81988179275311,-6.788875908193587,-6.78886246986638,-6.7888236793169465,-6.7447601735390394,-6.744760173539037,-6.744748027244112,-6.744748027244103,-6.744736179822659,-6.744736179822652,-6.719895385532583,-6.71989538553258,-6.6859850660062285,-6.313864890879161,-5.399308932613918,-5.39930834171369,-5.399291092922347,-5.372132291292545,-5.319488447925085,-5.319488447925085,-5.319478386492726,-5.319478386492725,-5.3194705554425274,-5.319470555442526,-5.301616904853099,-5.301616904853095,-5.240476234564696,-5.240476234564691,-5.240476234564691,-5.2404762345646905,-5.240473123007956,-5.2404731230079555,-5.240467048528984,-5.240467048528983,-5.240458155965576,-5.240458155965576,-5.202394744634085,-5.202391963378824,-5.2023867076224795,-5.19166039582774,-5.191660395827738,-5.191651570073165,-5.191651570073162,-5.191634859395323,-5.191634859395321,-5.182381614987923,-5.182381472642615,-5.182339023416151,-5.182256563417324,-5.182136137781521,-5.166460148608767,-5.166460148608766,-5.128999746453926,-5.128968636729074,-5.128961358758433,-5.1253709788928665,-5.1253709788928665,-5.125367001548428,-5.125367001548424,-5.1253550753488835,-5.125355075348883,-5.119605923222433,-5.119605923222424,-5.119603508710601,-5.119603508710599,-5.119462760696932,-5.119462760696929,-5.09969548589617,-5.085353564172087,-5.085353564172087,-5.0853231858031265,-5.085323185803126,-5.085287223466529,-5.085287223466528,-5.078602758715712,-5.051773753512166,-5.051771154502278,-5.051598978136511,-5.029544610728097,-5.02952232968039,-5.0295160337529765,-4.996218393980536,-4.996218393980536,-4.993991484199533,-4.99399148419953,-4.935638704444443,-4.935638704444443,-4.935638704444443,-4.935638704444443,-4.9356387044444405,-4.926090763189646,-4.903396569046529,-4.90337699128638,-4.9033440627574505,-4.873049868088251,-4.873049868088249,-4.873049868088248,-4.873049868088246,-4.873017465647449,-4.873017465647448,-4.872954349797106,-4.872954349797106,-4.8728621283196265,-4.8728621283196265,-4.8677301979296255,-4.86771783526571,-4.867703421252267,-4.839872871146079,-4.810960058638036,-4.810960058638032,-4.810953743502695,-4.810953743502691,-4.810899598614512,-4.81089959861451,-4.802677802902084,-4.802656489864658,-4.802625112195771,-4.757346094941471,-4.746855345515151,-4.74685534551515,-4.74684875654834,-4.74684875654834,-4.746778468832258,-4.746778468832257,-4.702350443665882,-4.702350443665881,-4.70004492549566,-4.700044283521402,-4.699963984850725,-4.699808906639897,-4.6995834263555345,-4.666651203880015,-4.666643960621835,-4.666643386867182,-4.6656907892957715,-4.665681656662053,-4.665638636162534,-4.636786971033657,-4.636786971033655,-4.636724043481457,-4.636724043481456,-4.636665453311917,-4.636665453311915,-4.629661513880177,-4.620793385045177,-4.620793385045176,-4.607688547069129,-4.607688547069127,-4.6076844883787205,-4.607684488378713,-4.607389671915288,-4.607389671915283,-4.590191207683247,-4.590191207683246,-4.586186087589498,-4.586186087589496,-4.586148396891323,-4.586148396891321,-4.586127876471928,-4.586127876471927,-4.570309544018925,-4.570306851852548,-4.5700112200351075,-4.567095853865911,-4.5670958538659105,-4.551666099909289,-4.539276034471539,-4.539181800308187,-4.539174769433815,-4.529238440658072,-4.529238440658071,-4.529148244185356,-4.529148244185352,-4.529060796070903,-4.529060796070899,-4.523744691681979,-4.512781330697924,-4.512781330697919,-4.429595039529154,-4.429595039529153,-4.4295950395291515,-4.429595039529151,-4.429569498159646,-4.429569498159644,-4.429519912092115,-4.429519912092112,-4.429447688071498,-4.429447688071497,-4.38291408596536,-4.382862457260896,-4.382810929818351,-4.382759554936973,-4.382708379198087,-4.3819788468499254,-4.381978846849925,-4.381975458544412,-4.381975458544411,-4.381972105072178,-4.381972105072176,-4.375150542243726,-4.37514065089513,-4.375108573518522,-4.336695431670718,-4.336691661982148,-4.336689163219229,-4.3353518518432494,-4.332967268475278,-4.332967268475276,-4.332956257874555,-4.332956257874554,-4.332840841807822,-4.332840841807821,-4.324656492631267,-4.324656492631261,-4.3246237539940084,-4.324623753994007,-4.324587315733889,-4.324587315733888,-4.321529885544913,-4.32152988554491,-4.312877134655226,-4.312799060176828,-4.312723143563646,-4.309949985811064,-4.309949910641268,-4.3098361249247255,-4.305769553167675,-4.285165648274912,-4.285165648274909,-4.277931760769675,-4.277931760769675,-4.277880185636395,-4.277880185636391,-4.2778650218464165,-4.277865021846416,-4.243874138873836,-4.243874138873834,-4.235199385737503,-4.227494697897684,-4.2274467093030355,-4.2273851462802945,-4.187901631324473,-4.026458980839261,-4.02645853375713,-4.0264468857292455,-4.006114594120206,-3.991015993630108,-3.991015993630104,-3.9909806974516218,-3.9909806974516218,-3.9909468436011113,-3.9909468436011113,-3.9708973324249044,-3.970897332424899,-2.1221371230149626,-2.1221371230149586,-2.1177306761407415,-2.10652658314934,-2.106526583149339,-2.0911881162727886,-2.0911881162727877,-2.019569864885114,-2.0195698648851117,-1.9982933936690295,-1.99099503301409,-1.9852752192587344,-1.9519676938304646,-1.9519676938304642,-1.906371932413433,-1.8515732211623732,-1.8499003522442736,-1.825667695574586,-1.799402433636256,-1.7879979272969555,-1.7779858611618884,-1.7779858611618873,-1.7719015913228404,-1.766211760263389,-1.7662117602633889,-1.7530978204942993,-1.7530978204942993,-1.7519921703409613,-1.7519921703409604,-1.7514222057302542,-1.749814997591046,-1.749814997591044,-1.7415640364318288,-1.7410311018858953,-1.734905835174478,-1.7349058351744768,-1.7193502214002623,-1.7193502214002598,-1.7156109721730644,-1.7016259166539236,-1.6850301206566958,-1.6822050250175398,-1.6798345237396697,-1.668899448941112,-1.668899448941112,-1.6557739606403785,-1.6506411957916458,-1.6506411957916456,-1.6487108871267642,-1.5928720056919767,-1.5928720056919743,-1.5825277943666483,-1.5825277943666471,-1.5526099498417285,-1.5526099498417258,-1.5311158955956865,-1.5311158955956825,-1.5311158955956818,-1.5311158955956816,-1.5300029530661603,-1.5300029530661594,-1.494610204598716,-1.4946102045987144,-1.4762507514668808,-1.4575783499234536,-1.4545805272647025,-1.4542193320606758,-1.4542193320606758,-1.4501244462579508,-1.4501244462579495,-1.4491640907374908,-1.4491640907374905,-1.4463480751909248,-1.4242443856080813,-1.4089379837044549,-1.4089379837044536,-1.4031957293017272,-1.4031957293017268,-1.4022933417791605,-1.4022933417791605,-1.3885284124858848,-1.3847529140943253,-1.3847529140943242,-1.3647211697138355,-1.3647211697138337,-1.3334174676444188,-1.333417467644416,-1.322659069044894,-1.320446764178443,-1.3186858165299618,-1.3095570033424087,-1.307617852342774,-1.2873773213777522,-1.2873773213777502,-1.2756138578459653,-1.2756138578459624,-1.219086133344211,-1.0686664828249508,-1.0427381473141701,-1.042738147314168,-1.0208038060770441,-1.0207737562101493,-1.0022549693336649,-0.9985472451308913,-0.9967750092663962,-0.9967750092663937,-0.9922180608717736,-0.9917363493181196,-0.9614144552470751,-0.9614144552470741,-0.9402297299264732,-0.9402297299264718,-0.9262776376994835,-0.9162012703479321,-0.9162012703479316,-0.8803632691319054,-0.829769699142968,-0.7853042749007305,-0.7776663339681754,-0.7776631491552206,-0.7776631491552204,-0.7421344934849431,-0.7418893033292938,-0.7391901314387401,-0.7391901314387386,-0.7306780491888109,-0.7306780491888093,-0.7292325624112321,-0.7292325624112288,-0.7282409980662015,-0.7282409980662,-0.7241653657193593,-0.7032569824226089,-0.6876282869212024,-0.6876282869212016,-0.4746956876244557,-0.474695687624451,-0.4227762497140108
1.5421351109342352,-7.645429611190891,-7.538076792211838,-7.538075809444006,-7.538044071204817,-7.523125984186386,-7.497833847901244,-7.497833847901239,-7.497822835366743,-7.49782283536674,-7.497812401098659,-7.497812401098655,-7.459641531170673,-7.459641531170672,-7.181278396581471,-7.181262982779379,-7.1812444612541535,-7.138538482490896,-7.138538482490896,-7.1385254307072135,-7.138525430707212,-7.138513266736373,-7.138513266736373,-7.134272711023003,-7.105563543643898,-7.105562723269269,-7.10556199074613,-7.0714909811482105,-7.071490981148202,-7.034533748546804,-7.034533748546799,-6.983748966760584,-6.930906149014083,-6.864490471000336,-6.864476329972244,-6.86445527721595,-6.824773086151798,-6.824773086151792,-6.824768960301788,-6.824768960301785,-6.824764951905711,-6.8247649519057,-6.797212704682721,-6.797212704682721,-6.757093000479591,-6.424378545809893,-5.570224802816297,-5.570224345414424,-5.570203234858045,-5.542137199782987,-5.491393745724231,-5.491393745724226,-5.49138332717326,-5.491383327173258,-5.491374944151755,-5.491374944151753,-5.472171513710859,-5.472171513710853,-5.3975645284376155,-5.397564528437615,-5.397564528437613,-5.39756452843761,-5.397560789242894,-5.397560789242893,-5.397553503858621,-5.397553503858618,-5.397542858816718,-5.397542858816717,-5.359750660877763,-5.359746482141224,-5.359741147780806,-5.348822753574558,-5.348822753574555,-5.348813732935317,-5.348813732935316,-5.348791063983884,-5.348791063983883,-5.339354705446716,-5.339353953178392,-5.339311702476113,-5.339230223604615,-5.339111533329251,-5.324499729116698,-5.324499729116695,-5.289228778529308,-5.289228778529307,-5.289214033272631,-5.28921403327263,-5.289209351567566,-5.289209351567563,-5.288679168286675,-5.2886464861976545,-5.288631981982506,-5.27791072709271,-5.277910727092709,-5.277904841860979,-5.277904841860977,-5.277769566830685,-5.277769566830682,-5.270297739987646,-5.270297739987645,-5.2702767210198695,-5.2702767210198695,-5.2702334673318285,-5.2702334673318285,-5.268460214974303,-5.26060276016496,-5.220910840939321,-5.220886873119768,-5.220880888060148,-5.209876030874112,-5.20986986612097,-5.209700702837003,-5.1878200471633615,-5.1878200471633615,-5.1858484659965125,-5.18584846599651,-5.118601923279788,-5.079122711290325,-5.079122711290324,-5.0791227112903234,-5.079122711290322,-5.079122711290319,-5.053210994491232,-5.0531963815872,-5.053166966651684,-5.017072892216775,-5.017072892216774,-5.017072892216774,-5.017072892216773,-5.017040875240996,-5.017040875240996,-5.016978648720616,-5.016978648720613,-5.016887939847481,-5.016887939847479,-5.015630463847092,-5.010947539241454,-5.010925227942266,-5.010899403214372,-4.978282157648934,-4.97826703497217,-4.978243027400231,-4.956465958089962,-4.956465958089958,-4.95645993985224,-4.95645993985224,-4.9564236826625026,-4.9564236826625,-4.934974322359354,-4.927007113070403,-4.9270071130704025,-4.927004357167427,-4.9270043571674265,-4.926930402581253,-4.926930402581248,-4.884534422169478,-4.8845344221694775,-4.853223283672704,-4.85322253849207,-4.853159805447644,-4.853038940926049,-4.852863449278911,-4.8180083162503875,-4.818002908065829,-4.818002129918,-4.8174553133449765,-4.817447869925258,-4.817407283736111,-4.791702167713885,-4.791702167713884,-4.791650391756036,-4.791650391756035,-4.791602763243764,-4.791602763243763,-4.783053064303196,-4.7754472446964,-4.775447244696397,-4.760249403249738,-4.760249403249736,-4.760245929001981,-4.760245929001979,-4.760021966122114,-4.760021966122112,-4.740039626234418,-4.740039626234418,-4.736181142399068,-4.736181142399065,-4.736146755405042,-4.736146755405041,-4.736124240609946,-4.736124240609945,-4.721998496630707,-4.721996060981557,-4.721768370964668,-4.717071931514142,-4.717071931514139,-4.7009085674012425,-4.690566411554082,-4.690497195542662,-4.690493306353624,-4.681374680034396,-4.681374680034396,-4.681289789387121,-4.68128978938712,-4.681207572048837,-4.681207572048836,-4.675749399092633,-4.664901576640343,-4.664901576640343,-4.577107284131914,-4.577107284131913,-4.577107284131913,-4.5771072841319125,-4.577089136482784,-4.577089136482783,-4.577053993442962,-4.577053993442961,-4.577002943873123,-4.5770029438731195,-4.537211617685185,-4.537211617685185,-4.537208947897559,-4.537208947897554,-4.5372037540274155,-4.537203754027414,-4.531502419805762,-4.5314519009215,-4.531401764921062,-4.531352043437264,-4.531302764251416,-4.520755649474015,-4.520749073832465,-4.520725036619946,-4.497605660027979,-4.492923614944287,-4.492915401053326,-4.492908464601911,-4.483419001323786,-4.483419001323786,-4.483406889114948,-4.483406889114947,-4.483323880115141,-4.483323880115139,-4.472741618776009,-4.472741618776004,-4.472710385902428,-4.472710385902422,-4.472676372247511,-4.472676372247507,-4.469344919478584,-4.46928702254563,-4.469230803865724,-4.464768131672186,-4.4647681316721854,-4.452229049896084,-4.450978414573092,-4.4509784145730915,-4.4357256694850005,-4.435725194766186,-4.435626995164091,-4.42235816029233,-4.42235816029233,-4.4223211944202525,-4.4223211944202525,-4.422308944393786,-4.422308944393784,-4.402512611340409,-4.402512611340408,-4.381889342302471,-4.372890238076973,-4.372839560411295,-4.372775370634655,-4.349753716645266,-4.169982525727152,-4.169981757431764,-4.1699771426471814,-4.148080643306936,-4.136400818070615,-4.13640081807061,-4.136364923966712,-4.1363649239667115,-4.136330242999799,-4.1363302429997955,-4.11715289452072,-4.117152894520716,-2.3088878158010555,-2.3088878158010537,-2.3022171317857483,-2.2920690197468585,-2.292069019746858,-2.27487763732769,-2.2748776373276898,-2.2049445715853375,-2.2049445715853357,-2.1858749244915625,-2.1778984843190576,-2.171973101491405,-2.13792836677924,-2.1379283667792395,-2.093097009718076,-2.0584574029768965,-2.057072009000803,-2.032722712936234,-2.0062932276204077,-1.9936894136858856,-1.9850619170874118,-1.9850619170874089,-1.9776007609107846,-1.9735859712557373,-1.9735859712557355,-1.9608348259790978,-1.9608348259790944,-1.9599141340552115,-1.9599141340552098,-1.9571237337802152,-1.9571237337802148,-1.9571050799032281,-1.9406922105647804,-1.9406922105647793,-1.9402009001937677,-1.939539537462049,-1.9273881944036444,-1.9273881944036444,-1.914376830198521,-1.909416161882102,-1.8888376384792875,-1.8754352122422733,-1.8754352122422724,-1.8580678103494015,-1.8580678103494004,-1.847559828689752,-1.8441073809078286,-1.806065143339969,-1.7967883761861763,-1.7511655413240292,-1.751165541324028,-1.7410952245807856,-1.741095224580785,-1.7189673403749972,-1.7189673403749968,-1.7189673403749963,-1.7189673403749952,-1.7014974276479036,-1.7014974276479036,-1.6988736296874463,-1.698873629687446,-1.6705341880062856,-1.6705341880062847,-1.6612064138933806,-1.6456676002753259,-1.6389872350996337,-1.6369705013859215,-1.6369705013859215,-1.6298292980145825,-1.6287565095273286,-1.6287565095273282,-1.6255644554052122,-1.625564455405212,-1.6114459312462157,-1.5898753536560286,-1.5898753536560277,-1.5828505206071006,-1.5828505206071,-1.5748954339759769,-1.5732175142494205,-1.5732175142494194,-1.571400836559637,-1.571400836559636,-1.5353012874700136,-1.5353012874700094,-1.5067691038700686,-1.4974055282929495,-1.497405528292948,-1.494218829411681,-1.485744183473222,-1.4811415932391112,-1.480908851380182,-1.4583909206437666,-1.4583909206437655,-1.4407708057895279,-1.4407708057895277,-1.3865028275711442,-1.2821890998221857,-1.2821890998221843,-1.2423434440708623,-1.2384763621197858,-1.2357198121798436,-1.235719812179841,-1.2320968898388955,-1.2015359282709817,-1.20153592827098,-1.181976920283552,-1.168693423079255,-1.1654756648380253,-1.1626561390668115,-1.1211420358255892,-1.109372525564531,-1.0836335135150288,-1.0836335135150286,-1.0585377325370133,-1.0585377325370122,-1.0581392417249436,-1.0126311990817192,-1.0060337783949802,-1.006033778394977,-1.004523722531787,-0.9699170271295656,-0.9685390230739329,-0.965817707059248,-0.9658177070592469,-0.9572334281800605,-0.9572334281800582,-0.9560791999916501,-0.9560791999916464,-0.9554834129630906,-0.9554834129630878,-0.9511934846046084,-0.9295049278765377,-0.9135043889916405,-0.9135043889916385,-0.6866724002496661,-0.6866724002496646,-0.6347570665627899
1.7411202865386528,-7.74012684893686,-7.620928516106026,-7.620927946519611,-7.6208983401397505,-7.606340061225556,-7.580771501231699,-7.5807715012316965,-7.580761847336689,-7.580761847336687,-7.580752681351308,-7.5807526813513055,-7.545930699305997,-7.545930699305993,-7.263278479616552,-7.2632628034563895,-7.263244905187531,-7.191274884346456,-7.191274884346456,-7.191266233513442,-7.191266233513439,-7.191257898549034,-7.191257898549033,-7.189127009947104,-7.159873145983517,-7.159872835080016,-7.159872596135799,-7.125789046610398,-7.125789046610396,-7.086369055185414,-7.086369055185414,-7.041041410278992,-7.006221532576368,-6.922697783009124,-6.92268327441813,-6.922667558466085,-6.886110643034936,-6.88611064303493,-6.886108950796617,-6.886108950796616,-6.886107268199631,-6.8861072681996305,-6.856078366348729,-6.856078366348726,-6.8130006185970995,-6.491155705145817,-5.687414551939926,-5.687414179361363,-5.687392917715718,-5.658903941758724,-5.609900171468618,-5.609900171468618,-5.609889983740343,-5.609889983740341,-5.609881753652628,-5.6098817536526235,-5.58956125075746,-5.589561250757458,-5.508380067401382,-5.5083800674013785,-5.508380067401377,-5.508380067401376,-5.508376073772733,-5.508376073772731,-5.508368309447757,-5.508368309447755,-5.508356989206187,-5.508356989206184,-5.470281839685281,-5.470276460312908,-5.470270395585178,-5.459403497140981,-5.459403497140979,-5.459394012604331,-5.4593940126043305,-5.4593659961891925,-5.459365996189189,-5.450105898507365,-5.450104344784133,-5.4500635166076705,-5.449985578296127,-5.449872451789279,-5.435626488803835,-5.435626488803833,-5.417014775426366,-5.417014775426362,-5.416991390125243,-5.416991390125239,-5.416982525021464,-5.41698252502146,-5.402182248654026,-5.4013989059769925,-5.40136591682969,-5.401344532852136,-5.389404216266391,-5.389404216266389,-5.389394561768462,-5.389394561768458,-5.389268188939801,-5.389268188939798,-5.388977031516193,-5.388977031516191,-5.388967751231611,-5.38896775123161,-5.3889312758461125,-5.38893127584611,-5.373731813933223,-5.356001073655251,-5.355971569749784,-5.355967574263182,-5.323314515917652,-5.323314515917651,-5.321933148983544,-5.321933148983543,-5.321222304548957,-5.321212748434809,-5.321051164301566,-5.254498901590958,-5.175481608571431,-5.175481608571428,-5.175481608571428,-5.1754816085714275,-5.175481608571427,-5.150925904432551,-5.150914932710466,-5.150885835562624,-5.128647538118723,-5.113571136585169,-5.113571136585166,-5.113571136585166,-5.11357113658516,-5.113539860786977,-5.113539860786977,-5.11347922289988,-5.113479222899879,-5.113391056460924,-5.113391056460923,-5.112294424916023,-5.112258136148514,-5.1122148218835015,-5.086956741651034,-5.086952554049914,-5.086944453892504,-5.057833817772453,-5.057833817772451,-5.057827079086584,-5.057827079086583,-5.057819347281985,-5.057819347281982,-5.051787649652889,-5.041858176034014,-5.041858176034011,-5.04185543112477,-5.041855431124768,-5.041761778537696,-5.0417617785376905,-5.004324539659195,-5.004324539659194,-4.972554283377565,-4.972553078312718,-4.972503516562867,-4.97240863438189,-4.972271217403776,-4.935440741300724,-4.935436807996877,-4.935435652783415,-4.9168287419625,-4.916822377682154,-4.916780160653289,-4.910178628879067,-4.910178628879064,-4.9101361379503485,-4.910136137950348,-4.910096637676449,-4.910096637676444,-4.893816672361982,-4.893816672361982,-4.883968221662194,-4.8792968528289595,-4.879296852828958,-4.879293583268066,-4.879293583268061,-4.879124493236094,-4.879124493236094,-4.856402671427428,-4.8564026714274275,-4.838026935999143,-4.838024528908123,-4.837853575835021,-4.835249540348369,-4.835249540348367,-4.8352193293090755,-4.8352193293090755,-4.8351980066878895,-4.835198006687885,-4.816264575499852,-4.81626457549985,-4.8143120181860795,-4.808752329114375,-4.808703506746867,-4.808703112104557,-4.798917840889509,-4.798917840889507,-4.798836821868814,-4.798836821868813,-4.798758880620553,-4.798758880620548,-4.794578881363595,-4.782199250139732,-4.782199250139731,-4.6899168505460835,-4.6899168505460835,-4.6899168505460835,-4.689916850546083,-4.6899041579782965,-4.6899041579782965,-4.689879642881909,-4.689879642881908,-4.6898441305007115,-4.689844130500711,-4.65395147347103,-4.653951473471027,-4.653947817704936,-4.653947817704933,-4.653938390191846,-4.653938390191844,-4.6442019711129525,-4.644151253283727,-4.644101154357297,-4.644051688585495,-4.644002867360206,-4.630849218144593,-4.630845048065977,-4.630828052279804,-4.615656296259951,-4.612015918706388,-4.612001757688977,-4.611988721937972,-4.595302451475294,-4.595302451475292,-4.595289032360751,-4.59528903236075,-4.595227958406366,-4.595227958406363,-4.584980707664691,-4.5849807076646885,-4.584949331354857,-4.5849493313548555,-4.584915816314172,-4.584915816314169,-4.582499561231319,-4.582451967917282,-4.582405934272278,-4.573351056652152,-4.57335105665215,-4.572038829145404,-4.572038829145404,-4.563046087534349,-4.532773990911143,-4.5327739909111395,-4.532746702942495,-4.5327467029424895,-4.532735964100616,-4.532735964100615,-4.519823069763274,-4.519823069763274,-4.504455728203569,-4.504451314503059,-4.50437487357399,-4.482325535118797,-4.482275345282561,-4.482195519732563,-4.476847880502904,-4.453587471180863,-4.270458782408702,-4.270457333052348,-4.27045480907816,-4.246774426628333,-4.23586960105441,-4.2358696010544055,-4.235830984944341,-4.23583098494434,-4.235793441391464,-4.235793441391458,-4.217285670549714,-4.217285670549712,-2.428439802433972,-2.4284398024339713,-2.419177862177174,-2.4108347844484066,-2.4108347844484035,-2.3924246163179244,-2.3924246163179235,-2.323931214607974,-2.3239312146079736,-2.3081835119520897,-2.2997104520960794,-2.293900232323544,-2.258665952446119,-2.258665952446117,-2.214457916706352,-2.1978514670937193,-2.1966812637593174,-2.171926734187838,-2.1446821213150886,-2.130147621041631,-2.124411759281386,-2.124411759281385,-2.114937488424575,-2.1130388928310224,-2.1130388928310224,-2.1006700806312653,-2.100670080631264,-2.0998627828878744,-2.099862782887872,-2.0964832523889982,-2.096483252388997,-2.0952353087274793,-2.0782913385266935,-2.0782913385266935,-2.077304779048785,-2.0765825037130297,-2.066673302524178,-2.066673302524178,-2.0494866913342933,-2.048855350459049,-2.029430533949502,-2.0150768312029688,-2.0150768312029665,-1.998065929561392,-1.9980659295613916,-1.9428281095882345,-1.9384044240155551,-1.898108510550038,-1.877802234327621,-1.8493196186152223,-1.8493196186152205,-1.8421978197530937,-1.8421978197530935,-1.8421978197530924,-1.8421978197530917,-1.840421452389197,-1.8404214523891966,-1.8162222775424819,-1.8162222775424812,-1.7987179353552905,-1.7987179353552905,-1.7811893086458583,-1.7808825810344253,-1.780882581034425,-1.768908433701309,-1.75914650245552,-1.7534323507201364,-1.753432350720136,-1.7464618095849862,-1.7367772498967853,-1.7367772498967848,-1.7351666458468284,-1.735166645846828,-1.7336185814054186,-1.7128854751258886,-1.712885475125888,-1.696438250460538,-1.6964382504605349,-1.6962865093934771,-1.682570603893909,-1.6825706038939083,-1.6719178315730152,-1.6719178315730143,-1.6398391631261804,-1.6398391631261795,-1.629872327075288,-1.6001291067676795,-1.5985443810143147,-1.5985443810143143,-1.5887566713160173,-1.5884496071779977,-1.5862076040066069,-1.564455929441071,-1.5644559294410685,-1.5429956918604917,-1.5429956918604917,-1.488902907283532,-1.4593881641954127,-1.4593881641954127,-1.4215288444130627,-1.4175120395956233,-1.412564047678316,-1.412564047678316,-1.4111110211183262,-1.3808336347575216,-1.3808336347575167,-1.3452619667333563,-1.2793939176356692,-1.245241118408744,-1.244338759866111,-1.2414566263103715,-1.2277446238609668,-1.1815946035958582,-1.1757109135767383,-1.1757109135767352,-1.1733072819074104,-1.1728345829321338,-1.1606106615151954,-1.1606106615151939,-1.1385549480329233,-1.1369456555743445,-1.1342017360651324,-1.1342017360651315,-1.1339990716338784,-1.1339990716338766,-1.1258109507312761,-1.1258109507312752,-1.1254973747241732,-1.1254973747241728,-1.1248307713363708,-1.1248307713363672,-1.1198567560312513,-1.096764313168334,-1.0817176984825254,-1.081717698482524,-0.8383533397353072,-0.8383533397353051,-0.7870340930598406
1.94010546214307,-7.79355662167158,-7.666315048022935,-7.666314773410772,-7.666284854721416,-7.6519043568964,-7.625783613318473,-7.625783613318472,-7.62577429894386,-7.625774298943854,-7.625765350646504,-7.625765350646504,-7.593872945751034,-7.593872945751031,-7.304398528465076,-7.304382606206131,-7.304365605967767,-7.215496790598694,-7.215496790598692,-7.215488313055122,-7.2154883130551175,-7.215479815465405,-7.2154798154654,-7.215140821512779,-7.184809807577217,-7.18480971341562,-7.184809671761264,-7.150711113801591,-7.150711113801585,-7.110065020223882,-7.110065020223882,-7.071960589661593,-7.039034736464465,-6.950634938889966,-6.950620174308714,-6.950604082833927,-6.916089773536903,-6.916089773536898,-6.916088045638566,-6.916088045638564,-6.916086284364594,-6.916086284364588,-6.883428969870203,-6.883428969870202,-6.839356196906332,-6.519765911277253,-5.753645393484969,-5.753645102535891,-5.753626093058427,-5.724909113420585,-5.677668702235005,-5.677668702235005,-5.67765942251532,-5.677659422515316,-5.6776521712628645,-5.677652171262862,-5.656306319288514,-5.65630631928851,-5.572627440131504,-5.572627440131503,-5.572627440131502,-5.572627440131499,-5.572623630854377,-5.572623630854375,-5.572616244408174,-5.572616244408171,-5.5726055044609195,-5.572605504460916,-5.534252228775232,-5.534245917751268,-5.5342384613879965,-5.523225629411418,-5.523225629411415,-5.523215078306665,-5.523215078306664,-5.52318234518987,-5.52318234518987,-5.514030968619775,-5.514028729170628,-5.513990048971191,-5.513916955052615,-5.513811245665407,-5.499882517497584,-5.499882517497584,-5.49872706940708,-5.498727069407079,-5.498706876329898,-5.498706876329895,-5.498696531294577,-5.498696531294577,-5.484471272056425,-5.467464340676046,-5.467431345177177,-5.467402917353375,-5.455265907698005,-5.455265907698004,-5.455257886987246,-5.455257886987242,-5.455225875378648,-5.455225875378645,-5.453893073391824,-5.4538930733918205,-5.453880037704218,-5.453880037704218,-5.453764589287606,-5.453764589287601,-5.439636023772954,-5.438723188284959,-5.438686398238716,-5.438684980695503,-5.406820577864426,-5.4068205778644245,-5.4062071321922085,-5.406207132192208,-5.385846802227168,-5.385834260732338,-5.385683056144548,-5.33856576127068,-5.229788867692312,-5.229788867692308,-5.229788867692308,-5.229788867692308,-5.229788867692308,-5.204530028523256,-5.204523266465936,-5.204490568239899,-5.191337997453395,-5.174953466030617,-5.1749101708691985,-5.1748588624106215,-5.167552441075543,-5.167552441075541,-5.167552441075541,-5.167552441075539,-5.167521804783882,-5.167521804783878,-5.1674625832679215,-5.167462583267918,-5.167376743450358,-5.167376743450355,-5.14107330312757,-5.141072124939749,-5.141068651050886,-5.122523189838379,-5.122523189838376,-5.122509619680015,-5.122509619680014,-5.122492848645558,-5.122492848645556,-5.11801032941763,-5.100670958219087,-5.100670958219086,-5.100667435583784,-5.100667435583782,-5.100584310279635,-5.100584310279631,-5.073767627594454,-5.073767627594452,-5.052377910512308,-5.052375830148281,-5.052336996151862,-5.052263735747748,-5.052158199667345,-5.013192209714918,-5.0131893304739545,-5.01318769336916,-4.989057967170403,-4.989057967170403,-4.989023878073061,-4.989023878073058,-4.9889920858103585,-4.988992085810358,-4.975368634919261,-4.9753636647298505,-4.9753195891739015,-4.972610475476926,-4.972610475476926,-4.958879412715013,-4.9588794127150075,-4.958875872246952,-4.958875872246951,-4.9587526247019325,-4.958752624701931,-4.943916875493223,-4.933140354921473,-4.933140354921473,-4.911213778342473,-4.911210423245886,-4.911088344683095,-4.8936041894341855,-4.893604189434185,-4.893573226551549,-4.8935732265515455,-4.893547437168042,-4.893547437168042,-4.887417556360388,-4.8873906627125905,-4.8873868721671805,-4.88471625392003,-4.875319388997516,-4.875319388997514,-4.874251890019642,-4.874251890019642,-4.874177733318064,-4.874177733318062,-4.874108664466116,-4.874108664466114,-4.873876817604339,-4.856479621266576,-4.856479621266575,-4.768277443943713,-4.768277443943712,-4.768277443943709,-4.768277443943709,-4.768269022847287,-4.768269022847285,-4.768252808104295,-4.768252808104293,-4.768229397100101,-4.768229397100099,-4.733090402426359,-4.733090402426357,-4.7330851389588044,-4.733085138958802,-4.733071592423201,-4.733071592423199,-4.72114148123837,-4.721088693374219,-4.721036653710302,-4.720985368078619,-4.720934839917794,-4.7059838404759,-4.705981396619778,-4.705968702740139,-4.69362333603286,-4.692247626719269,-4.692233231207966,-4.692219744890406,-4.670738479450389,-4.670738479450386,-4.670723027682765,-4.670723027682765,-4.67067731166287,-4.670677311662867,-4.661477555983128,-4.661477555983125,-4.661443756539938,-4.661443756539937,-4.661407932359638,-4.661407932359638,-4.658187804096611,-4.658141880996324,-4.658097680493782,-4.652489117108388,-4.652489117108388,-4.646449711129102,-4.646449711129098,-4.638172995181106,-4.608273256361908,-4.6082732563619055,-4.608253305109662,-4.608253305109661,-4.608243491264262,-4.6082434912642585,-4.598422926216403,-4.5984229262164,-4.562886355929163,-4.562831990938407,-4.562776357072328,-4.553446802577853,-4.521882825285281,-4.521877162436491,-4.521778126158359,-4.486615254891997,-4.334926189157505,-4.334923734169565,-4.334921127417452,-4.309335025197434,-4.297273591988526,-4.297273591988521,-4.297230220681399,-4.2972302206813975,-4.297187811122777,-4.297187811122774,-4.279291607120674,-4.2792916071206735,-2.4934256769718677,-2.493425676971867,-2.4813057083217402,-2.4755425055435403,-2.47554250554354,-2.457001793096253,-2.4570017930962527,-2.3898041435026687,-2.3898041435026673,-2.378260046559441,-2.3695400361432513,-2.364287646986293,-2.3272727186939894,-2.327272718693987,-2.2836127561105095,-2.283046356115279,-2.282126953308164,-2.2568171553317122,-2.228345206435683,-2.211072049940048,-2.2096802665718362,-2.2096802665718354,-2.198284057553814,-2.198284057553812,-2.197309460251232,-2.1860664236633416,-2.1860664236633385,-2.185432761660848,-2.1854327616608473,-2.181554887678366,-2.1815548876783653,-2.178862175095573,-2.1617156711874457,-2.161073060999706,-2.161073060999704,-2.1610343323405985,-2.151101908276077,-2.151101908276076,-2.1353245415585205,-2.129614735751615,-2.115369267761834,-2.10088481953251,-2.1008848195325096,-2.083848801911483,-2.0838488019114827,-1.9918403508853835,-1.985910422264402,-1.9437310322120915,-1.9181152469167926,-1.9180209556184822,-1.9180209556184789,-1.9180209556184766,-1.9180209556184757,-1.9045237586842156,-1.9045237586842152,-1.8978012960170805,-1.897801296017077,-1.8893854192250912,-1.8893854192250896,-1.8614465006138483,-1.8614465006138465,-1.8530097173710678,-1.8469303067980807,-1.8469303067980796,-1.8444023853362213,-1.8320041268254108,-1.8197510513022366,-1.819751051302236,-1.8102227136432616,-1.8080045266466616,-1.8016039608609558,-1.8016039608609533,-1.7884272298164532,-1.7884272298164507,-1.7867916065830902,-1.7867916065830862,-1.7717187373953138,-1.771718737395313,-1.7699937122701683,-1.7295624153110658,-1.7295624153110658,-1.7206805288807159,-1.7206805288807159,-1.7052562327756107,-1.6933675772701626,-1.6933675772701613,-1.6586419337304754,-1.6575733961984693,-1.6575733961984682,-1.649651100891272,-1.6495432000835337,-1.6401405051326177,-1.6237276437850434,-1.6237276437850419,-1.6034032693574336,-1.6034032693574332,-1.584582334023407,-1.5845823340234058,-1.5526759831268313,-1.548361124457274,-1.5441596190821396,-1.541879639718191,-1.5371582829268786,-1.5371582829268784,-1.5120371916059787,-1.5120371916059783,-1.4754795911599163,-1.40755710433189,-1.3550236932332207,-1.308311179619929,-1.3036773430052437,-1.3036773430052426,-1.299231790613703,-1.285145960475153,-1.276064680952641,-1.2658051051342651,-1.2632992443689868,-1.2604486198328901,-1.2604486198328888,-1.256094677187453,-1.2553722824766806,-1.2553722824766802,-1.255139573529344,-1.255139573529341,-1.2545747026036695,-1.2545747026036684,-1.2468823749226738,-1.222349941817342,-1.2089780861865838,-1.208978086186582,-1.1883346656942726,-1.1883346656942726,-1.1683015424933252,-1.159460197619765,-1.1594601976197638,-0.9487921043393622,-0.9487921043393603,-0.8987481653990205
2.1390906377474876,-7.83731124417142,-7.706622146624481,-7.706622034407893,-7.706590615812711,-7.6921574193667634,-7.665245199947978,-7.665245199947977,-7.665235544695869,-7.665235544695868,-7.665226148582599,-7.6652261485825965,-7.635662147111425,-7.635662147111424,-7.344727393060725,-7.344711282421141,-7.344694912465141,-7.245815712779721,-7.244406775142604,-7.244406775142603,-7.244396942282277,-7.244396942282267,-7.2443869769800795,-7.244386976980075,-7.2131486445266955,-7.213148410453317,-7.213148214034968,-7.1790358949500686,-7.17903589495006,-7.138534000054308,-7.138534000054302,-7.107657408515682,-7.071239042235059,-6.986634930170045,-6.986620009872978,-6.9866020019159,-6.952510447418219,-6.9525104474182156,-6.952508000909148,-6.952508000909142,-6.952505519027733,-6.952505519027733,-6.917750736149292,-6.917750736149291,-6.873985902692351,-6.557850256191586,-5.803510973060918,-5.80351075422464,-5.8034942287755396,-5.7746803579335975,-5.728797754253594,-5.728797754253594,-5.728789407887199,-5.728789407887199,-5.7287832060955335,-5.72878320609553,-5.706674050730692,-5.706674050730692,-5.623970452741437,-5.623970452741437,-5.623970452741434,-5.623970452741432,-5.623967194045826,-5.623967194045821,-5.623960890826885,-5.623960890826885,-5.623951749808607,-5.6239517498086045,-5.585674591562782,-5.585667959996258,-5.585659159545046,-5.574150722539895,-5.574150722539893,-5.574138243548128,-5.574138243548125,-5.574102374948702,-5.574102374948702,-5.564683152079107,-5.564680706222502,-5.564644208307283,-5.564575571961768,-5.564476490805543,-5.561248242482608,-5.561248242482607,-5.5612320438981335,-5.561232043898131,-5.561222114963378,-5.5612221149633765,-5.551019404670966,-5.5510194046709636,-5.547302983715956,-5.520401059694149,-5.520367793742599,-5.520334728058822,-5.507369187380523,-5.5073691873805215,-5.50736122011747,-5.507361220117467,-5.507332030764899,-5.507332030764896,-5.504982717966996,-5.504982717966988,-5.504968132042458,-5.504968132042457,-5.504862644844963,-5.50486264484496,-5.500616812739402,-5.500576029960843,-5.500575204851155,-5.491912347987959,-5.470026576971607,-5.4700265769716045,-5.469860061421028,-5.469860061421026,-5.437421625967992,-5.4374075250182905,-5.437266304795051,-5.402368040111,-5.281901513720933,-5.281901513720929,-5.281901513720929,-5.281901513720929,-5.281901513720928,-5.255316272498765,-5.2553125500440085,-5.255272441889227,-5.244942682037257,-5.230900615687056,-5.230853786736626,-5.23080037216814,-5.218896571941475,-5.218896571941475,-5.218896571941475,-5.218896571941474,-5.218866234574536,-5.21886623457453,-5.218807752897721,-5.21880775289772,-5.218723229315265,-5.2187232293152634,-5.189377880629703,-5.189377078008499,-5.189373439719084,-5.180726150474324,-5.180726150474319,-5.180702153524106,-5.180702153524103,-5.180672832916178,-5.1806728329161755,-5.173501640599285,-5.152756301865681,-5.152756301865681,-5.152752774083958,-5.1527527740839565,-5.152678301410796,-5.15267830141079,-5.132617169925647,-5.132617169925643,-5.119896900005291,-5.119893864497242,-5.119861793758334,-5.1198025406678545,-5.1197178242422305,-5.07895818846385,-5.078955802824259,-5.07895381544717,-5.056381176880061,-5.056381176880059,-5.056353262408222,-5.056353262408222,-5.056327351528949,-5.056327351528949,-5.0398273135257226,-5.03982731352572,-5.032825505902168,-5.032821914882287,-5.032781284199117,-5.026116388070895,-5.026116388070891,-5.026112206925595,-5.026112206925595,-5.026018402420303,-5.026018402420302,-5.0019563977670005,-4.998010155186102,-4.998010155186101,-4.971706340273921,-4.971701513647534,-4.971607623756911,-4.953659319310292,-4.953648916564165,-4.95364130611292,-4.953625649764123,-4.953625649764119,-4.953580986103231,-4.95358098610323,-4.953539033251356,-4.953539033251355,-4.943388789232908,-4.940621258414001,-4.936025270112995,-4.936025270112995,-4.93373483025869,-4.933734830258687,-4.93367714481802,-4.933677144818018,-4.933625656519126,-4.933625656519126,-4.914789297769941,-4.914789297769938,-4.8432214694553375,-4.843221469455333,-4.84322146945533,-4.84322146945533,-4.8432155088395685,-4.843215508839568,-4.8432040642199885,-4.843204064219988,-4.843187591107849,-4.843187591107847,-4.806316041762047,-4.806316041762045,-4.806309538932199,-4.806309538932198,-4.806293677066114,-4.806293677066113,-4.79364507193105,-4.793588816718939,-4.793533297151331,-4.79347852258264,-4.793424499613863,-4.778083465278133,-4.778081777443654,-4.7780707989778755,-4.764936195313897,-4.764923921130155,-4.7649123708005465,-4.764577962131434,-4.742140309846191,-4.74214030984619,-4.742122662114021,-4.742122662114021,-4.742084643347474,-4.742084643347474,-4.733705843358279,-4.733705843358276,-4.733668020356093,-4.733668020356088,-4.7336277189749065,-4.733627718974901,-4.7291869973176555,-4.729138108866908,-4.729091304637521,-4.724683653764079,-4.724683653764078,-4.716180218787531,-4.716180218787529,-4.709470513466199,-4.679991552890549,-4.679991552890549,-4.679975806055108,-4.679975806055105,-4.679966383912681,-4.679966383912679,-4.670343528481615,-4.670343528481613,-4.635602848771884,-4.635541377293774,-4.6354776830661075,-4.625778546229276,-4.552725053452981,-4.552720718566613,-4.552625890585424,-4.521508986335522,-4.4029177024923705,-4.402914277247991,-4.40291078550298,-4.375900052379072,-4.361635852610933,-4.361635852610931,-4.361587056504441,-4.361587056504441,-4.361539214655075,-4.361539214655071,-4.344093375609783,-4.344093375609783,-2.5418323575765585,-2.541832357576557,-2.5274081608997463,-2.5242141023447737,-2.524214102344768,-2.5067103579605634,-2.506710357960562,-2.4404639717894243,-2.440463971789419,-2.4325528855098133,-2.4239146346005067,-2.4195284881795533,-2.38060331855158,-2.3806033185515787,-2.3477576011916694,-2.3470972819563083,-2.3373002005817014,-2.3212689436301517,-2.291565813983033,-2.274761411558556,-2.274761411558556,-2.2716131017773216,-2.263262910376285,-2.263262910376283,-2.259263660209846,-2.2507848519594202,-2.2507848519594162,-2.2503656114168553,-2.2503656114168535,-2.2463514675580303,-2.2463514675580294,-2.241992529024733,-2.2263841917387124,-2.2257785683683107,-2.2234137304226795,-2.2234137304226764,-2.2149522125225176,-2.2149522125225127,-2.200538703101709,-2.19081552891479,-2.180405246488111,-2.166319902389157,-2.1663199023891555,-2.148992390872204,-2.148992390872204,-2.040360407586029,-2.0328138286037474,-1.989222771569281,-1.985507770745477,-1.9855077707454765,-1.9855077707454758,-1.9855077707454745,-1.9666403695797228,-1.9594796777681058,-1.9594796777681058,-1.9570591862381062,-1.9570591862381006,-1.953388770140783,-1.9533887701407822,-1.9238913508702093,-1.923891350870208,-1.9167419816821107,-1.9112169818360958,-1.9083513670237864,-1.908351367023786,-1.8973098307992815,-1.8776409066961108,-1.8776409066961102,-1.87398516400614,-1.8621324517512319,-1.860165644498016,-1.8601656444980157,-1.8556066000396039,-1.8556066000396034,-1.8383134123568379,-1.8383134123568363,-1.8361059565014077,-1.8361059565014075,-1.8355509634679763,-1.7785815373211198,-1.778581537321119,-1.772131194961931,-1.764668806823388,-1.7646688068233876,-1.7394240967100698,-1.7394240967100696,-1.7235085296326862,-1.723508529632685,-1.7145180073667534,-1.709263739985778,-1.7080460831390898,-1.6935740542765383,-1.6808439130701525,-1.6808439130701502,-1.6759656491380845,-1.6759656491380832,-1.671511842106379,-1.671511842106377,-1.657175685119304,-1.6520923710813347,-1.6455028981923263,-1.627046059313139,-1.6270460593131388,-1.6164031874925582,-1.6164031874925555,-1.5985090153891215,-1.578079329204685,-1.5189589452823713,-1.4649597507810088,-1.4177184304656885,-1.415039628613164,-1.4150396286131628,-1.4090303290910964,-1.3822887691602734,-1.372537789792178,-1.3696133912570336,-1.3696133912570336,-1.3689400958137505,-1.3689400958137488,-1.367619581381126,-1.3676195813811234,-1.3674968169633879,-1.367496816963387,-1.3575385817417331,-1.3382471628114414,-1.3201774183308226,-1.3201774183308221,-1.3077559475765426,-1.306794114389592,-1.2985148620086895,-1.2252889136403264,-1.225288913640326,-1.1934292578851793,-1.1934292578851764,-1.1786679737823362,-1.0500781313557483,-1.0500781313557463,-1.0018895303965845
2.338075813351905,-7.857318481305,-7.7262792568223855,-7.7262792568223855,-7.726279256822381,-7.711531113624601,-7.683457260359477,-7.683457260359475,-7.683457260359475,-7.683457260359472,-7.6834572603594715,-7.6834572603594715,-7.656298444440167,-7.6562984444401625,-7.3722243316777,-7.372224331677698,-7.372224331677696,-7.261381788635095,-7.257343346682603,-7.2573433466826,-7.2573433466826,-7.257343346682599,-7.257343346682597,-7.257343346682593,-7.224066122888267,-7.2240661228882646,-7.2240661228882646,-7.189939672255321,-7.189939672255321,-7.1507555896807595,-7.150755589680759,-7.130479335961744,-7.086896954789926,-7.0141092500395255,-7.014109250039524,-7.01410925003952,-6.97888310733259,-6.978883107332585,-6.978883107332585,-6.9788831073325825,-6.978883107332582,-6.978883107332579,-6.942364977915699,-6.942364977915696,-6.899437407084385,-6.594552611050551,-5.827115614701457,-5.827115614701453,-5.827115614701447,-5.798264395157782,-5.753556125885355,-5.753556125885354,-5.753556125885354,-5.753556125885353,-5.7535561258853525,-5.753556125885351,-5.730726826294948,-5.730726826294948,-5.651784129761259,-5.651784129761256,-5.651784129761256,-5.651784129761256,-5.651784129761255,-5.651784129761255,-5.651784129761254,-5.651784129761253,-5.6517841297612526,-5.6517841297612526,-5.614117240927646,-5.614117240927644,-5.614117240927644,-5.601839936857774,-5.601839936857773,-5.601839936857773,-5.601839936857771,-5.60183993685777,-5.601839936857769,-5.59687200817773,-5.596872008177729,-5.596872008177728,-5.596872008177726,-5.5968720081777255,-5.596872008177723,-5.591199653580583,-5.591199653580582,-5.591199653580582,-5.59119965358058,-5.5911996535805795,-5.584131320799097,-5.5784052355986935,-5.5784052355986935,-5.54993558405525,-5.549935584055249,-5.549935584055247,-5.535544046623476,-5.535544046623476,-5.535544046623472,-5.535544046623472,-5.535544046623472,-5.535544046623471,-5.534966489623297,-5.534966489623297,-5.534966489623297,-5.532006826287112,-5.532006826287109,-5.532006826287109,-5.532006826287109,-5.532006826287108,-5.532006826287106,-5.520354848375395,-5.50709393643562,-5.507093936435617,-5.5059120003797615,-5.50591200037976,-5.465402620321765,-5.465402620321765,-5.465402620321764,-5.439577219463058,-5.322392817021278,-5.322392817021278,-5.322392817021277,-5.322392817021275,-5.322392817021274,-5.293856328485151,-5.29385632848515,-5.293856328485148,-5.28294703002546,-5.2718841831267715,-5.271884183126768,-5.271884183126767,-5.258013402049262,-5.2580134020492615,-5.258013402049261,-5.25801340204926,-5.25801340204926,-5.258013402049258,-5.258013402049258,-5.258013402049257,-5.258013402049255,-5.2580134020492535,-5.224315226670327,-5.224315226670326,-5.224315226670325,-5.223539524817805,-5.223539524817804,-5.223539524817803,-5.223539524817802,-5.223539524817802,-5.2235395248178,-5.212119517412934,-5.1921694255761235,-5.1921694255761235,-5.192169425576123,-5.192169425576122,-5.19216942557612,-5.192169425576119,-5.17568316792203,-5.175683167922029,-5.165742516009053,-5.165742516009052,-5.165742516009052,-5.165742516009051,-5.165742516009051,-5.123040242582805,-5.123040242582801,-5.123040242582799,-5.103019586556917,-5.103019586556916,-5.103019586556915,-5.103019586556915,-5.103019586556914,-5.103019586556913,-5.086291499078739,-5.086291499078733,-5.076752354721637,-5.0767523547216316,-5.076752354721631,-5.071510006027044,-5.071510006027043,-5.071510006027042,-5.071510006027041,-5.071510006027038,-5.071510006027038,-5.045913063956433,-5.040998482710817,-5.040998482710816,-5.013372812518215,-5.013372812518214,-5.013372812518212,-4.998385695680212,-4.998385695680211,-4.998385695680211,-4.998385695680209,-4.9983856956802075,-4.998385695680207,-4.997513475786501,-4.997513475786498,-4.997513475786498,-4.985088951895084,-4.983682067173418,-4.98056999204313,-4.980569992043126,-4.975254581133181,-4.975254581133181,-4.97525458113318,-4.975254581133178,-4.975254581133177,-4.975254581133176,-4.956002009393305,-4.956002009393303,-4.907270593619007,-4.907270593619006,-4.907270593619005,-4.907270593619004,-4.907270593619004,-4.907270593619003,-4.907270593619002,-4.907270593619002,-4.907270593619002,-4.907270593619001,-4.867041828910211,-4.867041828910209,-4.867041828910208,-4.867041828910208,-4.8670418289102075,-4.867041828910203,-4.853608377491979,-4.853608377491977,-4.853608377491977,-4.853608377491975,-4.853608377491975,-4.839303190376371,-4.839303190376369,-4.839303190376367,-4.823605022218787,-4.823605022218785,-4.823605022218782,-4.822255548679713,-4.80193714254657,-4.801937142546567,-4.801937142546566,-4.801937142546565,-4.801937142546565,-4.801937142546564,-4.793699027927677,-4.793699027927675,-4.793699027927673,-4.793699027927673,-4.793699027927672,-4.793699027927666,-4.787779264997608,-4.7877792649976065,-4.787779264997605,-4.7824925209886,-4.782492520988594,-4.77433369409246,-4.774333694092459,-4.769019415458103,-4.7393699316642905,-4.7393699316642905,-4.7393699316642905,-4.73936993166429,-4.739369931664288,-4.739369931664288,-4.728625957830122,-4.728625957830122,-4.697474250347698,-4.697474250347696,-4.697474250347694,-4.685014062607881,-4.58252228288855,-4.58252228288855,-4.58252228288855,-4.553080539392407,-4.4687971176370045,-4.468797117637,-4.468797117637,-4.440728467713684,-4.423378798692285,-4.423378798692284,-4.42337879869228,-4.42337879869228,-4.423378798692278,-4.423378798692277,-4.406352002354371,-4.406352002354368,-2.5615871257261693,-2.5615871257261684,-2.561587125726167,-2.561587125726167,-2.561587125726166,-2.5615871257261604,-2.553058664822482,-2.487492408221903,-2.487492408221902,-2.4859042288554907,-2.4859042288554902,-2.4859042288554836,-2.439466178550024,-2.4394661785500236,-2.3881747393831194,-2.3853902388365196,-2.3853902388365182,-2.3853902388365174,-2.385390238836517,-2.385390238836515,-2.320104873776874,-2.320104873776874,-2.3201048737768706,-2.313969344660725,-2.3139693446607246,-2.3139693446607237,-2.3139693446607232,-2.313969344660723,-2.3139693446607206,-2.289085979487217,-2.289085979487217,-2.2890859794872167,-2.2890859794872163,-2.289085979487216,-2.289085979487216,-2.270516887713864,-2.270516887713863,-2.267536206641628,-2.267536206641627,-2.265422234446256,-2.2654222344462545,-2.265422234446253,-2.2375813938574027,-2.2375813938574005,-2.2375813938573983,-2.2365477560694194,-2.2043919200873874,-2.204391920087386,-2.2043919200873847,-2.2043919200873843,-2.2043919200873816,-2.20439192008738,-2.2030732640338813,-2.174033025885114,-2.174033025885113,-2.0774305850893917,-2.07743058508939,-2.07743058508939,-2.039882022655593,-2.039882022655592,-2.0398820226555907,-2.03988202265559,-2.0398820226555894,-2.039882022655589,-2.039882022655589,-2.0398820226555885,-2.0398820226555885,-2.039882022655588,-2.0047659505983244,-2.0047659505983244,-2.0047659505983235,-2.0047659505983235,-2.004765950598323,-2.004765950598322,-1.995137273405688,-1.9815992480844542,-1.9815992480844524,-1.9671422190283048,-1.9671422190283048,-1.9671422190283032,-1.9626234806326974,-1.962623480632697,-1.9626234806326952,-1.9626234806326943,-1.9626234806326928,-1.9214794522657705,-1.9214794522657703,-1.9214794522657694,-1.9214794522657692,-1.9214794522657677,-1.9214794522657672,-1.9081164531911352,-1.9081164531911343,-1.908116453191133,-1.9081164531911328,-1.9081164531911319,-1.9081164531911319,-1.8911221723510614,-1.891122172351061,-1.8911221723510596,-1.891122172351058,-1.8911221723510565,-1.8911221723510556,-1.8835629077112446,-1.8835629077112435,-1.8816049927871974,-1.8816049927871963,-1.8816049927871947,-1.8436812233761921,-1.824739257821652,-1.8247392578216517,-1.8247392578216513,-1.7127122420793908,-1.7127122420793905,-1.7127122420793897,-1.7127122420793897,-1.7127122420793894,-1.7127122420793892,-1.7110736511241345,-1.621962723393366,-1.6219627233933638,-1.6143441129234928,-1.61434411292349,-1.6143441129234883,-1.5812855441451852,-1.5812855441451834,-1.5229374557686584,-1.3477592097514886,-1.3477592097514803,-1.3477592097514743,-1.3288569309411067,-1.2553218821816243,-1.255321882181623,-1.2553218821816228,-1.2553218821816226,-1.2553218821816223,-1.255321882181622,-1.1974826593013328
2.5370609889563225,-7.875878819646391,-7.747009643424079,-7.747009643424078,-7.747009643424073,-7.731809045302731,-7.702484534437387,-7.702484534437387,-7.702484534437385,-7.702484534437385,-7.702484534437385,-7.70248453443738,-7.677483817447851,-7.677483817447843,-7.407281220988338,-7.4072812209883345,-7.407281220988332,-7.282934658138261,-7.275592824063199,-7.275592824063197,-7.275592824063197,-7.275592824063196,-7.275592824063195,-7.2755928240631915,-7.23928050674791,-7.239280506747903,-7.239280506747901,-7.205142581587429,-7.205142581587426,-7.167984772606221,-7.167984772606221,-7.160872309702661,-7.107066889496152,-7.051411679832693,-7.051411679832691,-7.05141167983269,-7.013830364788574,-7.0138303647885705,-7.013830364788569,-7.013830364788569,-7.013830364788567,-7.013830364788565,-6.9763432983944735,-6.976343298394472,-6.934055068611606,-6.647468863689855,-5.847325266815913,-5.8473252668159095,-5.8473252668159095,-5.8185182919481955,-5.774628618147489,-5.774628618147488,-5.774628618147487,-5.774628618147487,-5.774628618147486,-5.774628618147485,-5.7511823983629515,-5.751182398362945,-5.677552898901969,-5.677552898901968,-5.677552898901967,-5.677552898901967,-5.677552898901966,-5.677552898901965,-5.677552898901965,-5.677552898901964,-5.677552898901964,-5.677552898901963,-5.6410273976876075,-5.641027397687607,-5.641027397687606,-5.629481362448305,-5.629481362448304,-5.6294813624483035,-5.629481362448303,-5.629481362448301,-5.629481362448301,-5.625073025368853,-5.62507302536885,-5.625073025368849,-5.625073025368848,-5.625073025368848,-5.625073025368848,-5.616032124984956,-5.615282955624256,-5.615282955624251,-5.615282955624251,-5.61528295562425,-5.615282955624249,-5.60358189353222,-5.603581893532218,-5.576941130543322,-5.576941130543317,-5.576941130543311,-5.563669157001954,-5.563669157001952,-5.563669157001948,-5.561356091694311,-5.561356091694309,-5.5613560916943054,-5.561356091694305,-5.561356091694304,-5.561356091694303,-5.556629436970404,-5.556629436970403,-5.556629436970402,-5.5566294369704,-5.556629436970399,-5.556629436970399,-5.546352559947322,-5.538476924726722,-5.538476924726717,-5.536210225928761,-5.536210225928761,-5.491279550432447,-5.491279550432445,-5.491279550432445,-5.471243561557013,-5.368690131764711,-5.3686901317647076,-5.368690131764707,-5.368690131764706,-5.368690131764705,-5.337939132073349,-5.337939132073348,-5.337939132073347,-5.325055619244401,-5.316835635254585,-5.316835635254585,-5.316835635254583,-5.302605234942701,-5.3026052349427,-5.302605234942699,-5.302605234942698,-5.302605234942697,-5.302605234942697,-5.302605234942696,-5.302605234942695,-5.302605234942695,-5.302605234942692,-5.269411737284439,-5.269411737284438,-5.269411737284437,-5.269411737284437,-5.269411737284436,-5.269411737284434,-5.264731972677613,-5.264731972677613,-5.264731972677609,-5.253645096046579,-5.237104548123118,-5.237104548123117,-5.237104548123116,-5.237104548123116,-5.237104548123114,-5.2371045481231135,-5.2218902176176165,-5.221890217617612,-5.2074980301287725,-5.207498030128766,-5.207498030128765,-5.207498030128765,-5.207498030128761,-5.163320086639591,-5.163320086639584,-5.163320086639581,-5.146665499600567,-5.146665499600564,-5.146665499600564,-5.146665499600563,-5.146665499600562,-5.1466654996005605,-5.129703589743576,-5.129703589743576,-5.122449558398882,-5.122449558398881,-5.1224495583988805,-5.112683182819976,-5.112683182819974,-5.112683182819972,-5.112683182819972,-5.112683182819971,-5.11268318281997,-5.091718755147256,-5.08016862742839,-5.080168627428382,-5.055672652639498,-5.0556726526394975,-5.055672652639497,-5.0419531262179005,-5.0419531262179,-5.041953126217899,-5.041953126217898,-5.041953126217897,-5.041953126217897,-5.036982206598272,-5.036982206598271,-5.036982206598267,-5.0249747585995195,-5.024643109704829,-5.02334712084019,-5.023347120840186,-5.019110947229112,-5.019110947229112,-5.019110947229111,-5.019110947229111,-5.019110947229109,-5.019110947229106,-4.999999043757782,-4.9999990437577795,-4.972644460809838,-4.972644460809836,-4.972644460809835,-4.972644460809834,-4.972644460809833,-4.972644460809833,-4.972644460809833,-4.972644460809833,-4.972644460809829,-4.972644460809828,-4.9290926006153555,-4.929092600615352,-4.929092600615351,-4.92909260061535,-4.929092600615348,-4.9290926006153475,-4.914426159376302,-4.914426159376302,-4.914426159376302,-4.914426159376301,-4.9144261593762995,-4.902451710965737,-4.9024517109657335,-4.9024517109657335,-4.882645700162044,-4.882645700162042,-4.882645700162038,-4.881506746058037,-4.863535236754115,-4.863535236754114,-4.863535236754114,-4.863535236754112,-4.86353523675411,-4.86353523675411,-4.854639433142412,-4.854639433142411,-4.8546394331424105,-4.85463943314241,-4.85463943314241,-4.854639433142408,-4.847759224423289,-4.847759224423288,-4.847759224423287,-4.840697772447051,-4.840697772447051,-4.834581707101835,-4.834581707101833,-4.8300310721449415,-4.799429812977751,-4.799429812977749,-4.799429812977748,-4.799429812977748,-4.799429812977747,-4.799429812977747,-4.7872895034229845,-4.7872895034229845,-4.760807190706861,-4.760807190706857,-4.7608071907068545,-4.745253676143797,-4.631000284125526,-4.631000284125525,-4.631000284125525,-4.602081523890952,-4.544223355374697,-4.544223355374695,-4.544223355374694,-4.515835361435744,-4.495694651527907,-4.495694651527906,-4.495694651527904,-4.495694651527903,-4.495694651527899,-4.495694651527897,-4.47895022675549,-4.478950226755489,-2.580499938175163,-2.5804999381751594,-2.580499938175159,-2.5804999381751577,-2.580499938175157,-2.5804999381751563,-2.5711585967268444,-2.5078833362751998,-2.507883336275199,-2.5078833362751967,-2.5077999135523448,-2.5077999135523417,-2.4601047971675793,-2.460104797167577,-2.4191926862611988,-2.419192686261197,-2.419192686261196,-2.419192686261196,-2.419192686261194,-2.4094577327157465,-2.350438642063377,-2.350438642063376,-2.3504386420633754,-2.3482408633437153,-2.348240863343715,-2.348240863343715,-2.348240863343714,-2.348240863343714,-2.348240863343712,-2.3223125482126994,-2.3223125482126985,-2.3223125482126967,-2.3223125482126967,-2.3223125482126967,-2.3223125482126963,-2.3023275113542985,-2.302327511354296,-2.299384885025964,-2.299384885025962,-2.2993848850259586,-2.299235109215188,-2.2992351092151844,-2.2706104930158246,-2.2706104930158237,-2.270610493015823,-2.267539112722526,-2.237918916610772,-2.237918916610772,-2.2379189166107714,-2.237918916610771,-2.23791891661077,-2.2379189166107696,-2.235244341667089,-2.2065542412064816,-2.20655424120648,-2.1233434112300897,-2.123343411230088,-2.1233434112300857,-2.096517052404329,-2.096517052404328,-2.0965170524043275,-2.0965170524043275,-2.0965170524043266,-2.096517052404326,-2.096517052404325,-2.096517052404325,-2.0965170524043244,-2.0965170524043226,-2.055759772640551,-2.0557597726405508,-2.0557597726405508,-2.0557597726405508,-2.0557597726405508,-2.0557597726405494,-2.0327407385119423,-2.032740738511942,-2.0312330315542733,-2.0204168497917303,-2.0204168497917303,-2.0204168497917294,-2.017637661616277,-2.0176376616162766,-2.0176376616162757,-2.0176376616162743,-2.017637661616274,-1.9696091699963287,-1.9696091699963283,-1.9696091699963278,-1.9696091699963274,-1.9696091699963274,-1.969609169996326,-1.9636523034533657,-1.9636523034533648,-1.9636523034533635,-1.9636523034533635,-1.9636523034533622,-1.9636523034533617,-1.9463289469388945,-1.9463289469388931,-1.9463289469388927,-1.9463289469388925,-1.9463289469388925,-1.9463289469388918,-1.9367101753439242,-1.9367101753439233,-1.936710175343923,-1.9332186235961282,-1.9332186235961268,-1.8991771258806611,-1.880372219398602,-1.8803722193986003,-1.8803722193985986,-1.7622640841214212,-1.762264084121421,-1.7622640841214203,-1.7622640841214194,-1.7622640841214188,-1.7622640841214174,-1.7607317241550526,-1.6715178711613037,-1.6715178711613021,-1.6635882046490063,-1.663588204649005,-1.6635882046490043,-1.6304769843882307,-1.6304769843882279,-1.5724246024329833,-1.4014673777107693,-1.4014673777107671,-1.4014673777107653,-1.381563202763885,-1.3067320355618015,-1.3067320355618015,-1.306732035561801,-1.3067320355618006,-1.3067320355618002,-1.3067320355617997,-1.2466731468796632
2.73604616456074,-7.8793537311496795,-7.754981938988528,-7.754981938988525,-7.754981938988521,-7.739070658654408,-7.7082581564542245,-7.7082581564542245,-7.708258156454222,-7.708258156454222,-7.708258156454221,-7.708258156454221,-7.6856318491053175,-7.685631849105315,-7.437087844202027,-7.437087844202022,-7.43708784420202,-7.295753664556047,-7.283551740109477,-7.283551740109476,-7.283551740109473,-7.2835517401094725,-7.283551740109472,-7.28355174010947,-7.242692594756382,-7.242692594756381,-7.24269259475638,-7.208544457714728,-7.208544457714725,-7.18494611646484,-7.17435403303032,-7.17435403303031,-7.116241978179398,-7.0847351350118775,-7.084735135011877,-7.084735135011876,-7.043214738371687,-7.043214738371685,-7.043214738371684,-7.043214738371683,-7.043214738371682,-7.043214738371678,-7.005410117066184,-7.005410117066179,-6.963263337321829,-6.704384009447666,-5.851495503317175,-5.8514955033171745,-5.8514955033171745,-5.822823772366652,-5.779640414179646,-5.779640414179642,-5.779640414179641,-5.7796404141796405,-5.7796404141796405,-5.779640414179639,-5.755494982651063,-5.755494982651061,-5.689242437936711,-5.689242437936711,-5.689242437936709,-5.689242437936708,-5.689242437936708,-5.6892424379367075,-5.6892424379367075,-5.689242437936706,-5.689242437936706,-5.689242437936704,-5.654633541582039,-5.6546335415820375,-5.654633541582037,-5.644152606728529,-5.644152606728528,-5.644152606728528,-5.644152606728528,-5.644152606728527,-5.644152606728526,-5.6364358353462185,-5.636435835346217,-5.636435835346215,-5.636435835346215,-5.636435835346214,-5.636435835346214,-5.633129907652207,-5.624597746758241,-5.624597746758241,-5.624597746758241,-5.62459774675824,-5.624597746758237,-5.614371646887444,-5.614371646887441,-5.589248990331623,-5.58924899033162,-5.58924899033162,-5.576747558215014,-5.576747558215013,-5.576747558215009,-5.572829073534686,-5.572829073534684,-5.572829073534682,-5.572829073534682,-5.5728290735346775,-5.572829073534676,-5.566649672351451,-5.566649672351449,-5.566649672351448,-5.566649672351447,-5.566649672351447,-5.566649672351446,-5.558057670044521,-5.554287856958332,-5.554287856958332,-5.550645253607074,-5.5506452536070725,-5.503108392617507,-5.503108392617507,-5.503108392617505,-5.4875631487345125,-5.409478992727275,-5.409478992727275,-5.409478992727274,-5.409478992727273,-5.409478992727271,-5.376032521632873,-5.376032521632873,-5.3760325216328715,-5.360373401438345,-5.355226910117821,-5.355226910117819,-5.355226910117818,-5.341081652963403,-5.341081652963402,-5.3410816529634015,-5.341081652963401,-5.3410816529634,-5.3410816529634,-5.3410816529634,-5.341081652963398,-5.341081652963398,-5.341081652963396,-5.308300374224369,-5.308300374224364,-5.308300374224364,-5.3083003742243635,-5.308300374224363,-5.308300374224362,-5.298220231370111,-5.298220231370109,-5.298220231370108,-5.287287167150575,-5.276244286148213,-5.276244286148213,-5.276244286148209,-5.2762442861482075,-5.2762442861482075,-5.276244286148207,-5.2614663101562105,-5.26146631015621,-5.236158480570454,-5.236158480570452,-5.236158480570451,-5.236158480570449,-5.2361584805704435,-5.1904606018216874,-5.190460601821684,-5.190460601821681,-5.178936659279115,-5.178936659279111,-5.178936659279109,-5.178936659279107,-5.178936659279107,-5.178936659279106,-5.161661694400816,-5.161661694400813,-5.1601176282432535,-5.160117628243252,-5.160117628243252,-5.140525057830619,-5.140525057830617,-5.140525057830616,-5.140525057830614,-5.140525057830613,-5.1405250578306125,-5.12991200491157,-5.105906968663629,-5.105906968663625,-5.087531304173909,-5.087531304173908,-5.087531304173908,-5.0764109803191095,-5.076410980319109,-5.076410980319109,-5.076410980319107,-5.076410980319106,-5.076410980319105,-5.062416683285139,-5.062416683285134,-5.062416683285132,-5.056329539755513,-5.056329539755511,-5.054562374244971,-5.051724998554872,-5.051724998554868,-5.051724998554868,-5.051724998554867,-5.0517249985548665,-5.0517249985548585,-5.050855216542748,-5.033327306554907,-5.033327306554905,-5.031642126464211,-5.03164212646421,-5.031642126464209,-5.031642126464209,-5.031642126464208,-5.031642126464207,-5.031642126464206,-5.031642126464205,-5.031642126464204,-5.031642126464204,-4.984782441664804,-4.984782441664801,-4.984782441664801,-4.9847824416648,-4.9847824416648,-4.984782441664799,-4.967363056298827,-4.967363056298826,-4.967363056298826,-4.967363056298824,-4.967363056298821,-4.959337334937274,-4.959337334937273,-4.959337334937272,-4.934367668845934,-4.933899488923948,-4.933899488923948,-4.9338994889239425,-4.918711502381911,-4.91871150238191,-4.918711502381909,-4.918711502381908,-4.918711502381908,-4.918711502381906,-4.90791762634298,-4.90791762634298,-4.907917626342979,-4.907917626342978,-4.907917626342978,-4.907917626342977,-4.9006457661887834,-4.900645766188782,-4.900645766188781,-4.891266267886898,-4.891266267886895,-4.8884212717771875,-4.888421271777187,-4.884043216070423,-4.851154247094771,-4.85115424709477,-4.851154247094769,-4.851154247094768,-4.851154247094768,-4.851154247094762,-4.837787345110721,-4.83778734511072,-4.8171310053157095,-4.8171310053157095,-4.817131005315707,-4.798533074354817,-4.684950111945217,-4.684950111945216,-4.6849501119452155,-4.655134664331467,-4.620859387397514,-4.620859387397513,-4.620859387397512,-4.5931051237869385,-4.57022184431439,-4.5702218443143865,-4.5702218443143865,-4.570221844314386,-4.570221844314384,-4.570221844314382,-4.553718429550914,-4.553718429550912,-2.5832792278981995,-2.583279227898199,-2.5832792278981986,-2.5832792278981977,-2.583279227898197,-2.5832792278981964,-2.5735643074996313,-2.5136074482223614,-2.5136074482223614,-2.5136074482223596,-2.5121594183083396,-2.512159418308339,-2.4643101676256394,-2.464310167625639,-2.4373463364639587,-2.4373463364639587,-2.437346336463957,-2.437346336463952,-2.437346336463952,-2.414601107195912,-2.3673432407436863,-2.367343240743686,-2.3673432407436845,-2.367343240743684,-2.367343240743684,-2.3673432407436836,-2.364160760431627,-2.364160760431625,-2.364160760431621,-2.339648227146737,-2.339648227146736,-2.339648227146735,-2.3396482271467347,-2.3396482271467347,-2.3396482271467343,-2.317974776301143,-2.3179747763011425,-2.3179747763011416,-2.3178279217890347,-2.3178279217890343,-2.3151187428979303,-2.3151187428979303,-2.287627030882688,-2.287627030882687,-2.2876270308826845,-2.282078234680519,-2.255602028244844,-2.2556020282448435,-2.2556020282448426,-2.2556020282448417,-2.2556020282448417,-2.255602028244841,-2.251017364732539,-2.222841767548236,-2.2228417675482355,-2.163965562662881,-2.1639655626628795,-2.163965562662878,-2.146325773544779,-2.146325773544778,-2.146325773544777,-2.1463257735447767,-2.1463257735447763,-2.1463257735447754,-2.146325773544775,-2.1463257735447745,-2.146325773544773,-2.1463257735447727,-2.1009358417859167,-2.1009358417859163,-2.1009358417859163,-2.100935841785916,-2.100935841785916,-2.1009358417859136,-2.0778312396387504,-2.0778312396387486,-2.06676600835747,-2.06676600835747,-2.06676600835747,-2.065346091072015,-2.065346091072015,-2.065346091072013,-2.065346091072013,-2.0653460910720125,-2.058562584914838,-2.0149074527628223,-2.0149074527628215,-2.014907452762821,-2.014907452762821,-2.0149074527628206,-2.014907452762817,-2.0079305032612926,-2.0079305032612926,-2.0079305032612926,-2.007930503261292,-2.0079305032612917,-2.0079305032612913,-1.9944260029792786,-1.9944260029792786,-1.9944260029792769,-1.9944260029792769,-1.9944260029792769,-1.9944260029792737,-1.984904338691033,-1.9849043386910326,-1.9849043386910294,-1.9760999712337972,-1.9760999712337959,-1.9479770702359462,-1.9289697430271673,-1.928969743027166,-1.9289697430271644,-1.809279264462813,-1.8092792644628128,-1.809279264462811,-1.8092792644628108,-1.8092792644628104,-1.8092792644628088,-1.8076901686774174,-1.718538876561476,-1.7185388765614735,-1.7106174987527247,-1.7106174987527214,-1.7106174987527207,-1.6774555010773788,-1.6774555010773782,-1.6196786981218045,-1.4583274063586893,-1.4583274063586866,-1.4583274063586855,-1.4375161716300338,-1.3614214040527624,-1.3614214040527606,-1.3614214040527597,-1.3614214040527597,-1.3614214040527581,-1.3614214040527575,-1.299250613766026
2.9350313401651573,-7.88483190858565,-7.7660069468144215,-7.766006946814421,-7.766006946814419,-7.749249717418708,-7.717078149315967,-7.717078149315967,-7.717078149315963,-7.717078149315958,-7.717078149315958,-7.717078149315955,-7.696609720316645,-7.696609720316644,-7.471282676131363,-7.471282676131361,-7.4712826761313575,-7.314062010290787,-7.2963227400541895,-7.296322740054187,-7.296322740054186,-7.296322740054184,-7.296322740054182,-7.2963227400541815,-7.250329945628247,-7.250329945628243,-7.250329945628238,-7.216174818735568,-7.216174818735562,-7.213314847198962,-7.185260685600134,-7.185260685600126,-7.12926286247474,-7.122378913490849,-7.122378913490848,-7.122378913490848,-7.076171725529949,-7.076171725529949,-7.076171725529948,-7.076171725529948,-7.076171725529948,-7.076171725529945,-7.038727089262421,-7.038727089262419,-6.996066052938427,-6.767050181663156,-5.856900435959927,-5.856900435959926,-5.856900435959922,-5.828446235265261,-5.785826423921915,-5.785826423921914,-5.785826423921914,-5.78582642392191,-5.785826423921908,-5.785826423921908,-5.76098232734689,-5.7609823273468885,-5.702420114204781,-5.70242011420478,-5.70242011420478,-5.702420114204779,-5.702420114204778,-5.702420114204777,-5.702420114204777,-5.7024201142047755,-5.7024201142047755,-5.702420114204775,-5.670154879631131,-5.67015487963113,-5.670154879631128,-5.659155313382877,-5.659155313382874,-5.659155313382873,-5.659155313382872,-5.659155313382871,-5.6591553133828665,-5.650546464779132,-5.648809530121815,-5.648809530121814,-5.648809530121813,-5.648809530121813,-5.64880953012181,-5.6488095301218095,-5.635204629511716,-5.635204629511713,-5.635204629511713,-5.63520462951171,-5.6352046295117075,-5.626470150622085,-5.6264701506220804,-5.602247570343998,-5.602247570343993,-5.60224757034399,-5.590266439738553,-5.5902664397385475,-5.590266439738546,-5.585583411180408,-5.585583411180406,-5.585583411180405,-5.585583411180405,-5.585583411180404,-5.585583411180403,-5.578004935009456,-5.578004935009455,-5.578004935009454,-5.578004935009454,-5.578004935009453,-5.578004935009451,-5.571095060876868,-5.5699292904146445,-5.569929290414638,-5.564912313039837,-5.564912313039835,-5.5165315505592405,-5.516531550559238,-5.516531550559238,-5.503939992996681,-5.452017786779662,-5.452017786779662,-5.4520177867796615,-5.452017786779661,-5.452017786779659,-5.416149711590832,-5.416149711590832,-5.4161497115908315,-5.397704177967518,-5.395067073579059,-5.395067073579057,-5.395067073579057,-5.38119695864592,-5.381196958645919,-5.381196958645916,-5.381196958645916,-5.381196958645915,-5.381196958645914,-5.381196958645914,-5.381196958645914,-5.381196958645913,-5.381196958645913,-5.34855067265428,-5.348550672654279,-5.348550672654278,-5.348550672654278,-5.3485506726542775,-5.348550672654276,-5.333413500087664,-5.333413500087662,-5.33341350008766,-5.322402823684128,-5.317284066620854,-5.31728406662085,-5.317284066620849,-5.317284066620849,-5.317284066620847,-5.317284066620845,-5.302669037307106,-5.302669037307104,-5.264246935924579,-5.264246935924579,-5.264246935924578,-5.264246935924578,-5.264246935924575,-5.217244022261492,-5.217244022261491,-5.217244022261489,-5.211784250655009,-5.211784250655009,-5.211784250655005,-5.211784250655003,-5.211784250655003,-5.211784250655003,-5.199338892509234,-5.199338892509232,-5.199338892509231,-5.19420434461965,-5.194204344619649,-5.169848348315658,-5.167745523171416,-5.167745523171416,-5.1677455231714156,-5.167745523171415,-5.167745523171415,-5.167745523171414,-5.131257714113279,-5.1312577141132785,-5.118879947745785,-5.118879947745782,-5.118879947745782,-5.113449649781461,-5.113449649781456,-5.113449649781455,-5.113449649781455,-5.113449649781454,-5.113449649781452,-5.0920219478725715,-5.0920219478725715,-5.088375647690077,-5.088375647690076,-5.088375647690074,-5.088375647690074,-5.088375647690073,-5.088375647690073,-5.088375647690072,-5.0883756476900714,-5.088375647690071,-5.088375647690067,-5.086915409618213,-5.0869154096182125,-5.08691540961821,-5.083853020385646,-5.081128053625559,-5.081128053625555,-5.081128053625554,-5.0811280536255525,-5.081128053625552,-5.081128053625552,-5.075775831230541,-5.063336104837895,-5.063336104837893,-5.039071828606599,-5.039071828606599,-5.039071828606599,-5.039071828606598,-5.039071828606598,-5.039071828606597,-5.0176960928942025,-5.017696092894202,-5.017696092894202,-5.017696092894201,-5.0176960928942,-5.0143037387819,-5.014303738781896,-5.014303738781895,-4.986346541959276,-4.983209683162865,-4.983209683162864,-4.98320968316286,-4.972330040415823,-4.972330040415822,-4.972330040415822,-4.972330040415821,-4.972330040415821,-4.972330040415816,-4.95869225810065,-4.958692258100648,-4.958692258100646,-4.958692258100645,-4.958692258100645,-4.958692258100639,-4.951869859985545,-4.951869859985542,-4.951869859985541,-4.94101137309705,-4.941011373097049,-4.940314276915534,-4.94031427691553,-4.936081373422011,-4.899959648941469,-4.899959648941466,-4.899959648941465,-4.899959648941465,-4.899959648941462,-4.899959648941459,-4.885951899929492,-4.88595189992949,-4.870900333775308,-4.870900333775307,-4.870900333775305,-4.850287377239606,-4.746768416606608,-4.746768416606608,-4.746768416606607,-4.714699160963707,-4.696378504874064,-4.696378504874063,-4.696378504874062,-4.670468156117102,-4.64576806949071,-4.64576806949071,-4.64576806949071,-4.6457680694907095,-4.6457680694907095,-4.645768069490708,-4.629429192103025,-4.629429192103024,-2.5871442019161544,-2.5871442019161464,-2.5871442019161464,-2.5871442019161446,-2.5871442019161446,-2.5871442019161393,-2.5775302865222365,-2.519830871197242,-2.519830871197242,-2.5198308711972395,-2.5175231844431813,-2.517523184443181,-2.4691303054093634,-2.4691303054093616,-2.454392260384932,-2.454392260384927,-2.454392260384926,-2.454392260384926,-2.4543922603849246,-2.4204655759062486,-2.385739460089392,-2.3857394600893915,-2.3857394600893906,-2.38573946008939,-2.38573946008939,-2.3857394600893875,-2.3766580223802922,-2.376658022380292,-2.3766580223802904,-2.3558086205513304,-2.3558086205513296,-2.3558086205513282,-2.3558086205513282,-2.3558086205513273,-2.355808620551327,-2.335762892664041,-2.3357628926640404,-2.3357628926640404,-2.3320515761093925,-2.3320515761093916,-2.3303002488531153,-2.330300248853114,-2.3033905171697464,-2.303390517169746,-2.3033905171697437,-2.2952168646553406,-2.272087870512898,-2.2720878705128973,-2.2720878705128973,-2.272087870512897,-2.272087870512896,-2.272087870512895,-2.2654037752947334,-2.2378236790666337,-2.2378236790666333,-2.2058339984635524,-2.2058339984635493,-2.205833998463548,-2.195049826577879,-2.195049826577879,-2.1950498265778786,-2.1950498265778786,-2.1950498265778777,-2.1950498265778773,-2.1950498265778773,-2.195049826577876,-2.195049826577876,-2.1950498265778755,-2.146187398995717,-2.146187398995715,-2.146187398995714,-2.146187398995714,-2.146187398995713,-2.1461873989957128,-2.1227992060183865,-2.1227992060183865,-2.112441927680664,-2.1124419276806634,-2.112441927680663,-2.1119638902309155,-2.1119638902309146,-2.111963890230914,-2.1119638902309124,-2.1119638902309124,-2.085382763375224,-2.0625859420195,-2.0625859420194987,-2.0625859420194974,-2.062585942019497,-2.062585942019497,-2.0625859420194965,-2.048890921048129,-2.0488909210481285,-2.0488909210481276,-2.048890921048127,-2.048890921048126,-2.0488909210481245,-2.04152801800978,-2.0415280180097755,-2.041528018009775,-2.0415280180097732,-2.0415280180097732,-2.041528018009772,-2.0322916463189356,-2.032291646318934,-2.032291646318933,-2.0189438588569306,-2.01894385885693,-1.9960486058110285,-1.9765181627781614,-1.9765181627781587,-1.9765181627781587,-1.8586102637522675,-1.8586102637522672,-1.8586102637522652,-1.858610263752265,-1.8586102637522635,-1.8586102637522628,-1.856810803323283,-1.7678850037615095,-1.7678850037615084,-1.7602521695867177,-1.7602521695867173,-1.760252169586716,-1.7270594923299534,-1.727059492329952,-1.6694820803226889,-1.5191164328137643,-1.519116432813764,-1.5191164328137636,-1.4976895007311095,-1.4206595712031755,-1.420659571203174,-1.4206595712031738,-1.4206595712031729,-1.4206595712031704,-1.42065957120317,-1.3568396959731799
3.1340165157695745,-7.879970240528282,-7.768421062820194,-7.768421062820188,-7.768421062820188,-7.750501493319617,-7.716929374650148,-7.716929374650146,-7.7169293746501415,-7.71692937465014,-7.716929374650139,-7.716929374650138,-7.6988086819167,-7.698808681916696,-7.500515350749931,-7.500515350749927,-7.5005153507499225,-7.326862210930688,-7.302055001855066,-7.302055001855062,-7.302055001855059,-7.302055001855059,-7.3020550018550585,-7.302055001855055,-7.249427991031125,-7.249427991031121,-7.24942799103112,-7.235569196654161,-7.215267484931792,-7.215267484931791,-7.188575845081481,-7.1885758450814725,-7.155253260067792,-7.15525326006779,-7.15525326006779,-7.1344230826748465,-7.102810630362339,-7.102810630362338,-7.102810630362338,-7.102810630362333,-7.102810630362331,-7.102810630362326,-7.066346571055115,-7.0663465710551145,-7.0226226589446865,-6.82877126438457,-5.851404554625872,-5.85140455462587,-5.851404554625868,-5.8233160585499215,-5.781338858834699,-5.781338858834698,-5.781338858834697,-5.781338858834697,-5.781338858834697,-5.781338858834695,-5.7556178571090735,-5.755617857109072,-5.706193756295193,-5.7061937562951925,-5.7061937562951925,-5.706193756295192,-5.706193756295192,-5.706193756295192,-5.706193756295192,-5.706193756295191,-5.706193756295191,-5.70619375629519,-5.677143676884131,-5.677143676884131,-5.677143676884129,-5.664065237697065,-5.664065237697063,-5.664065237697062,-5.66406523769706,-5.66406523769706,-5.6640652376970575,-5.658611784388163,-5.651380480701218,-5.651380480701216,-5.6513804807012145,-5.6513804807012145,-5.651380480701214,-5.651380480701213,-5.635779895852553,-5.6357798958525525,-5.635779895852551,-5.635779895852551,-5.63577989585255,-5.628726375064472,-5.6287263750644705,-5.605170054603908,-5.6051700546039,-5.605170054603899,-5.593786496117652,-5.593786496117646,-5.593786496117646,-5.588646307303647,-5.588646307303642,-5.588646307303642,-5.58864630730364,-5.588646307303639,-5.588646307303636,-5.57951375673563,-5.579513756735629,-5.579513756735627,-5.5795137567356266,-5.579513756735624,-5.579513756735622,-5.575424008083374,-5.575424008083371,-5.574589949073409,-5.568828534543914,-5.568828534543914,-5.520891187095343,-5.520891187095342,-5.520891187095342,-5.510718573715806,-5.488553344761906,-5.488553344761905,-5.488553344761905,-5.488553344761904,-5.488553344761899,-5.450241250868241,-5.45024125086824,-5.4502412508682365,-5.428385282355751,-5.428033975260948,-5.428033975260946,-5.428033975260944,-5.414798360743102,-5.4147983607431005,-5.414798360743098,-5.414798360743098,-5.414798360743098,-5.414798360743098,-5.414798360743097,-5.414798360743096,-5.414798360743095,-5.414798360743095,-5.382385502396271,-5.382385502396265,-5.382385502396265,-5.382385502396265,-5.3823855023962635,-5.3823855023962635,-5.361183339958364,-5.361183339958361,-5.361183339958361,-5.3522514920937185,-5.352251492093717,-5.352251492093716,-5.352251492093716,-5.352251492093713,-5.352251492093712,-5.350243892741929,-5.33789135361426,-5.33789135361426,-5.283923399924551,-5.28392339992455,-5.283923399924547,-5.283923399924546,-5.283923399924542,-5.2381169515482116,-5.23811695154821,-5.238116951548209,-5.238116951548208,-5.238116951548207,-5.238116951548207,-5.235573100367705,-5.235573100367704,-5.2355731003677,-5.2325967510122195,-5.232596751012219,-5.232596751012217,-5.220208534663255,-5.220208534663254,-5.2039318161802885,-5.186411358323008,-5.186411358323008,-5.186411358323006,-5.186411358323006,-5.186411358323006,-5.186411358323002,-5.14789788985856,-5.147897889858559,-5.14436308618259,-5.144363086182588,-5.1443630861825875,-5.1443630861825875,-5.144363086182585,-5.144363086182584,-5.141677984111708,-5.141677984111708,-5.141677984111706,-5.138241106526696,-5.138241106526695,-5.138241106526693,-5.138241106526693,-5.138241106526692,-5.138241106526692,-5.13824110652669,-5.1382411065266895,-5.138241106526689,-5.138241106526686,-5.121746752807108,-5.121746752807107,-5.104325358810539,-5.102009473336231,-5.102009473336229,-5.102009473336229,-5.099530879709567,-5.099530879709565,-5.099530879709564,-5.099530879709564,-5.0995308797095635,-5.099530879709563,-5.0913926968894705,-5.086862981642399,-5.086862981642397,-5.086862981642397,-5.086862981642395,-5.086862981642393,-5.0868629816423905,-5.08201303890131,-5.082013038901308,-5.0620831149694085,-5.0620831149694085,-5.062083114969406,-5.05963282510199,-5.059632825101987,-5.059632825101987,-5.0596328251019855,-5.059632825101982,-5.0316708197771876,-5.024571382040997,-5.024571382040993,-5.024571382040992,-5.019087381347355,-5.019087381347354,-5.019087381347353,-5.019087381347353,-5.01908738134735,-5.01908738134735,-5.00115634479995,-5.001156344799948,-5.001156344799947,-5.001156344799945,-5.001156344799945,-5.001156344799942,-4.995773169170686,-4.995773169170685,-4.995773169170684,-4.9869522035048215,-4.98695220350482,-4.981800621920784,-4.9818006219207795,-4.980511699714448,-4.939834175081558,-4.939834175081556,-4.939834175081556,-4.939834175081554,-4.939834175081554,-4.939834175081552,-4.925562464470471,-4.925562464470468,-4.916831718665181,-4.916831718665178,-4.916831718665177,-4.894897061982949,-4.81019970928354,-4.810199709283539,-4.810199709283538,-4.774173763331866,-4.766463939418335,-4.766463939418335,-4.766463939418333,-4.744052000610001,-4.718859962688361,-4.718859962688361,-4.7188599626883585,-4.718859962688358,-4.718859962688355,-4.7188599626883505,-4.702647342670678,-4.7026473426706765,-2.579387734053093,-2.5793877340530926,-2.579387734053092,-2.5793877340530913,-2.5793877340530904,-2.5793877340530895,-2.5703157280328766,-2.5143825108322218,-2.5143825108322195,-2.5143825108322173,-2.5115087950960957,-2.5115087950960957,-2.462152105760339,-2.4621521057603384,-2.460280222624441,-2.46028022262444,-2.4602802226244385,-2.460280222624437,-2.460280222624436,-2.414806078598502,-2.3937855008361355,-2.3937855008361355,-2.3937855008361337,-2.3937855008361337,-2.3937855008361337,-2.3937855008361315,-2.3770284255388945,-2.3770284255388945,-2.377028425538893,-2.3605914192167137,-2.3605914192167123,-2.360591419216712,-2.36059141921671,-2.3605914192167092,-2.360591419216709,-2.3431303678254647,-2.3431303678254634,-2.3431303678254634,-2.3346236338334942,-2.3346236338334925,-2.3343989104703398,-2.334398910470334,-2.307604365149365,-2.3076043651493587,-2.307604365149356,-2.295959550747887,-2.2772596330271497,-2.277259633027149,-2.277259633027149,-2.2772596330271484,-2.2772596330271484,-2.2772596330271466,-2.2678395179211575,-2.241086862086173,-2.2410868620861715,-2.2404595890671573,-2.240459589067155,-2.240459589067155,-2.23640990548264,-2.236409905482639,-2.236409905482639,-2.236409905482638,-2.236409905482638,-2.236409905482638,-2.2364099054826374,-2.2364099054826365,-2.236409905482636,-2.236409905482636,-2.1840086881057212,-2.184008688105721,-2.184008688105718,-2.184008688105718,-2.184008688105718,-2.1840086881057177,-2.1599487903696493,-2.1599487903696493,-2.1508906690247587,-2.150890669024758,-2.150890669024758,-2.150890669024757,-2.1508906690247565,-2.150412441603753,-2.150412441603751,-2.1504124416037493,-2.1029869470685534,-2.1029869470685516,-2.1029869470685516,-2.1029869470685507,-2.102986947068549,-2.102986947068547,-2.0997886589282513,-2.0816952951573042,-2.081695295157304,-2.0816952951573033,-2.0816952951573024,-2.0816952951573024,-2.0816952951573024,-2.0810701729339764,-2.081070172933975,-2.081070172933972,-2.0810701729339716,-2.08107017293397,-2.0810701729339693,-2.0723527540988718,-2.0723527540988695,-2.0723527540988673,-2.0540493347457978,-2.054049334745797,-2.0369554673727346,-2.016523691007142,-2.0165236910071402,-2.0165236910071367,-1.9029245221069722,-1.9029245221069715,-1.9029245221069708,-1.9029245221069686,-1.9029245221069684,-1.9029245221069666,-1.9006876658585679,-1.8122491223569592,-1.8122491223569581,-1.8052083114020034,-1.8052083114020034,-1.8052083114020023,-1.7720126347136669,-1.7720126347136667,-1.7145705094954697,-1.5765410381431482,-1.5765410381431466,-1.576541038143145,-1.554718805051417,-1.4769288728520293,-1.4769288728520282,-1.4769288728520276,-1.4769288728520276,-1.4769288728520265,-1.476928872852025,-1.4115266787471312
3.333001691373992,-7.878590725877314,-7.774415194937305,-7.774415194937303,-7.7744151949372995,-7.755215669585615,-7.720532249958323,-7.720532249958318,-7.720532249958316,-7.720532249958316,-7.720532249958314,-7.720532249958313,-7.704490146725045,-7.704490146725041,-7.530529427093997,-7.530529427093996,-7.530529427093995,-7.343662029684454,-7.311988628084779,-7.311988628084778,-7.3119886280847775,-7.311988628084777,-7.311988628084774,-7.311988628084772,-7.259034721765465,-7.252551277155727,-7.252551277155726,-7.252551277155725,-7.218387639316688,-7.2183876393166875,-7.196166541373441,-7.19616654137344,-7.188242491907828,-7.188242491907826,-7.188242491907824,-7.143175784381773,-7.129282754599943,-7.129282754599939,-7.129282754599937,-7.129282754599936,-7.129282754599933,-7.12928275459993,-7.094027466788799,-7.094027466788793,-7.049477525712192,-6.88717379998686,-5.849089879724388,-5.849089879724386,-5.849089879724384,-5.821473242745113,-5.780178293951379,-5.780178293951378,-5.7801782939513755,-5.7801782939513755,-5.780178293951375,-5.780178293951375,-5.753536081254899,-5.753536081254895,-5.712733390565928,-5.712733390565928,-5.712733390565927,-5.712733390565927,-5.712733390565926,-5.712733390565925,-5.7127333905659246,-5.712733390565924,-5.712733390565924,-5.712733390565923,-5.687142862964481,-5.687142862964479,-5.687142862964479,-5.6710533806018075,-5.671053380601807,-5.671053380601806,-5.671053380601805,-5.671053380601804,-5.671053380601803,-5.668898760803717,-5.656503592521618,-5.656503592521617,-5.656503592521615,-5.656503592521613,-5.656503592521613,-5.656503592521613,-5.639147415351305,-5.639147415351304,-5.639147415351302,-5.6391474153513,-5.639147415351296,-5.633549847295315,-5.633549847295315,-5.610551998480888,-5.6105519984808865,-5.6105519984808865,-5.599645425092599,-5.599645425092596,-5.599645425092596,-5.594318225339748,-5.594318225339745,-5.5943182253397445,-5.594318225339743,-5.594318225339741,-5.594318225339741,-5.583816929554253,-5.583816929554249,-5.583816929554248,-5.583816929554248,-5.583816929554248,-5.5838169295542475,-5.582861583114493,-5.582861583114491,-5.580784847381049,-5.574833666898433,-5.574833666898431,-5.528559126953849,-5.528559126953848,-5.528559126953847,-5.523662407761194,-5.523662407761194,-5.52366240776119,-5.523662407761189,-5.523662407761188,-5.519982736141075,-5.483280753694168,-5.483280753694167,-5.4832807536941655,-5.459192684976118,-5.459192684976116,-5.459192684976114,-5.4578921415332715,-5.447058620484992,-5.447058620484992,-5.447058620484991,-5.447058620484991,-5.447058620484991,-5.44705862048499,-5.447058620484989,-5.447058620484989,-5.447058620484989,-5.447058620484985,-5.415031741955988,-5.415031741955987,-5.415031741955987,-5.4150317419559855,-5.4150317419559855,-5.415031741955985,-5.387802696435776,-5.387802696435776,-5.3878026964357755,-5.386031637453006,-5.386031637453004,-5.386031637453004,-5.386031637453003,-5.3860316374530015,-5.386031637453001,-5.377177122083113,-5.372065592860724,-5.3720655928607215,-5.304472298310245,-5.304472298310243,-5.30447229831024,-5.304472298310239,-5.304472298310238,-5.265532797910469,-5.265532797910467,-5.265532797910465,-5.265532797910465,-5.265532797910464,-5.265532797910463,-5.26515766223362,-5.2651576622336185,-5.265157662233618,-5.2550014937600285,-5.255001493760025,-5.255001493760021,-5.247347162238154,-5.247347162238151,-5.2372059840091865,-5.206085621591271,-5.206085621591269,-5.206085621591268,-5.206085621591266,-5.2060856215912645,-5.206085621591264,-5.183662806947995,-5.183662806947994,-5.183662806947993,-5.183662806947993,-5.183662806947993,-5.183662806947992,-5.183662806947991,-5.183662806947991,-5.18366280694799,-5.183662806947988,-5.174351340488394,-5.174351340488392,-5.174351340488392,-5.17435134048839,-5.17435134048839,-5.174351340488389,-5.165795073073814,-5.165795073073806,-5.164911743534332,-5.164911743534331,-5.164911743534327,-5.150678531778811,-5.150678531778811,-5.130917328738629,-5.1309173287386285,-5.130917328738625,-5.130917328738625,-5.130917328738624,-5.130917328738623,-5.125566142334176,-5.118037329306999,-5.118037329306998,-5.118037329306996,-5.1171277730424025,-5.117127773042401,-5.117127773042401,-5.117127773042401,-5.117127773042398,-5.117127773042396,-5.107994109359402,-5.105033978804641,-5.10503397880464,-5.105033978804638,-5.0997524667946035,-5.0997524667946035,-5.097156194444661,-5.09715619444466,-5.0971561944446595,-5.0971561944446595,-5.0971561944446595,-5.072995959984097,-5.061941940264184,-5.061941940264182,-5.061941940264181,-5.061819036506507,-5.061819036506506,-5.061819036506505,-5.061819036506505,-5.061819036506504,-5.0618190365065034,-5.039085824008403,-5.039085824008401,-5.0390858240084,-5.039085824008398,-5.039085824008398,-5.039085824008396,-5.035726861982977,-5.035726861982973,-5.035726861982971,-5.029337481118103,-5.029337481118103,-5.020559737169104,-5.019543716253868,-5.019543716253863,-4.975358037139501,-4.975358037139501,-4.9753580371395,-4.9753580371395,-4.975358037139499,-4.975358037139498,-4.961080671960484,-4.961080671960482,-4.958084746194706,-4.958084746194704,-4.958084746194703,-4.935583402775342,-4.872739504755563,-4.87273950475556,-4.872739504755558,-4.8332540650699425,-4.828198518401913,-4.828198518401913,-4.82819851840191,-4.808937148943575,-4.785922828593295,-4.785922828593295,-4.785922828593291,-4.78592282859329,-4.78592282859329,-4.7859228285932875,-4.769776756825096,-4.769776756825094,-2.5743720861328465,-2.5743720861328465,-2.574372086132845,-2.5743720861328447,-2.5743720861328434,-2.574372086132843,-2.5661364553571837,-2.5112204319365534,-2.5112204319365525,-2.5112204319365525,-2.5081808018660117,-2.5081808018660094,-2.46683206787794,-2.466832067877939,-2.466832067877939,-2.4668320678779376,-2.4668320678779363,-2.457662092619573,-2.4576620926195685,-2.4116118853984556,-2.4030820316090393,-2.4030820316090375,-2.403082031609036,-2.4030820316090358,-2.403082031609034,-2.4030820316090318,-2.378178017899271,-2.3781780178992706,-2.3781780178992658,-2.3660407355253805,-2.366040735525379,-2.3660407355253787,-2.3660407355253787,-2.3660407355253783,-2.3660407355253765,-2.3521771723549723,-2.352177172354971,-2.3521771723549705,-2.3405915970385838,-2.3405915970385833,-2.3373602653298997,-2.337360265329899,-2.3123938536625586,-2.3123938536625572,-2.312393853662555,-2.2970089814298276,-2.283134137726811,-2.283134137726811,-2.2831341377268104,-2.283134137726808,-2.283134137726807,-2.283134137726805,-2.2743865430458694,-2.274386543045868,-2.274386543045867,-2.2743865430458663,-2.2743865430458663,-2.2743865430458654,-2.2743865430458645,-2.274386543045863,-2.274386543045863,-2.274386543045862,-2.272194759927311,-2.2721947599273085,-2.2721947599273062,-2.2707744926117273,-2.2449823788967014,-2.2449823788967,-2.2186427637388846,-2.218642763738884,-2.2186427637388833,-2.2186427637388833,-2.2186427637388833,-2.2186427637388824,-2.1933712455742076,-2.193371245574204,-2.1866150570904153,-2.186615057090414,-2.1866150570904135,-2.1866150570904117,-2.1866150570904113,-2.1851856430679932,-2.1851856430679932,-2.1851856430679923,-2.139915875443131,-2.1399158754431307,-2.1399158754431293,-2.1399158754431293,-2.1399158754431293,-2.139915875443129,-2.11736191867089,-2.1173619186708894,-2.117361918670889,-2.1173619186708885,-2.1173619186708867,-2.1173619186708845,-2.112099305831261,-2.1120993058312596,-2.1120993058312596,-2.112099305831259,-2.1120993058312587,-2.1120993058312587,-2.110268292370264,-2.109288224583357,-2.1092882245833566,-2.109288224583355,-2.0863765302283452,-2.0863765302283435,-2.0746880353801362,-2.0532168328656617,-2.0532168328656613,-2.053216832865661,-1.9450174888745912,-1.9450174888745912,-1.9450174888745904,-1.9450174888745901,-1.9450174888745886,-1.9450174888745877,-1.942159335039407,-1.8544414301867866,-1.8544414301867842,-1.8481579809391548,-1.8481579809391542,-1.8481579809391537,-1.8150025959462244,-1.815002595946223,-1.757558508802271,-1.6295829549394898,-1.6295829549394898,-1.6295829549394882,-1.6077441529836345,-1.5294720376863336,-1.529472037686333,-1.5294720376863329,-1.5294720376863322,-1.5294720376863322,-1.5294720376863307,-1.4627650840677466
3.53198686697841,-7.869792143423722,-7.774278512672942,-7.77427851267294,-7.774278512672935,-7.753409867874503,-7.717751608312877,-7.717751608312876,-7.717751608312875,-7.717751608312871,-7.71775160831287,-7.717751608312867,-7.703895906733274,-7.703895906733273,-7.555223854980131,-7.55522385498013,-7.555223854980128,-7.355933811780506,-7.316853519694935,-7.316853519694935,-7.316853519694934,-7.316853519694933,-7.316853519694928,-7.316853519694928,-7.276792181915408,-7.249251911376236,-7.249251911376228,-7.249251911376226,-7.215727214842171,-7.215727214842167,-7.2157272148421665,-7.215086335886868,-7.215086335886862,-7.198654337263168,-7.198654337263162,-7.1488593277778625,-7.148859327777859,-7.148859327777859,-7.148859327777855,-7.148859327777855,-7.1488593277778545,-7.146159617938328,-7.114900001907116,-7.114900001907115,-7.070853931054017,-6.939701795402376,-5.839005178639332,-5.839005178639331,-5.83900517863933,-5.812095707868531,-5.771712143765449,-5.771712143765446,-5.771712143765445,-5.771712143765445,-5.771712143765445,-5.771712143765444,-5.743901687396712,-5.743901687396706,-5.712642185741648,-5.712642185741646,-5.712642185741644,-5.712642185741644,-5.712642185741642,-5.712642185741641,-5.712642185741641,-5.7126421857416405,-5.712642185741639,-5.712642185741637,-5.691366800592104,-5.691366800592104,-5.691366800592103,-5.672843502993095,-5.671006507638598,-5.671006507638597,-5.671006507638597,-5.671006507638596,-5.671006507638595,-5.671006507638595,-5.654417552401646,-5.654417552401646,-5.654417552401644,-5.654417552401641,-5.6544175524016405,-5.654417552401639,-5.635351811120183,-5.635351811120179,-5.635351811120179,-5.635351811120176,-5.635351811120174,-5.6311641265095895,-5.631164126509585,-5.608996867953491,-5.608996867953491,-5.608996867953491,-5.598336503226798,-5.598336503226797,-5.598336503226796,-5.593032755037305,-5.593032755037305,-5.593032755037303,-5.593032755037303,-5.593032755037301,-5.5930327550373,-5.583190786263664,-5.583190786263663,-5.581126518396521,-5.5811265183965135,-5.581126518396512,-5.581126518396511,-5.581126518396509,-5.581126518396506,-5.580222135654466,-5.573652268510582,-5.573652268510579,-5.552567148309858,-5.552567148309858,-5.552567148309858,-5.5525671483098575,-5.5525671483098575,-5.531454645827779,-5.531454645827778,-5.531454645827775,-5.523437865346883,-5.509240535958843,-5.509240535958842,-5.50924053595884,-5.48276141779925,-5.48276141779925,-5.4827614177992485,-5.479921839766909,-5.472683930537255,-5.472683930537254,-5.472683930537254,-5.472683930537254,-5.472683930537254,-5.4726839305372526,-5.4726839305372526,-5.472683930537252,-5.472683930537251,-5.472683930537251,-5.441269470699032,-5.441269470699032,-5.441269470699032,-5.44126947069903,-5.441269470699029,-5.441269470699029,-5.413574261513109,-5.413574261513109,-5.413574261513107,-5.413574261513103,-5.4135742615131015,-5.4135742615131,-5.406904301431883,-5.406904301431883,-5.406904301431882,-5.40022178204657,-5.40022178204657,-5.396890083914979,-5.319203802480741,-5.31920380248074,-5.319203802480739,-5.319203802480739,-5.319203802480735,-5.291617940472305,-5.291617940472304,-5.291617940472303,-5.288002169754937,-5.2880021697549315,-5.2880021697549315,-5.2880021697549315,-5.288002169754929,-5.288002169754926,-5.2695408571280415,-5.269540857128041,-5.268655586679111,-5.268655586679106,-5.2686555866791025,-5.264417069157261,-5.222182333485781,-5.222182333485779,-5.222182333485779,-5.222182333485778,-5.222182333485778,-5.222182333485777,-5.222182333485776,-5.222182333485775,-5.222182333485775,-5.222182333485771,-5.220011896968279,-5.220011896968273,-5.220011896968273,-5.220011896968272,-5.220011896968272,-5.220011896968271,-5.197746486485104,-5.197746486485103,-5.197746486485102,-5.1977464864851015,-5.197746486485101,-5.1977464864851,-5.183383872790405,-5.183383872790405,-5.183383872790404,-5.177940373112006,-5.177940373112004,-5.172722874677222,-5.172722874677221,-5.168153385800381,-5.16815338580038,-5.168153385800379,-5.1681533858003785,-5.168153385800378,-5.168153385800377,-5.142337685262161,-5.139392230407899,-5.139392230407898,-5.139392230407897,-5.12792917037154,-5.127929170371536,-5.127929170371536,-5.127509529043906,-5.127509529043904,-5.127509529043903,-5.127509529043902,-5.127509529043901,-5.127509529043899,-5.126424802213266,-5.12642480221326,-5.126424802213259,-5.126424802213259,-5.126424802213253,-5.118666897811432,-5.110021774210942,-5.110021774210942,-5.105765954263429,-5.097206040824468,-5.097206040824467,-5.097206040824464,-5.097206040824464,-5.097206040824464,-5.097206040824463,-5.091271153537216,-5.091271153537215,-5.091271153537213,-5.06860098168368,-5.068600981683679,-5.0686009816836775,-5.068600981683677,-5.068600981683676,-5.068600981683674,-5.067776657083768,-5.067776657083767,-5.067776657083764,-5.064953189392044,-5.064953189392039,-5.052297967542274,-5.049338233965383,-5.049338233965383,-5.002642300646781,-5.002642300646781,-5.00264230064678,-5.002642300646779,-5.002642300646779,-5.002642300646778,-4.99159409972438,-4.991594099724379,-4.991594099724377,-4.988457663820667,-4.988457663820666,-4.968761490800355,-4.9321130875638035,-4.932113087563799,-4.932113087563797,-4.891127342820872,-4.882381544051114,-4.88238154405111,-4.88238154405111,-4.8645844924277535,-4.8474588441456135,-4.84745884414561,-4.847458844145608,-4.847458844145606,-4.847458844145606,-4.847458844145605,-4.8313311839783895,-4.831331183978389,-2.5605743847088247,-2.560574384708821,-2.5605743847088207,-2.5605743847088207,-2.5605743847088203,-2.5605743847088185,-2.55359862476436,-2.499150551373128,-2.499150551373125,-2.499150551373123,-2.496375617738529,-2.4963756177385283,-2.4647055433169087,-2.4647055433169087,-2.464705543316905,-2.464705543316904,-2.464705543316902,-2.444267933939264,-2.4442679339392606,-2.4051142527634926,-2.4051142527634912,-2.405114252763491,-2.405114252763491,-2.4051142527634903,-2.40511425276349,-2.3996568098070634,-2.3698186189539907,-2.3698186189539885,-2.3698186189539876,-2.362624141863651,-2.36262414186365,-2.3626241418636487,-2.3626241418636487,-2.362624141863648,-2.3626241418636424,-2.355416387017075,-2.355416387017075,-2.355416387017074,-2.339495906687914,-2.3394959066879135,-2.330921068538629,-2.3309210685386286,-2.3080480328986877,-2.3080480328986854,-2.308048032898684,-2.3051219734747708,-2.3051219734747685,-2.305121973474768,-2.3051219734747677,-2.305121973474767,-2.305121973474767,-2.3051219734747663,-2.305121973474766,-2.305121973474764,-2.305121973474763,-2.294367388727296,-2.2943673887272955,-2.2943673887272933,-2.2880982381510284,-2.2803790003526507,-2.2803790003526507,-2.2803790003526503,-2.2803790003526503,-2.2803790003526503,-2.2803790003526485,-2.2641414082878555,-2.2451218159604567,-2.2451218159604562,-2.2451218159604562,-2.2451218159604545,-2.2451218159604545,-2.245121815960453,-2.2397401748664243,-2.2397401748664216,-2.217311878900813,-2.217311878900811,-2.21486320300146,-2.214863203001459,-2.214863203001458,-2.214863203001457,-2.214863203001453,-2.2122032128483347,-2.212203212848332,-2.2122032128483315,-2.169101207380594,-2.169101207380592,-2.169101207380592,-2.169101207380591,-2.1691012073805904,-2.16910120738059,-2.1461557341145396,-2.1461557341145374,-2.146155734114537,-2.1461557341145356,-2.1461557341145356,-2.1461557341145348,-2.138969499993413,-2.138969499993411,-2.138969499993409,-2.1347500545563642,-2.134750054556364,-2.134750054556364,-2.134750054556363,-2.134750054556363,-2.1347500545563625,-2.1107591644676735,-2.110759164467671,-2.108117659665645,-2.1052052855188474,-2.082459677263804,-2.082459677263804,-2.082459677263803,-1.9814685513207042,-1.9814685513207033,-1.9814685513207027,-1.9814685513207022,-1.9814685513207022,-1.9814685513207013,-1.9776502094733215,-1.891081918936476,-1.8910819189364754,-1.8858378629629131,-1.8858378629629118,-1.885837862962905,-1.8527960585367762,-1.8527960585367755,-1.7951225487081652,-1.6759837740636931,-1.6759837740636905,-1.6759837740636887,-1.6546833868168827,-1.5759663953398786,-1.575966395339878,-1.5759663953398775,-1.5759663953398764,-1.5759663953398753,-1.5759663953398733,-1.5078740333367284
3.7309720425828274,-7.865059818310484,-7.777714343118927,-7.777714343118921,-7.777714343118921,-7.755076489372036,-7.718805324335481,-7.718805324335476,-7.718805324335476,-7.7188053243354755,-7.718805324335472,-7.718805324335471,-7.706815119667537,-7.706815119667536,-7.579176362436438,-7.579176362436438,-7.579176362436436,-7.370327717830356,-7.32513157741331,-7.325131577413307,-7.325131577413307,-7.325131577413306,-7.3251315774133055,-7.325131577413304,-7.295083837166118,-7.249718630198157,-7.2497186301981555,-7.249718630198152,-7.241730218965716,-7.241730218965711,-7.24173021896571,-7.215552313513033,-7.215552313513032,-7.2053763140781975,-7.20537631407819,-7.167227362965199,-7.167227362965198,-7.167227362965197,-7.167227362965197,-7.167227362965196,-7.167227362965196,-7.152356285298422,-7.1339794118436375,-7.133979411843632,-7.093344654458985,-6.984062866293378,-5.832974039124975,-5.832974039124974,-5.832974039124973,-5.80691666249639,-5.767515842550998,-5.7675158425509965,-5.7675158425509965,-5.767515842550996,-5.767515842550995,-5.767515842550995,-5.738497933087229,-5.738497933087224,-5.715762218951374,-5.715762218951374,-5.715762218951373,-5.7157622189513715,-5.7157622189513715,-5.715762218951371,-5.715762218951369,-5.715762218951369,-5.715762218951369,-5.715762218951368,-5.698762843177249,-5.6987628431772475,-5.698762843177245,-5.679535671804265,-5.673895805672711,-5.673895805672709,-5.673895805672709,-5.673895805672708,-5.673895805672707,-5.673895805672706,-5.655253829468112,-5.655253829468109,-5.6552538294681085,-5.6552538294681085,-5.6552538294681085,-5.655253829468108,-5.634970566105962,-5.634970566105962,-5.6349705661059595,-5.634970566105959,-5.634970566105958,-5.631804540122135,-5.6318045401221335,-5.6107698059172275,-5.610769805917225,-5.610769805917222,-5.599924012852776,-5.599924012852775,-5.599924012852773,-5.594859109306844,-5.594859109306843,-5.594859109306841,-5.594859109306841,-5.5948591093068405,-5.594859109306839,-5.586273312597847,-5.586273312597843,-5.582827903586338,-5.581799131687365,-5.5817991316873625,-5.581799131687361,-5.581799131687359,-5.581799131687356,-5.581799131687355,-5.57936876,-5.5793687599999995,-5.579368759999998,-5.579368759999997,-5.579368759999995,-5.575462399033602,-5.5754623990336,-5.543771686136549,-5.5437716861365445,-5.543771686136544,-5.530896233359674,-5.528157977091935,-5.528157977091935,-5.528157977091934,-5.503561998791866,-5.503561998791866,-5.503561998791864,-5.499295964707623,-5.496408340442503,-5.496408340442503,-5.496408340442502,-5.496408340442502,-5.4964083404425015,-5.4964083404425,-5.496408340442499,-5.496408340442499,-5.496408340442498,-5.496408340442496,-5.465681109129928,-5.465681109129925,-5.465681109129925,-5.465681109129923,-5.465681109129923,-5.465681109129921,-5.439208294587718,-5.439208294587718,-5.439208294587717,-5.439208294587714,-5.439208294587712,-5.439208294587711,-5.426545319767163,-5.42654531976716,-5.4244550152515,-5.424455015251499,-5.424455015251495,-5.415189815788013,-5.335092968787241,-5.335092968787241,-5.335092968787241,-5.33509296878724,-5.335092968787237,-5.316432053204041,-5.31643205320404,-5.3164320532040374,-5.310539952687985,-5.310539952687985,-5.310539952687983,-5.310539952687983,-5.310539952687982,-5.310539952687982,-5.291853534920386,-5.291853534920383,-5.289901287844055,-5.283736928393586,-5.283736928393583,-5.283736928393579,-5.25632752319652,-5.256327523196519,-5.256327523196519,-5.256327523196518,-5.256327523196518,-5.256327523196517,-5.256327523196517,-5.256327523196514,-5.256327523196514,-5.256327523196514,-5.235374333337033,-5.235374333337031,-5.23537433333703,-5.235374333337029,-5.235374333337028,-5.235374333337028,-5.220049463907146,-5.220049463907146,-5.220049463907145,-5.220049463907145,-5.220049463907144,-5.2200494639071415,-5.204401095559267,-5.204401095559265,-5.2044010955592634,-5.201100826466484,-5.201100826466484,-5.201100826466483,-5.201100826466482,-5.201100826466481,-5.2011008264664795,-5.19337605426111,-5.193376054261107,-5.191963351981688,-5.191963351981686,-5.167606948534073,-5.167606948534071,-5.167606948534071,-5.162872614156978,-5.151883049543493,-5.151883049543486,-5.1518830495434855,-5.151883049543485,-5.151883049543483,-5.140387683309845,-5.140387683309844,-5.14038768330984,-5.139937352419837,-5.139937352419835,-5.139937352419835,-5.139937352419835,-5.139937352419834,-5.139937352419833,-5.132008654484799,-5.131906538089888,-5.127069878470266,-5.127069878470265,-5.127069878470262,-5.127069878470261,-5.12706987847026,-5.127069878470257,-5.121240265910163,-5.121240265910162,-5.116865304287857,-5.116865304287856,-5.116865304287855,-5.096538168925931,-5.09653816892593,-5.094944236928483,-5.094944236928483,-5.094944236928483,-5.0940363064450604,-5.09403630644506,-5.094036306445058,-5.094036306445055,-5.094036306445054,-5.094036306445053,-5.078935985763277,-5.075185764774733,-5.075185764774728,-5.026821801326908,-5.026821801326905,-5.0268218013269035,-5.0268218013269035,-5.0268218013269035,-5.026821801326903,-5.021516350071126,-5.021516350071124,-5.0215163500711215,-5.01273867514994,-5.012738675149939,-4.997895218716586,-4.984387470468656,-4.9843874704686515,-4.984387470468651,-4.944121047087704,-4.929172716650052,-4.929172716650047,-4.929172716650046,-4.911423385224724,-4.9010447352713,-4.9010447352713,-4.901044735271298,-4.901044735271297,-4.901044735271296,-4.901044735271293,-4.884879075402397,-4.884879075402396,-2.550566242738728,-2.5505662427387277,-2.5505662427387272,-2.550566242738727,-2.550566242738725,-2.5505662427387232,-2.5450313566825398,-2.49034801897884,-2.4903480189788385,-2.490348018978837,-2.488335701332447,-2.488335701332446,-2.464193957395325,-2.464193957395323,-2.4641939573953215,-2.46419395739532,-2.464193957395319,-2.434439153789359,-2.4344391537893584,-2.4097418254273535,-2.409741825427353,-2.409741825427353,-2.409741825427353,-2.4097418254273513,-2.40974182542735,-2.3910425635935004,-2.3641692658534126,-2.364169265853412,-2.364169265853411,-2.3635257042956535,-2.3635257042956526,-2.3635257042956517,-2.36091313251875,-2.3609131325187476,-2.3609131325187467,-2.3609131325187453,-2.360913132518745,-2.360913132518744,-2.342389175650101,-2.3423891756501005,-2.332673687409616,-2.3326736874096152,-2.332673687409615,-2.332673687409615,-2.332673687409614,-2.332673687409614,-2.3326736874096134,-2.332673687409613,-2.332673687409612,-2.3326736874096117,-2.3262139455935595,-2.3262139455935533,-2.310513436253239,-2.3105134362532374,-2.310513436253233,-2.3052440975906205,-2.3052440975906188,-2.3052440975906183,-2.2811555038173124,-2.2799816037170113,-2.279981603717011,-2.27998160371701,-2.27998160371701,-2.279981603717009,-2.279981603717009,-2.2675100621848383,-2.2675100621848374,-2.2675100621848374,-2.267510062184837,-2.2675100621848365,-2.267510062184835,-2.2590856697364536,-2.2401311465954485,-2.2401311465954477,-2.240131146595447,-2.2401311465954468,-2.240131146595443,-2.236976667928471,-2.2369766679284697,-2.236137171115607,-2.2361371711156064,-2.236137171115604,-2.2353763029652014,-2.2353763029652005,-2.1946451605117034,-2.1946451605117003,-2.1946451605117003,-2.1946451605117003,-2.1946451605117,-2.194645160511699,-2.171757044310339,-2.171757044310337,-2.1717570443103353,-2.171757044310335,-2.171757044310331,-2.171757044310331,-2.1655422366637334,-2.165542236663733,-2.16554223666373,-2.155118269181596,-2.155118269181596,-2.155118269181596,-2.1551182691815955,-2.1551182691815938,-2.1551182691815938,-2.13241457086473,-2.132144095612777,-2.1321440956127735,-2.1085247233280224,-2.108524723328022,-2.108524723328022,-2.1050709907383154,-2.01516233908447,-2.015162339084469,-2.015162339084469,-2.015162339084467,-2.015162339084465,-2.0151623390844637,-2.010221409420722,-1.925021216958159,-1.9250212169581546,-1.9208839390656283,-1.920883939065627,-1.920883939065627,-1.888034701626823,-1.88803470162682,-1.8298363531282815,-1.7163124231659002,-1.7163124231658982,-1.7163124231658973,-1.6962508638253597,-1.6169835905011363,-1.6169835905011354,-1.616983590501135,-1.6169835905011347,-1.6169835905011336,-1.6169835905011323,-1.547590542630519
3.929957218187244,-7.854864850792396,-7.776625648766564,-7.776625648766562,-7.7766256487665535,-7.751747497649748,-7.7151473235692665,-7.715147323569265,-7.715147323569263,-7.715147323569262,-7.715147323569261,-7.715147323569261,-7.705046353595781,-7.705046353595772,-7.598070996613594,-7.598070996613593,-7.598070996613592,-7.38024538122139,-7.329322533341506,-7.3293225333415055,-7.329322533341504,-7.329322533341502,-7.329322533341501,-7.3293225333415,-7.308778709970254,-7.262323919561155,-7.262323919561154,-7.262323919561152,-7.245200795977012,-7.245200795977011,-7.245200795977008,-7.2110344530592325,-7.211034453059228,-7.208951556912395,-7.208951556912391,-7.179246522293625,-7.179246522293624,-7.179246522293624,-7.179246522293624,-7.179246522293622,-7.179246522293621,-7.154061499609346,-7.145827373185293,-7.145827373185292,-7.114262915485265,-7.018093272438894,-5.821309568070573,-5.821309568070571,-5.82130956807057,-5.796471650308934,-5.758280487270477,-5.758280487270474,-5.758280487270473,-5.758280487270472,-5.758280487270472,-5.758280487270471,-5.7277862477317365,-5.7277862477317365,-5.714068516001036,-5.714068516001035,-5.714068516001033,-5.714068516001033,-5.714068516001032,-5.714068516001031,-5.714068516001031,-5.7140685160010305,-5.7140685160010305,-5.714068516001028,-5.701985706154642,-5.7019857061546375,-5.701985706154636,-5.681550518282604,-5.671775573042112,-5.6717755730421064,-5.671775573042106,-5.671775573042105,-5.671775573042105,-5.671775573042103,-5.650471021735881,-5.65047102173588,-5.650471021735877,-5.650471021735877,-5.650471021735876,-5.650471021735872,-5.6293470964125865,-5.629347096412583,-5.62934709641258,-5.6293470964125785,-5.629347096412578,-5.626937264313313,-5.626937264313313,-5.607670762138835,-5.6076707621388335,-5.60767076213883,-5.600616711392405,-5.600616711392404,-5.600616711392402,-5.6006167113924015,-5.600616711392401,-5.59611618785352,-5.596116187853517,-5.596116187853517,-5.591536806214448,-5.591536806214446,-5.591536806214446,-5.591536806214444,-5.591536806214444,-5.591536806214444,-5.584157166070062,-5.58415716607006,-5.580470200583753,-5.577364148587755,-5.577364148587754,-5.577364148587752,-5.577364148587752,-5.577364148587751,-5.577364148587749,-5.572088858061957,-5.572088858061956,-5.5609821447379,-5.560982144737899,-5.5609821447378955,-5.535822957036442,-5.533997980448978,-5.533997980448977,-5.5339979804489765,-5.516373861951505,-5.516373861951504,-5.516373861951501,-5.514204024648946,-5.514204024648943,-5.51420402464894,-5.51420402464894,-5.514204024648939,-5.514204024648938,-5.514204024648938,-5.514204024648936,-5.514204024648934,-5.514204024648931,-5.510547275657747,-5.48432122623643,-5.484321226236428,-5.484321226236428,-5.484321226236427,-5.4843212262364265,-5.484321226236426,-5.4592232276040855,-5.459223227604084,-5.459223227604084,-5.459223227604084,-5.459223227604083,-5.459223227604082,-5.447420954381022,-5.447420954381021,-5.435260538947524,-5.4352605389475235,-5.435260538947523,-5.426964332934229,-5.346409693677371,-5.346409693677371,-5.346409693677371,-5.34640969367737,-5.346409693677368,-5.335694403115303,-5.335694403115303,-5.335694403115301,-5.328364764733976,-5.328364764733975,-5.328364764733975,-5.328364764733974,-5.328364764733972,-5.328364764733971,-5.309891861691809,-5.309454795087681,-5.30945479508768,-5.294365542914906,-5.294365542914905,-5.294365542914904,-5.284266676511722,-5.284266676511721,-5.284266676511721,-5.28426667651172,-5.284266676511719,-5.284266676511718,-5.284266676511717,-5.284266676511717,-5.2842666765117166,-5.284266676511715,-5.246344309640364,-5.246344309640364,-5.246344309640363,-5.246344309640363,-5.246344309640362,-5.246344309640361,-5.237929723962547,-5.237929723962545,-5.237929723962545,-5.237929723962544,-5.237929723962542,-5.237929723962541,-5.226722160416017,-5.2267221604160135,-5.2267221604160135,-5.226722160416013,-5.226722160416013,-5.226722160416009,-5.223302619255853,-5.22330261925585,-5.223302619255847,-5.208081294556542,-5.20808129455654,-5.201877169125032,-5.201877169125029,-5.1867903066791765,-5.1867903066791765,-5.1867903066791765,-5.182226348975506,-5.170276719856209,-5.170276719856209,-5.170276719856208,-5.170276719856207,-5.170276719856206,-5.156806402369305,-5.156806402369305,-5.156806402369305,-5.1568064023693045,-5.156806402369304,-5.156806402369303,-5.150325283973387,-5.150325283973384,-5.150325283973383,-5.148565081140698,-5.142376646494691,-5.1402793428742815,-5.14027934287428,-5.140279342874279,-5.140279342874278,-5.140279342874278,-5.140279342874275,-5.135417389746414,-5.1354173897464115,-5.135417389746411,-5.129393172399339,-5.129393172399339,-5.1194347699399465,-5.119434769939946,-5.112922624586101,-5.112922624586098,-5.112922624586098,-5.112131845208433,-5.112131845208432,-5.112131845208431,-5.112131845208429,-5.112131845208428,-5.112131845208427,-5.096547375543073,-5.0936513082512125,-5.093651308251211,-5.048904840973855,-5.048904840973853,-5.048904840973853,-5.0447586455252384,-5.044758645525238,-5.044758645525237,-5.044758645525237,-5.044758645525236,-5.044758645525234,-5.030786801961811,-5.030786801961807,-5.026568082569529,-5.026568082569528,-5.0265680825695265,-5.020543573869445,-4.991459186203865,-4.96961264631741,-4.969612646317407,-4.9696126463174055,-4.951533761275919,-4.948149325133176,-4.948149325133176,-4.948149325133175,-4.948149325133175,-4.948149325133174,-4.948149325133171,-4.9318721231842435,-4.9318721231842435,-2.534064560493215,-2.5340645604932144,-2.534064560493213,-2.534064560493212,-2.5340645604932113,-2.5340645604932113,-2.530409997134811,-2.4746550243857195,-2.474655024385719,-2.4746550243857177,-2.474255913119358,-2.4742559131193578,-2.4567133990315666,-2.456713399031566,-2.4567133990315653,-2.4567133990315635,-2.4567133990315613,-2.417843194414005,-2.4178431944140044,-2.4098024426403,-2.4098024426402964,-2.409802442640296,-2.4098024426402946,-2.4098024426402946,-2.409802442640294,-2.3755426481289224,-2.3727355807146187,-2.372735580714618,-2.372735580714617,-2.3540247184079273,-2.3540247184079273,-2.3540247184079264,-2.354024718407926,-2.3540247184079255,-2.3540247184079255,-2.3540247184079246,-2.3540247184079246,-2.354024718407924,-2.354024718407924,-2.35217731059729,-2.35217731059729,-2.3521773105972885,-2.352177310597287,-2.3521773105972867,-2.3521773105972867,-2.3497347877199006,-2.3497347877199,-2.3497347877198993,-2.342334146952192,-2.3423341469521906,-2.3144110379385925,-2.3144110379385885,-2.3144110379385876,-2.3138856318922394,-2.3138856318922363,-2.2949521073800203,-2.294952107380019,-2.294952107380017,-2.2847102824634318,-2.2847102824634296,-2.284710282463429,-2.284710282463429,-2.2847102824634287,-2.2847102824634278,-2.270457591960311,-2.2704575919603083,-2.270457591960308,-2.2704575919603074,-2.2704575919603065,-2.270457591960306,-2.266895687590169,-2.2588702564289043,-2.2588702564289025,-2.258870256428901,-2.2588702564288994,-2.258870256428898,-2.2530581055219856,-2.2530581055219843,-2.253058105521982,-2.246314755380225,-2.2435297220708996,-2.2435297220708974,-2.226136100060333,-2.2261361000603324,-2.2126829084544353,-2.212682908454435,-2.212682908454435,-2.2126829084544344,-2.2126829084544344,-2.2126829084544335,-2.190544875938648,-2.190544875938643,-2.190544875938643,-2.1905448759386426,-2.1905448759386417,-2.190544875938639,-2.185582370565391,-2.18558237056539,-2.1855823705653896,-2.1685471404334393,-2.168547140433439,-2.168547140433437,-2.1685471404334358,-2.1685471404334353,-2.168547140433435,-2.1528183611024336,-2.1456381248792082,-2.145638124879206,-2.1279755179774593,-2.1279755179774575,-2.127975517977456,-2.0950243878530097,-2.044276488882286,-2.0442764888822853,-2.044276488882285,-2.0442764888822835,-2.0442764888822835,-2.0442764888822835,-2.0378879797227523,-1.954443749546599,-1.954443749546597,-1.9516895026617764,-1.9516895026617747,-1.9516895026617738,-1.9191931905609656,-1.9191931905609652,-1.859927692399335,-1.7498172845423305,-1.7498172845423285,-1.7498172845423272,-1.7322532694722552,-1.651926177467685,-1.6519261774676843,-1.6519261774676832,-1.651926177467682,-1.651926177467682,-1.6519261774676812,-1.5809659318634641
4.128942393791662,-7.848872009694743,-7.778861918940992,-7.77886191894099,-7.778861918940985,-7.751665053513782,-7.715112730143299,-7.715112730143296,-7.715112730143294,-7.715112730143293,-7.715112730143292,-7.715112730143292,-7.706563862704477,-7.706563862704474,-7.616065603760635,-7.616065603760635,-7.616065603760634,-7.391152968112263,-7.335998969483246,-7.33599896948324,-7.335998969483239,-7.335998969483238,-7.335998969483237,-7.335998969483236,-7.323130656641219,-7.281354479450871,-7.281354479450871,-7.281354479450868,-7.244147311046868,-7.244147311046856,-7.2441473110468495,-7.2161580184690175,-7.2161580184690175,-7.209981428952086,-7.209981428952079,-7.190617271209723,-7.190617271209723,-7.19061727120972,-7.190617271209719,-7.190617271209717,-7.190617271209716,-7.158507851427419,-7.1560755832068965,-7.1560755832068965,-7.1381653838703345,-7.042597048338086,-5.814018928907318,-5.814018928907315,-5.814018928907315,-5.790596450937125,-5.75353985691595,-5.75353985691595,-5.753539856915949,-5.753539856915947,-5.753539856915944,-5.753539856915944,-5.721596643115809,-5.721596643115807,-5.715614138838304,-5.715614138838304,-5.715614138838303,-5.715614138838302,-5.715614138838302,-5.715614138838301,-5.715614138838301,-5.715614138838301,-5.7156141388382995,-5.715614138838299,-5.708003471023586,-5.708003471023586,-5.708003471023585,-5.686100373587307,-5.672861896076331,-5.672861896076328,-5.672861896076327,-5.672861896076326,-5.672861896076325,-5.672861896076324,-5.648671797078102,-5.648671797078102,-5.6486717970781015,-5.6486717970781,-5.648671797078099,-5.648671797078099,-5.627311316436744,-5.627311316436742,-5.627311316436742,-5.627311316436741,-5.62731131643674,-5.625199286279494,-5.625199286279491,-5.620251936746992,-5.620251936746992,-5.620251936746989,-5.620251936746988,-5.620251936746987,-5.60802267687042,-5.608022676870418,-5.6080226768704176,-5.595436343939395,-5.595436343939395,-5.595436343939394,-5.591448700713299,-5.591448700713298,-5.591448700713297,-5.591448700713297,-5.591448700713297,-5.591448700713293,-5.5850339227995125,-5.585033922799512,-5.581323240773485,-5.579485933539322,-5.579485933539322,-5.57948593353932,-5.576412141448078,-5.576412141448078,-5.576412141448078,-5.576412141448077,-5.576412141448077,-5.576412141448074,-5.571965926736205,-5.571965926736202,-5.544636213217486,-5.5421626055331545,-5.542162605533153,-5.542162605533152,-5.530676952668849,-5.530676952668847,-5.530676952668846,-5.530676952668845,-5.530676952668845,-5.530676952668843,-5.530676952668842,-5.53067695266884,-5.5306769526688395,-5.530676952668837,-5.5262943219422835,-5.5262943219422835,-5.526294321942282,-5.51993630765194,-5.501596363070914,-5.501596363070913,-5.501596363070913,-5.501596363070912,-5.501596363070912,-5.501596363070912,-5.477763222183858,-5.477763222183856,-5.477763222183854,-5.477763222183853,-5.477763222183852,-5.4777632221838495,-5.4668032742067645,-5.466803274206764,-5.445300309072749,-5.445300309072749,-5.4453003090727465,-5.437955199574863,-5.358608556242703,-5.3586085562427,-5.358608556242699,-5.358608556242698,-5.358608556242698,-5.353675550727698,-5.353675550727697,-5.353675550727694,-5.345632025114625,-5.345632025114625,-5.345632025114625,-5.345632025114624,-5.3456320251146225,-5.345632025114621,-5.328515874449661,-5.3265368243933375,-5.326536824393335,-5.3088264512716865,-5.308826451271686,-5.308826451271685,-5.308826451271683,-5.308826451271682,-5.308826451271681,-5.308826451271681,-5.30882645127168,-5.30882645127168,-5.308826451271676,-5.3061066596623965,-5.306106659662393,-5.306106659662391,-5.25839367490013,-5.258393674900129,-5.258393674900128,-5.258393674900128,-5.258393674900128,-5.258393674900125,-5.257714236351751,-5.257714236351749,-5.257714236351749,-5.257714236351749,-5.257714236351748,-5.257714236351748,-5.246479197774477,-5.2464791977744705,-5.2464791977744705,-5.246479197774469,-5.246479197774469,-5.246479197774468,-5.242797983797082,-5.2427979837970815,-5.242797983797081,-5.22200103765136,-5.222001037651356,-5.213365761787535,-5.213365761787535,-5.202847182886596,-5.202847182886595,-5.202847182886594,-5.202072321580754,-5.186450190307497,-5.186450190307493,-5.186450190307492,-5.186450190307492,-5.186450190307491,-5.177643958617381,-5.17764395861738,-5.177643958617379,-5.177643958617378,-5.177643958617377,-5.177643958617376,-5.1638814597384854,-5.163881459738485,-5.163881459738485,-5.162736614632299,-5.155756016579284,-5.151692787246865,-5.151692787246864,-5.151692787246862,-5.14784779391677,-5.1478477939167675,-5.147594325722437,-5.147594325722436,-5.147594325722436,-5.1475943257224355,-5.147594325722435,-5.147594325722428,-5.130342001594521,-5.130342001594519,-5.127843331056109,-5.1278433310561065,-5.127843331056106,-5.127843331056104,-5.127843331056103,-5.127843331056103,-5.126192477471437,-5.126192477471434,-5.126192477471432,-5.110074819238272,-5.109508141621982,-5.109508141621982,-5.082821268290343,-5.082821268290342,-5.082821268290342,-5.061785207566953,-5.061785207566951,-5.061785207566951,-5.061785207566951,-5.06178520756695,-5.061785207566949,-5.052495531369491,-5.05249553136949,-5.052495531369487,-5.047923836161424,-5.047923836161421,-5.0433246409342285,-5.028898362373963,-5.004417561090053,-5.004417561090052,-5.004417561090051,-4.9876312583780935,-4.987631258378092,-4.98763125837809,-4.987631258378089,-4.987631258378087,-4.9876312583780855,-4.985998424281381,-4.971182235783218,-4.971182235783212,-2.5222381594325918,-2.522238159432591,-2.52223815943259,-2.5222381594325887,-2.5222381594325882,-2.5222381594325882,-2.52043555147919,-2.4650161876615737,-2.4650161876615706,-2.463013655062006,-2.463013655062005,-2.4630136550620025,-2.45162428766618,-2.4516242876661796,-2.4516242876661787,-2.451624287666176,-2.4516242876661756,-2.4135064029355835,-2.4135064029355813,-2.4135064029355795,-2.413506402935579,-2.4135064029355777,-2.4135064029355777,-2.405564632626634,-2.405564632626633,-2.3855002615597627,-2.385500261559761,-2.3855002615597605,-2.3732999742091305,-2.3732999742091296,-2.373299974209127,-2.373299974209126,-2.3732999742091256,-2.373299974209125,-2.3732999742091248,-2.373299974209124,-2.373299974209124,-2.3732999742091225,-2.363926193541535,-2.3472023908107986,-2.3472023908107973,-2.346161724406923,-2.346161724406922,-2.3461617244069215,-2.346161724406921,-2.3461617244069197,-2.3461617244069197,-2.3390711360309395,-2.339071136030939,-2.339071136030938,-2.3158553221136975,-2.315855322113697,-2.315855322113696,-2.3042251217575713,-2.30422512175757,-2.297116193207515,-2.2971161932075135,-2.297116193207513,-2.2971161932075126,-2.2971161932075117,-2.297116193207511,-2.2871882241235246,-2.2871882241235233,-2.287188224123518,-2.275550393922975,-2.2755503939229738,-2.2755503939229733,-2.2755503939229715,-2.2755503939229706,-2.2674353393402007,-2.2674353393402003,-2.2674353393401985,-2.266584653633066,-2.2665846536330654,-2.2665846536330645,-2.266584653633063,-2.2665846536330627,-2.2665846536330623,-2.256333707851992,-2.2465682239909146,-2.246568223990914,-2.236828042900203,-2.227266481924726,-2.227266481924725,-2.227266481924725,-2.2272664819247248,-2.2272664819247243,-2.227266481924723,-2.219890615052445,-2.2198906150524427,-2.2067969349456944,-2.2067969349456935,-2.206796934945693,-2.2067969349456926,-2.2067969349456917,-2.2067969349456913,-2.203087680213129,-2.203087680213128,-2.203087680213125,-2.1802094189211725,-2.180209418921171,-2.18020941892117,-2.1802094189211694,-2.180209418921169,-2.1802094189211667,-2.1698260116273578,-2.155615338800267,-2.1556153388002635,-2.1451010660943943,-2.145101066094394,-2.145101066094391,-2.0909642005178277,-2.0714965326300696,-2.0714965326300683,-2.071496532630067,-2.0714965326300665,-2.0714965326300665,-2.071496532630065,-2.0637294068073557,-1.9818705722743728,-1.9818705722743728,-1.9805444558796954,-1.9805444558796919,-1.980544455879691,-1.9485522248653682,-1.9485522248653677,-1.8877812863738597,-1.7783825985215276,-1.7783825985215274,-1.7783825985215251,-1.7642510169132581,-1.6824264089047323,-1.6824264089047296,-1.6824264089047296,-1.6824264089047285,-1.6824264089047272,-1.6824264089047267,-1.609851150852284
4.3279275693960795,-7.838821001161079,-7.777639767504158,-7.777639767504158,-7.777639767504152,-7.7475682326042,-7.711481957845174,-7.711481957845174,-7.711481957845173,-7.711481957845171,-7.711481957845171,-7.711481957845168,-7.704448086020737,-7.704448086020732,-7.629626554722482,-7.629626554722482,-7.629626554722471,-7.397796954845887,-7.338962895729333,-7.33896289572933,-7.3389628957293285,-7.338962895729328,-7.338962895729327,-7.338962895729324,-7.333949360858247,-7.295503602157757,-7.295503602157756,-7.295503602157756,-7.239115082533362,-7.239115082533359,-7.239115082533356,-7.220591612554205,-7.220591612554201,-7.2049500405016,-7.204950040501595,-7.196794914015938,-7.196794914015936,-7.196794914015936,-7.196794914015934,-7.196794914015934,-7.196794914015928,-7.161924046340693,-7.160259532546124,-7.160259532546118,-7.158660926074459,-7.056958289325591,-5.8026533093169075,-5.802653309316904,-5.802653309316903,-5.781176746118544,-5.74526860168847,-5.745268601688468,-5.745268601688468,-5.745268601688466,-5.7452686016884655,-5.745268601688463,-5.713557093930631,-5.713557093930628,-5.713557093930628,-5.713557093930627,-5.713557093930626,-5.713557093930626,-5.713557093930625,-5.713557093930625,-5.713557093930624,-5.713557093930624,-5.711664202046847,-5.711664202046846,-5.710634559488383,-5.710634559488383,-5.710634559488383,-5.686716175914973,-5.6702900870957444,-5.670290087095744,-5.670290087095744,-5.670290087095743,-5.670290087095742,-5.670290087095742,-5.642391385457058,-5.642391385457057,-5.642391385457057,-5.642391385457056,-5.642391385457055,-5.642391385457055,-5.6352481062069,-5.635248106206896,-5.635248106206896,-5.635248106206895,-5.635248106206895,-5.621379127307741,-5.621379127307738,-5.621379127307738,-5.621379127307737,-5.621379127307736,-5.61912658834347,-5.619126588343468,-5.604722929041597,-5.604722929041595,-5.604722929041591,-5.593848576503446,-5.5938485765034445,-5.5938485765034445,-5.590728007125217,-5.590728007125211,-5.590728007125211,-5.587479835530063,-5.587479835530063,-5.587479835530061,-5.587479835530061,-5.587479835530061,-5.58747983553006,-5.581997887338922,-5.581997887338922,-5.578415856534958,-5.571648580510656,-5.571648580510654,-5.5716485805106535,-5.571648580510652,-5.571648580510652,-5.571648580510651,-5.567990413289292,-5.567990413289282,-5.550376805893444,-5.547805659054535,-5.547805659054535,-5.54780565905453,-5.542219144071657,-5.542219144071651,-5.54221914407165,-5.542219144071647,-5.542219144071647,-5.542219144071646,-5.542219144071646,-5.542219144071646,-5.5422191440716455,-5.5422191440716455,-5.529896236495305,-5.529896236495304,-5.529896236495301,-5.524005313415139,-5.514013428054824,-5.514013428054822,-5.514013428054821,-5.51401342805482,-5.51401342805482,-5.514013428054818,-5.491564753744569,-5.491564753744569,-5.4915647537445675,-5.491564753744566,-5.491564753744565,-5.491564753744565,-5.481567587014957,-5.481567587014953,-5.449859189579281,-5.44985918957928,-5.4498591895792785,-5.443569439738534,-5.36697929786786,-5.366979297867859,-5.366979297867857,-5.3667648574671585,-5.366764857467157,-5.366764857467157,-5.366764857467154,-5.366764857467154,-5.358464782504522,-5.358464782504521,-5.358464782504518,-5.358464782504518,-5.358464782504517,-5.358464782504516,-5.342483798106342,-5.3391819583503874,-5.339181958350387,-5.328061284195671,-5.328061284195664,-5.3280612841956625,-5.32806128419566,-5.328061284195659,-5.328061284195659,-5.328061284195657,-5.328061284195656,-5.328061284195656,-5.328061284195655,-5.313908082368921,-5.31390808236892,-5.313908082368919,-5.275151920811886,-5.2751519208118856,-5.2751519208118856,-5.275151920811884,-5.275151920811883,-5.275151920811881,-5.2664902492914205,-5.2664902492914205,-5.266490249291418,-5.266490249291418,-5.266490249291417,-5.266490249291416,-5.258658255239482,-5.258658255239478,-5.258658255239478,-5.258658255239477,-5.258658255239475,-5.258658255239471,-5.258054403779793,-5.258054403779792,-5.2580544037797905,-5.23095565268815,-5.230955652688147,-5.2212160157337415,-5.2212160157337415,-5.217390093339361,-5.2136165635530185,-5.213616563553018,-5.213616563553017,-5.197060419744257,-5.197060419744252,-5.19706041974425,-5.19706041974425,-5.19706041974425,-5.193301062662424,-5.193301062662422,-5.193301062662421,-5.19330106266242,-5.19330106266242,-5.19330106266242,-5.175119388820259,-5.175119388820257,-5.175119388820257,-5.17220281139463,-5.166359605126362,-5.164613218822935,-5.1646132188229315,-5.162314636257903,-5.162314636257903,-5.1623146362579,-5.149931053259377,-5.149931053259377,-5.149931053259376,-5.149931053259376,-5.149931053259375,-5.149931053259374,-5.1378311957458,-5.137831195745799,-5.137831195745799,-5.137831195745799,-5.1378311957457985,-5.137831195745798,-5.133196645642485,-5.133196645642485,-5.132168050882139,-5.132168050882138,-5.132168050882137,-5.119440549698936,-5.119440549698936,-5.116680674118919,-5.116570152497947,-5.116570152497943,-5.116570152497942,-5.075497913830001,-5.075497913830001,-5.0754979138300005,-5.07549791383,-5.075497913829998,-5.075497913829998,-5.072853798125852,-5.067185977040512,-5.06718597704051,-5.06718597704051,-5.06175640998235,-5.06175640998235,-5.048055084479137,-5.033825930925438,-5.033825930925437,-5.033825930925437,-5.019725851202815,-5.019725851202811,-5.01972585120281,-5.019725851202807,-5.019725851202805,-5.0197258512028045,-5.015065374033545,-5.003036198599755,-5.003036198599755,-2.5061976917084112,-2.5061652052947445,-2.5061652052947445,-2.506165205294744,-2.5061652052947436,-2.5061652052947423,-2.506165205294742,-2.452497761705812,-2.4524977617058097,-2.446539403424131,-2.4465394034241306,-2.446539403424129,-2.441226296083627,-2.441226296083626,-2.4412262960836255,-2.441226296083625,-2.4412262960836237,-2.4147564888158235,-2.4147564888158204,-2.4147564888158195,-2.4147564888158195,-2.4147564888158195,-2.4147564888158186,-2.395493219121982,-2.39549321912198,-2.39549321912198,-2.3884927784990615,-2.388492778499059,-2.387579722629649,-2.387579722629649,-2.3875797226296487,-2.3875797226296487,-2.3875797226296482,-2.387579722629648,-2.3875797226296465,-2.387579722629646,-2.3875797226296442,-2.387579722629644,-2.3495663228479975,-2.349566322847996,-2.3471068661316936,-2.335296172344996,-2.335296172344995,-2.3352961723449948,-2.335296172344994,-2.335296172344994,-2.335296172344993,-2.3227462179018814,-2.322746217901881,-2.3227462179018796,-2.312437459046123,-2.3124374590461225,-2.3124374590461225,-2.303814478655435,-2.3038144786554344,-2.3038144786554335,-2.3038144786554327,-2.3038144786554318,-2.3038144786554313,-2.2886160416912653,-2.288616041691264,-2.28649697660239,-2.2864969766023893,-2.286496976602389,-2.286496976602388,-2.2864969766023857,-2.2743598992785383,-2.2743598992785383,-2.274359899278537,-2.2741697454126117,-2.2741697454126117,-2.274169745412611,-2.259180103972379,-2.2591801039723776,-2.2591801039723767,-2.259180103972376,-2.259180103972374,-2.259180103972372,-2.240972820891425,-2.2409728208914217,-2.2409138528044736,-2.2333968176516192,-2.233396817651619,-2.233396817651619,-2.233396817651618,-2.233396817651618,-2.233396817651616,-2.2247389263660406,-2.2164301728521756,-2.2164301728521734,-2.2164301728521725,-2.216430172852171,-2.216430172852169,-2.2164301728521667,-2.213854097954428,-2.2138540979544254,-2.2138540979544254,-2.2110419898820446,-2.211041989882042,-2.1848415769211673,-2.1848415769211673,-2.1848415769211664,-2.184841576921166,-2.1848415769211655,-2.184841576921164,-2.17711289567852,-2.1562286281163976,-2.1562286281163945,-2.156228628116394,-2.155192480312106,-2.155192480312105,-2.095336641530921,-2.0953366415309174,-2.095336641530917,-2.0953366415309165,-2.0953366415309165,-2.095336641530915,-2.0888320668995766,-2.0860778078924476,-2.0061184942531742,-2.0061184942531707,-2.0061184942531702,-2.005588119217652,-2.0055881192176517,-1.9749726261427125,-1.9749726261427125,-1.9120546971581311,-1.8010451716645752,-1.8010451716645728,-1.8010451716645723,-1.7916304358954183,-1.7079055220316515,-1.7079055220316495,-1.707905522031648,-1.7079055220316468,-1.7079055220316466,-1.707905522031645,-1.6332956280689517
4.526912745000497,-7.832872455113404,-7.779374503674037,-7.779374503674034,-7.77937450367403,-7.746389301944781,-7.711123609069277,-7.7111236090692765,-7.711123609069275,-7.711123609069275,-7.711123609069272,-7.711123609069267,-7.705290869305454,-7.705290869305451,-7.642655084302765,-7.642655084302763,-7.642655084302755,-7.4051331817079635,-7.345644582366071,-7.34368344909829,-7.343683449098283,-7.3436834490982825,-7.343683449098282,-7.343683449098282,-7.343683449098275,-7.3085797067055225,-7.3085797067055225,-7.308579706705518,-7.237229268540338,-7.237229268540337,-7.237229268540333,-7.2270260976618665,-7.227026097661866,-7.203245552172908,-7.203245552172908,-7.2032455521729055,-7.203245552172905,-7.203245552172902,-7.203245552172897,-7.203065163967788,-7.203065163967788,-7.184072396528236,-7.164627873791978,-7.164627873791974,-7.162029105756776,-7.067250610456802,-5.795666480604447,-5.795666480604444,-5.795666480604441,-5.776333689270841,-5.741238379937637,-5.741238379937633,-5.741238379937633,-5.741238379937632,-5.741238379937631,-5.74123837993763,-5.715447706906215,-5.715447706906215,-5.715447706906211,-5.714513826242572,-5.714513826242569,-5.714513826242569,-5.714513826242568,-5.714513826242567,-5.714513826242567,-5.714513826242567,-5.714513826242566,-5.714513826242564,-5.714513826242563,-5.706117981353149,-5.706117981353145,-5.689339751936304,-5.670809104893782,-5.670809104893778,-5.670809104893777,-5.6708091048937765,-5.670809104893776,-5.670809104893776,-5.649355423296704,-5.649355423296703,-5.649355423296703,-5.649355423296703,-5.649355423296696,-5.639108047913329,-5.639108047913328,-5.639108047913327,-5.639108047913327,-5.639108047913326,-5.639108047913325,-5.618938043739258,-5.618938043739257,-5.618938043739257,-5.618938043739254,-5.618938043739252,-5.616123986272828,-5.616123986272823,-5.607595381990485,-5.607595381990484,-5.607595381990483,-5.604593900710492,-5.604593900710491,-5.604593900710491,-5.589206148175053,-5.589206148175053,-5.589206148175049,-5.586652957479837,-5.586652957479836,-5.586652957479835,-5.586652957479835,-5.586652957479834,-5.586652957479834,-5.581908370038816,-5.581908370038816,-5.5785364680912455,-5.570225184774862,-5.570225184774861,-5.57022518477486,-5.570225184774859,-5.570225184774857,-5.570225184774854,-5.567184874938643,-5.567184874938641,-5.557320754086063,-5.554834599068731,-5.55483459906873,-5.554834599068727,-5.553260459260426,-5.553260459260424,-5.5532604592604216,-5.55326045926042,-5.55326045926042,-5.55326045926042,-5.553260459260419,-5.553260459260418,-5.553260459260418,-5.553260459260417,-5.534636872252795,-5.534636872252794,-5.5346368722527925,-5.529421397124391,-5.525809387202021,-5.525809387202019,-5.525809387202018,-5.525809387202017,-5.525809387202017,-5.525809387202013,-5.504584549393415,-5.504584549393412,-5.50458454939341,-5.50458454939341,-5.504584549393409,-5.504584549393406,-5.495475794407175,-5.495475794407173,-5.454826176320357,-5.454826176320356,-5.454826176320355,-5.449453128831198,-5.379614661169882,-5.379614661169878,-5.379614661169877,-5.375526289140601,-5.375526289140599,-5.375526289140598,-5.3755262891405975,-5.375526289140597,-5.3707587348320045,-5.3707587348320045,-5.370758734832004,-5.370758734832004,-5.370758734832003,-5.370758734832002,-5.355664618993477,-5.351318013900561,-5.351318013900559,-5.345026894899475,-5.345026894899475,-5.345026894899472,-5.345026894899472,-5.345026894899471,-5.34502689489947,-5.34502689489947,-5.34502689489947,-5.345026894899469,-5.345026894899467,-5.322445634986924,-5.32244563498692,-5.3224456349869165,-5.291437602860271,-5.29143760286027,-5.291437602860269,-5.2914376028602685,-5.291437602860268,-5.291437602860267,-5.275231234623422,-5.275231234623419,-5.275231234623419,-5.275231234623417,-5.2752312346234165,-5.275231234623416,-5.272008744320581,-5.272008744320578,-5.272008744320576,-5.269634643891334,-5.269634643891334,-5.269634643891333,-5.269634643891333,-5.269634643891333,-5.269634643891333,-5.239777879580827,-5.239777879580827,-5.231220287944345,-5.229968869525545,-5.229968869525545,-5.2242287634276545,-5.224228763427653,-5.224228763427653,-5.206983637050195,-5.206983637050194,-5.206983637050194,-5.206983637050193,-5.206983637050192,-5.20698363705019,-5.20691504101565,-5.206915041015649,-5.206915041015647,-5.206915041015647,-5.206915041015646,-5.186846888465197,-5.186846888465195,-5.186846888465194,-5.182174030869626,-5.179793164967711,-5.179793164967709,-5.177483807343955,-5.1721059332317845,-5.172105933231783,-5.172105933231782,-5.153764445834341,-5.153764445834341,-5.153764445834341,-5.15376444583434,-5.153764445834339,-5.153764445834339,-5.147096311305003,-5.147096311305001,-5.147096311304999,-5.147096311304998,-5.147096311304996,-5.147096311304996,-5.146112150776816,-5.146112150776815,-5.146112150776814,-5.137791703828716,-5.137791703828715,-5.137791703828714,-5.1372098349347,-5.137209834934699,-5.128517449339996,-5.128517449339993,-5.122842278112497,-5.1020131748950135,-5.091146248165795,-5.091146248165792,-5.09114624816579,-5.09114624816579,-5.091146248165789,-5.091146248165789,-5.079141173810605,-5.079141173810604,-5.079141173810603,-5.07740915303173,-5.077409153031725,-5.06043611786742,-5.059149147598552,-5.059149147598552,-5.05914914759855,-5.0441404170779895,-5.044140417077989,-5.044140417077987,-5.044140417077986,-5.044140417077985,-5.044140417077981,-5.040113844541748,-5.027301417584553,-5.027301417584552,-2.4966189321191874,-2.4956000109531895,-2.4956000109531886,-2.495600010953188,-2.4956000109531873,-2.4956000109531864,-2.4956000109531833,-2.446100043568372,-2.446100043568369,-2.435197936353573,-2.435197936353573,-2.4351979363535725,-2.4342583496283647,-2.4342583496283643,-2.434258349628364,-2.434258349628363,-2.4342583496283603,-2.4195277677510227,-2.4195277677510223,-2.4195277677510214,-2.41952776775102,-2.4195277677510183,-2.419527767751018,-2.4061920168095616,-2.4061920168095607,-2.40619201680956,-2.40086240278436,-2.4008624027843584,-2.4008624027843575,-2.4008624027843575,-2.4008624027843575,-2.400862402784357,-2.400862402784357,-2.4008624027843566,-2.4008624027843557,-2.4008624027843486,-2.37654840760237,-2.3765484076023675,-2.3537716763513377,-2.3537716763513377,-2.3348920126469612,-2.3288166311003815,-2.3288166311003815,-2.328816631100381,-2.32881663110038,-2.3288166311003797,-2.3288166311003784,-2.314214895372945,-2.314214895372945,-2.314214895372945,-2.310783788458481,-2.3107837884584796,-2.310783788458479,-2.3107837884584783,-2.3107837884584783,-2.310783788458478,-2.3104691509320014,-2.310469150932001,-2.310469150931999,-2.2960241962440384,-2.2960241962440375,-2.296024196244037,-2.296024196244036,-2.2960241962440335,-2.2774442155787806,-2.2774442155787806,-2.2774442155787806,-2.2766611544665376,-2.2766611544665363,-2.2672382621493283,-2.2672382621493266,-2.2672382621493243,-2.257305476952972,-2.2573054769529715,-2.257305476952971,-2.25730547695297,-2.257305476952969,-2.257305476952968,-2.2372512679658616,-2.237251267965861,-2.236212942533582,-2.236212942533582,-2.2362129425335806,-2.2362129425335806,-2.2362129425335797,-2.2362129425335793,-2.230330478402703,-2.2236311462849248,-2.2236064913113713,-2.223606491311371,-2.2236064913113704,-2.2236064913113704,-2.22360649131137,-2.2236064913113696,-2.220662473651248,-2.220662473651247,-2.220662473651245,-2.2078574908606896,-2.2078574908606883,-2.187192775586489,-2.187192775586487,-2.187192775586486,-2.187192775586485,-2.187192775586484,-2.187192775586484,-2.1751842199766647,-2.1655233040440027,-2.1655233040440023,-2.1655233040439996,-2.1501467853033582,-2.1501467853033573,-2.11770001263159,-2.1177000126315892,-2.117700012631589,-2.117700012631589,-2.117700012631588,-2.117700012631588,-2.1081884554265375,-2.0969284739996357,-2.0297673913250764,-2.029767391325076,-2.029767391325073,-2.0270745213101184,-2.0270745213101153,-1.9997682260466758,-1.999768226046673,-1.9349500953722065,-1.8204207578308773,-1.8204207578308753,-1.8204207578308753,-1.815220931267743,-1.7304404997966574,-1.7304404997966567,-1.730440499796656,-1.730440499796656,-1.730440499796656,-1.7304404997966543,-1.6537362495470007
4.725897920604915,-7.82392323094707,-7.778354561177671,-7.778354561177669,-7.778354561177665,-7.741841257700948,-7.707924732615363,-7.707924732615363,-7.707924732615362,-7.707924732615361,-7.707924732615358,-7.707924732615356,-7.703225617127389,-7.703225617127386,-7.651948485943241,-7.6519484859432385,-7.651948485943238,-7.40864989852578,-7.354702898927905,-7.344938675524367,-7.344938675524361,-7.34493867552436,-7.34493867552436,-7.344938675524357,-7.344938675524353,-7.317411549354174,-7.317411549354171,-7.317411549354171,-7.232088383493981,-7.232088383493979,-7.232088383493973,-7.230197213679383,-7.2301972136793795,-7.20562329311254,-7.205623293112537,-7.205623293112537,-7.205623293112536,-7.205623293112535,-7.205623293112526,-7.2028148727305945,-7.197925396190371,-7.197925396190368,-7.1647920034484,-7.1647920034484,-7.161824499574615,-7.0717284548601285,-5.785807171661573,-5.78580717166157,-5.7858071716615695,-5.769209070443692,-5.734612243332198,-5.734612243332196,-5.734612243332196,-5.7346122433321955,-5.7346122433321955,-5.734612243332193,-5.717197758051976,-5.717197758051971,-5.71719775805197,-5.712654114891,-5.712654114890998,-5.712654114890997,-5.712654114890996,-5.712654114890996,-5.712654114890995,-5.712654114890995,-5.712654114890994,-5.712654114890994,-5.712654114890993,-5.6978827602043545,-5.697882760204353,-5.68833496531524,-5.6685254935524325,-5.668525493552431,-5.66852549355243,-5.66852549355243,-5.66852549355243,-5.668525493552425,-5.659667810000001,-5.659667809999999,-5.659667809999999,-5.6596678099999975,-5.659667809999997,-5.632297745567992,-5.632297745567991,-5.63229774556799,-5.63229774556799,-5.632297745567987,-5.632297745567983,-5.617617828717833,-5.617617828717832,-5.617617828717831,-5.613549672309497,-5.613549672309497,-5.613549672309496,-5.613549672309493,-5.613549672309493,-5.609667130339834,-5.609667130339833,-5.601580126710592,-5.60158012671059,-5.601580126710589,-5.584660021400381,-5.584660021400376,-5.584660021400375,-5.582854984801093,-5.5828549848010915,-5.5828549848010915,-5.5828549848010915,-5.582854984801089,-5.582854984801085,-5.578801671267647,-5.578801671267644,-5.575715354749703,-5.565883152968993,-5.56588315296899,-5.56588315296899,-5.565883152968989,-5.565883152968988,-5.565883152968987,-5.563425164088658,-5.563425164088654,-5.560596189938204,-5.560343184562633,-5.560343184562632,-5.560343184562629,-5.560343184562629,-5.560343184562629,-5.560343184562629,-5.560343184562628,-5.560343184562624,-5.56034318456262,-5.56034318456262,-5.558209425129757,-5.558209425129756,-5.558209425129755,-5.536255354511577,-5.536255354511575,-5.536255354511574,-5.5336463226286,-5.533646322628598,-5.533646322628597,-5.533646322628597,-5.533646322628596,-5.533646322628594,-5.531767942521292,-5.513691745165421,-5.51369174516542,-5.51369174516542,-5.513691745165419,-5.513691745165418,-5.513691745165417,-5.505558016231796,-5.505558016231793,-5.4557247439206495,-5.4557247439206495,-5.455724743920648,-5.451273205251059,-5.3883084671405745,-5.3883084671405745,-5.388308467140574,-5.380591553821335,-5.380591553821332,-5.380591553821329,-5.3805915538213265,-5.380591553821326,-5.379048075413384,-5.3790480754133805,-5.3790480754133805,-5.3790480754133805,-5.37904807541338,-5.37904807541338,-5.364879694655915,-5.359446778802387,-5.3594467788023845,-5.357473128465609,-5.357473128465606,-5.357473128465604,-5.357473128465604,-5.357473128465603,-5.357473128465603,-5.357473128465602,-5.357473128465601,-5.3574731284656005,-5.357473128465599,-5.327337213833147,-5.327337213833142,-5.327337213833142,-5.303465305582806,-5.303465305582805,-5.303465305582805,-5.303465305582805,-5.3034653055828045,-5.303465305582803,-5.281420691217696,-5.281420691217693,-5.281420691217692,-5.280266272598403,-5.280266272598402,-5.280266272598402,-5.280266272598401,-5.280266272598401,-5.2802662725984,-5.276500917858172,-5.276500917858168,-5.276500917858168,-5.276500917858167,-5.276500917858167,-5.276500917858165,-5.244495241309449,-5.2444952413094486,-5.240409909350499,-5.235165359147595,-5.235165359147589,-5.23132250028313,-5.231322500283129,-5.231322500283127,-5.215732992997931,-5.21573299299793,-5.215732992997928,-5.215732992997928,-5.2157329929979275,-5.215732992997927,-5.212469246580328,-5.212469246580326,-5.2124692465803255,-5.212469246580325,-5.212469246580323,-5.1947144169362325,-5.194714416936232,-5.194714416936229,-5.190379292664531,-5.19037929266453,-5.189000726288765,-5.1847958642529886,-5.177552604416564,-5.177552604416564,-5.177552604416561,-5.1706935490300685,-5.1706935490300685,-5.1706935490300685,-5.154099255554453,-5.154099255554452,-5.154099255554451,-5.15409925555445,-5.15409925555445,-5.154099255554449,-5.152042477728113,-5.152042477728113,-5.152042477728113,-5.152042477728113,-5.152042477728113,-5.152042477728108,-5.139313627689046,-5.139313627689043,-5.1393136276890425,-5.137674020517283,-5.137674020517282,-5.133183969803804,-5.133183969803803,-5.126383723314843,-5.124816470689668,-5.106747479759043,-5.106747479759039,-5.106747479759039,-5.106747479759038,-5.106747479759037,-5.106747479759037,-5.092770382310599,-5.092770382310596,-5.086307511211204,-5.086307511211204,-5.086307511211204,-5.079892353229234,-5.07989235322923,-5.079892353229228,-5.067703047487861,-5.06055727426295,-5.059729218899352,-5.059729218899349,-5.059729218899348,-5.059729218899348,-5.059729218899348,-5.059729218899346,-5.042945058015089,-5.042945058015086,-2.483821197253283,-2.4830472535443864,-2.4830472535443846,-2.483047253544383,-2.4830472535443824,-2.4830472535443824,-2.483047253544382,-2.439274607165326,-2.4392746071653257,-2.4241853479322995,-2.424185347932298,-2.424185347932298,-2.4241853479322977,-2.4241853479322955,-2.422427685359477,-2.422427685359476,-2.422427685359475,-2.4224276853594744,-2.4224276853594735,-2.422427685359473,-2.421685587165094,-2.421685587165092,-2.421685587165091,-2.4134271490060946,-2.413427149006094,-2.4134271490060923,-2.4101745620807757,-2.410174562080772,-2.4101745620807713,-2.4101745620807713,-2.4101745620807713,-2.4101745620807695,-2.4101745620807695,-2.4101745620807695,-2.4101745620807686,-2.410174562080768,-2.3620870116985326,-2.362087011698532,-2.3536367406372354,-2.353636740637233,-2.320723852243141,-2.3207238522431406,-2.3207238522431393,-2.3207238522431384,-2.3207238522431384,-2.320723852243138,-2.3195473023860154,-2.3160749473545517,-2.316074947354551,-2.316074947354549,-2.31460683479634,-2.3146068347963396,-2.314606834796339,-2.314606834796339,-2.3146068347963387,-2.314606834796337,-2.3000232164664958,-2.3000232164664958,-2.3000232164664944,-2.300023216466493,-2.3000232164664927,-2.2944296503760953,-2.2944296503760944,-2.294429650376094,-2.273466884691437,-2.2734668846914365,-2.2734668846914357,-2.2616496483209656,-2.2616496483209643,-2.2616496483209625,-2.2606448990125143,-2.260644899012514,-2.2536248813845337,-2.2536248813845337,-2.2536248813845328,-2.2536248813845328,-2.2536248813845323,-2.253624881384532,-2.2329164106452017,-2.2329164106452,-2.2329164106452,-2.2329164106452,-2.2329164106451977,-2.2329164106451973,-2.2324093856259157,-2.2324093856259126,-2.2266719040959386,-2.223368578192543,-2.2233685781925425,-2.2233685781925425,-2.223368578192541,-2.2233685781925407,-2.2233685781925407,-2.2174439962975643,-2.2165689804770206,-2.216568980477019,-2.216568980477019,-2.201307367664045,-2.201307367664043,-2.181465549371523,-2.1814655493715227,-2.1814655493715227,-2.1814655493715227,-2.1814655493715223,-2.1814655493715205,-2.1686679586789768,-2.1686679586789763,-2.1686679586789754,-2.1592895331853588,-2.1366536208512783,-2.1366536208512774,-2.1366536208512765,-2.136653620851276,-2.136653620851275,-2.1366536208512743,-2.135934451161276,-2.135934451161273,-2.1281436229515176,-2.112096135025563,-2.0494934674192344,-2.049493467419232,-2.0494934674192287,-2.0434026327658668,-2.043402632765864,-2.0213415379444286,-2.0213415379444286,-1.9555040094295324,-1.8349365034197973,-1.8349365034197955,-1.8349365034197935,-1.8328054564530396,-1.749017490977193,-1.749017490977192,-1.7490174909771918,-1.7490174909771912,-1.749017490977189,-1.749017490977187,-1.6697732348421905

